Towards Non-contact Muscle Activity Estimation using FMCW Radar

Surface electromyography (sEMG) is a widely used muscle activity monitoring technique. sEMG measures muscle activity through monopolar and bipolar, multi-electrode electrodes. The surface electrodes are placed on the surface of the skin above the target muscle and the received signal can be used to infer the state of the muscle - active, inactive or fatigued - which serves as vital information during neurological and orthopaedic rehabilitation. Additionally, the sEMG signal can also be used for the control of prostheses. sEMG requires contact with the participant's skin and is thus a potentially uncomfortable method for the measurement of muscle activity. Moreover, the setup procedure has been termed time-consuming by sEMG experts and is listed as one of the main barriers to the clinical employment of the technique. Previous studies have shown that architectural changes, particularly muscle deformation, can provide information about the activity of the muscle, providing an alternative to sEMG. In all these studies, the muscle deformation signal is acquired using ultrasound imaging, an approach known as sonomyography (SMG). Despite its advantages, such as improved spatial resolution, SMG is still a contact based approach. In this paper, we propose a non-contact muscle activity monitoring approach that measures the muscle deformation signal using a Frequency Modulated Continuous Wave (FMCW) mmWave radar which we call radiomyography (RMG). In future, this system will enable muscle activation to be measured in an unconstrained and less cumbersome manner for both the person conducting the test and the individual being tested.

==> participant1Exp1MAEMGDataDownSampled.txt <==
0.0060  19.1199
0.0127  19.3701
0.0193  20.8580
0.0260  21.8720
0.0327  23.5575
0.0393  23.7945
0.0460  24.2554
0.0527  25.2035
0.0593  24.9664
0.0660  24.3607
0.0727  24.4134
0.0793  22.8859
0.0860  23.3863
0.0927  23.9262
0.0993  23.5180
0.1060  23.3073
0.1127  23.4653
0.1193  23.1229
0.1260  22.3460
0.1327  22.8332
0.1393  24.0579
0.1460  23.5838
0.1527  23.1098
0.1593  23.1098
0.1660  23.6760
0.1727  24.4002
0.1793  24.5977
0.1860  25.2430
0.1927  23.2019
0.1993  26.2174
0.2060  27.2972
0.2127  27.7054
0.2193  27.0206
0.2260  27.1523
0.2327  26.3359
0.2393  26.0726
0.2460  26.3096
0.2527  26.2437
0.2593  26.5203
0.2660  26.5993
0.2727  26.6388
0.2793  27.0470
0.2860  26.5334
0.2927  26.6519
0.2993  23.4916
0.3060  23.0044
0.3127  23.0176
0.3193  24.3871
0.3260  24.7294
0.3327  25.4537
0.3393  26.2174
0.3460  26.2569
0.3527  26.0726
0.3593  26.2832
0.3660  26.0330
0.3727  24.5187
0.3793  25.2298
0.3860  25.2693
0.3927  25.2298
0.3993  25.6643
0.4060  25.1376
0.4127  25.9409
0.4193  25.2561
0.4260  25.8487
0.4327  26.8100
0.4393  26.2569
0.4460  26.0462
0.4527  25.7960
0.4593  26.0989
0.4660  26.2832
0.4727  26.5861
0.4793  25.6117
0.4860  25.1508
0.4927  25.2430
0.4993  26.2174
0.5060  27.1392
0.5127  30.1019
0.5193  30.4180
0.5260  30.7340
0.5327  28.0214
0.5393  28.1136
0.5460  29.9308
0.5527  30.2205
0.5593  29.8122
0.5660  29.7069
0.5727  29.3909
0.5793  29.6542
0.5860  29.5489
0.5927  29.4435
0.5993  27.5737
0.6060  27.6000
0.6127  22.5699
0.6193  21.9773
0.6260  21.2136
0.6327  21.2267
0.6393  21.7666
0.6460  19.0014
0.6527  19.3832
0.6593  18.9487
0.6660  18.8565
0.6727  18.7380
0.6793  19.0145
0.6860  18.8433
0.6927  19.0804
0.6993  19.0804
0.7060  19.2647
0.7127  20.4630
0.7193  19.9626
0.7260  20.3445
0.7327  21.8456
0.7393  20.7790
0.7460  23.9657
0.7527  24.1895
0.7593  24.1500
0.7660  24.1895
0.7727  25.1771
0.7793  25.5458
0.7860  25.7038
0.7927  26.0199
0.7993  27.1523
0.8060  26.1121
0.8127  26.1384
0.8193  26.5993
0.8260  26.0462
0.8327  25.0191
0.8393  25.2561
0.8460  23.2941
0.8527  23.1888
0.8593  23.4126
0.8660  23.3204
0.8727  22.2933
0.8793  21.5033
0.8860  22.0563
0.8927  20.8185
0.8993  20.5288
0.9060  20.3050
0.9127  19.4096
0.9193  19.5149
0.9260  19.5676
0.9327  19.6071
0.9393  20.2128
0.9460  19.7256
0.9527  20.6737
0.9593  21.9115
0.9660  22.1090
0.9727  21.8325
0.9793  21.4769
0.9860  20.6605
0.9927  21.2267
0.9993  21.4638
1.0060  21.9905
1.0127  24.1105
1.0193  23.8603
1.0260  24.0052
1.0327  25.3220
1.0393  26.2964
1.0460  25.6775
1.0527  24.9138
1.0593  23.8998
1.0660  23.8340
1.0727  24.1895
1.0793  25.2035
1.0860  25.6248
1.0927  25.0454
1.0993  25.4405
1.1060  25.6117
1.1127  24.0184
1.1193  24.4002
1.1260  24.6504
1.1327  23.3863
1.1393  22.0168
1.1460  23.0044
1.1527  23.6101
1.1593  23.6233
1.1660  23.3468
1.1727  23.4390
1.1793  22.8727
1.1860  22.8991
1.1927  22.5040
1.1993  21.8456
1.2060  21.4243
1.2127  22.0563
1.2193  24.0052
1.2260  23.2678
1.2327  23.4653
1.2393  26.2042
1.2460  25.7434
1.2527  25.6907
1.2593  25.4273
1.2660  25.3088
1.2727  24.9928
1.2793  25.5458
1.2860  25.8750
1.2927  26.4939
1.2993  26.8363
1.3060  26.3491
1.3127  25.4010
1.3193  22.6884
1.3260  23.0966
1.3327  23.6496
1.3393  22.3197
1.3460  23.0439
1.3527  22.4909
1.3593  22.5567
1.3660  22.8727
1.3727  23.7813
1.3793  23.0703
1.3860  22.5040
1.3927  21.9773
1.3993  22.1485
1.4060  22.2275
1.4127  22.5962
1.4193  23.1624
1.4260  25.9935
1.4327  25.2956
1.4393  25.6512
1.4460  24.8216
1.4527  26.4544
1.4593  27.4947
1.4660  27.6395
1.4727  26.7836
1.4793  26.6651
1.4860  26.9943
1.4927  27.2445
1.4993  26.8231
1.5060  26.7968
1.5127  26.7441
1.5193  26.4808
1.5260  23.8472
1.5327  23.8077
1.5393  21.7798
1.5460  21.6613
1.5527  18.9750
1.5593  18.3956
1.5660  17.9611
1.5727  17.7899
1.5793  18.2376
1.5860  17.4607
1.5927  19.0014
1.5993  18.9355
1.6060  18.2376
1.6127  19.2516
1.6193  18.3956
1.6260  19.2516
1.6327  20.0021
1.6393  20.8975
1.6460  21.1082
1.6527  21.7008
1.6593  21.5954
1.6660  21.6350
1.6727  21.7140
1.6793  21.8456
1.6860  23.3204
1.6927  21.8720
1.6993  22.0958
1.7060  22.3329
1.7127  21.4769
1.7193  21.3189
1.7260  22.5172
1.7327  22.2143
1.7393  24.8479
1.7460  25.4668
1.7527  24.8084
1.7593  24.8084
1.7660  25.3746
1.7727  25.4010
1.7793  25.1640
1.7860  23.7023
1.7927  25.3220
1.7993  25.5985
1.8060  26.5598
1.8127  26.4149
1.8193  26.7046
1.8260  24.6109
1.8327  24.8348
1.8393  22.0827
1.8460  22.3855
1.8527  22.7806
1.8593  22.8201
1.8660  23.0966
1.8727  23.6233
1.8793  23.8208
1.8860  23.9788
1.8927  22.5040
1.8993  21.8851
1.9060  20.8975
1.9127  21.5559
1.9193  20.7132
1.9260  20.6737
1.9327  19.6071
1.9393  19.3569
1.9460  18.5010
1.9527  18.5405
1.9593  19.2120
1.9660  19.1067
1.9727  19.9099
1.9793  20.0153
1.9860  19.9099
1.9927  20.3313
1.9993  21.4638
2.0060  21.5164
2.0127  20.9634
2.0193  21.1741
2.0260  21.4374
2.0327  21.6613
2.0393  21.9641
2.0460  21.4638
2.0527  21.2662
2.0593  21.0687
2.0660  19.0014
2.0727  19.1067
2.0793  18.9487
2.0860  20.9370
2.0927  21.2662
2.0993  20.0548
2.1060  20.2786
2.1127  24.1632
2.1193  24.9269
2.1260  24.5846
2.1327  24.2949
2.1393  24.5846
2.1460  25.9804
2.1527  26.2832
2.1593  26.4149
2.1660  26.4149
2.1727  29.6674
2.1793  30.8525
2.1860  30.0756
2.1927  29.7332
2.1993  29.8254
2.2060  29.2460
2.2127  27.7185
2.2193  28.3769
2.2260  30.6550
2.2327  31.2212
2.2393  31.1027
2.2460  29.8122
2.2527  29.9044
2.2593  29.9308
2.2660  30.5628
2.2727  26.8495
2.2793  26.4808
2.2860  28.8905
2.2927  29.2855
2.2993  31.4319
2.3060  30.6945
2.3127  31.6821
2.3193  31.4056
2.3260  30.8130
2.3327  30.2600
2.3393  32.2088
2.3460  33.0647
2.3527  34.4605
2.3593  35.5403
2.3660  35.2243
2.3727  36.2777
2.3793  39.5697
2.3860  38.8455
2.3927  41.0050
2.3993  42.4403
2.4060  44.1653
2.4127  46.4697
2.4193  57.0304
2.4260  58.5316
2.4327  66.4455
2.4393  68.1442
2.4460  72.9768
2.4527  74.1224
2.4593  77.6251
2.4660  82.1680
2.4727  88.9100
2.4793  88.7125
2.4860  90.8194
2.4927  96.8898
2.4993  97.0742
2.5060  96.3763
2.5127  96.6265
2.5193  94.9936
2.5260  96.8371
2.5327  100.1160
2.5393  103.4343
2.5460  111.2034
2.5527  135.4061
2.5593  142.4773
2.5660  143.6756
2.5727  148.6794
2.5793  153.3803
2.5860  159.3586
2.5927  161.9263
2.5993  163.2431
2.6060  170.9069
2.6127  172.8426
2.6193  176.0556
2.6260  182.6790
2.6327  254.7999
2.6393  265.4660
2.6460  265.6635
2.6527  264.9656
2.6593  267.1646
2.6660  275.6711
2.6727  275.9608
2.6793  288.2597
2.6860  290.1164
2.6927  297.7538
2.6993  301.7569
2.7060  300.9799
2.7127  319.8891
2.7193  320.6660
2.7260  317.8876
2.7327  267.5465
2.7393  260.6070
2.7460  257.5125
2.7527  248.4661
2.7593  247.9789
2.7660  237.9318
2.7727  251.9162
2.7793  248.1765
2.7860  249.5986
2.7927  235.9698
2.7993  233.1386
2.8060  232.6909
2.8127  226.4230
2.8193  230.0310
2.8260  227.7266
2.8327  245.4639
2.8393  247.4127
2.8460  252.4824
2.8527  272.9322
2.8593  278.5549
2.8660  325.8279
2.8727  325.0641
2.8793  327.5397
2.8860  324.3794
2.8927  325.2617
2.8993  325.1563
2.9060  334.8347
2.9127  322.8124
2.9193  323.2338
2.9260  332.3987
2.9327  319.7311
2.9393  346.8308
2.9460  345.0136
2.9527  336.4939
2.9593  331.5823
2.9660  300.2030
2.9727  296.4502
2.9793  292.8290
2.9860  301.6383
2.9927  303.6662
2.9993  310.6057
3.0060  305.2727
3.0127  320.8636
3.0193  330.2260
3.0260  320.4817
3.0327  341.5899
3.0393  324.8666
3.0460  327.1974
3.0527  337.7317
3.0593  332.6884
3.0660  321.3113
3.0727  309.1704
3.0793  318.0061
3.0860  331.1082
3.0927  332.7674
3.0993  327.1447
3.1060  318.0456
3.1127  326.6443
3.1193  328.2245
3.1260  329.7783
3.1327  300.9931
3.1393  292.1311
3.1460  294.3038
3.1527  277.9755
3.1593  279.0685
3.1660  287.0088
3.1727  293.3557
3.1793  302.6654
3.1860  283.9801
3.1927  292.0126
3.1993  296.4107
3.2060  294.4091
3.2127  271.9973
3.2193  261.4761
3.2260  264.3467
3.2327  262.2925
3.2393  273.3272
3.2460  267.6650
3.2527  267.4148
3.2593  262.7402
3.2660  253.1539
3.2727  253.6675
3.2793  232.0062
3.2860  224.0791
3.2927  214.5850
3.2993  213.8871
3.3060  206.9344
3.3127  214.2558
3.3193  220.8529
3.3260  218.9963
3.3327  212.8732
3.3393  200.7191
3.3460  198.7439
3.3527  206.8422
3.3593  218.4169
3.3660  223.4734
3.3727  211.9777
3.3793  207.8562
3.3860  206.0258
3.3927  212.5045
3.3993  232.3749
3.4060  256.5776
3.4127  274.6835
3.4193  267.1778
3.4260  266.7959
3.4327  265.0709
3.4393  268.0206
3.4460  277.0801
3.4527  265.2158
3.4593  264.9524
3.4660  258.6055
3.4727  264.6627
3.4793  272.9190
3.4860  287.4696
3.4927  289.6028
3.4993  269.8114
3.5060  261.8579
3.5127  242.6459
3.5193  237.0364
3.5260  258.8688
3.5327  259.6984
3.5393  256.4459
3.5460  249.8224
3.5527  248.7163
3.5593  245.7404
3.5660  249.9014
3.5727  245.2532
3.5793  238.6033
3.5860  216.4022
3.5927  208.1195
3.5993  245.6877
3.6060  267.2700
3.6127  260.4358
3.6193  258.0656
3.6260  242.3299
3.6327  255.7217
3.6393  258.8557
3.6460  257.0648
3.6527  260.0144
3.6593  261.4497
3.6660  260.0934
3.6727  259.6589
3.6793  258.9215
3.6860  259.8433
3.6927  262.6612
3.6993  234.9690
3.7060  200.4426
3.7127  202.7470
3.7193  202.0359
3.7260  197.0453
3.7327  190.6720
3.7393  197.1506
3.7460  198.7966
3.7527  213.7818
3.7593  210.5951
3.7660  209.0150
3.7727  210.4634
3.7793  223.2100
3.7860  223.1442
3.7927  227.8978
3.7993  222.1434
3.8060  225.0535
3.8127  252.8774
3.8193  254.0099
3.8260  253.6016
3.8327  251.8371
3.8393  243.6730
3.8460  251.4684
3.8527  236.7730
3.8593  236.0356
3.8660  235.9566
3.8727  269.3900
3.8793  265.5450
3.8860  265.8215
3.8927  253.9572
3.8993  247.3205
3.9060  254.6156
3.9127  222.2356
3.9193  250.3755
3.9260  256.8541
3.9327  249.5986
3.9393  251.7845
3.9460  243.9759
3.9527  246.6490
3.9593  245.9906
3.9660  252.6404
3.9727  208.9754
3.9793  218.1140
3.9860  228.3718
3.9927  239.1169
3.9993  257.8022
4.0060  256.8541
4.0127  259.2770
4.0193  231.8614
4.0260  235.0085
4.0327  237.5236
4.0393  238.6824
4.0460  238.1556
4.0527  237.9186
4.0593  236.4175
4.0660  229.6228
4.0727  231.7560
4.0793  228.5167
4.0860  219.7337
4.0927  206.4867
4.0993  191.9098
4.1060  182.8502
4.1127  176.7008
4.1193  176.4901
4.1260  170.9332
4.1327  161.2153
4.1393  155.8427
4.1460  157.0805
4.1527  177.4645
4.1593  186.5504
4.1660  203.3132
4.1727  206.5920
4.1793  199.4155
4.1860  199.1653
4.1927  196.5317
4.1993  199.5209
4.2060  205.1567
4.2127  207.0134
4.2193  209.6207
4.2260  207.6718
4.2327  216.3100
4.2393  214.9010
4.2460  222.0907
4.2527  208.6067
4.2593  205.8020
4.2660  192.9105
4.2727  201.3775
4.2793  199.7447
4.2860  204.2218
4.2927  203.1289
4.2993  194.5565
4.3060  189.1577
4.3127  192.3048
4.3193  190.7115
4.3260  189.6976
4.3327  182.3630
4.3393  181.5203
4.3460  171.8418
4.3527  162.3609
4.3593  159.2269
4.3660  154.3153
4.3727  131.9166
4.3793  130.9290
4.3860  130.1257
4.3927  133.3255
4.3993  130.7973
4.4060  130.3759
4.4127  121.8694
4.4193  119.6572
4.4260  116.5232
4.4327  121.1715
4.4393  120.3419
4.4460  118.2482
4.4527  138.5927
4.4593  140.2387
4.4660  139.4091
4.4727  141.7399
4.4793  146.9544
4.4860  143.8204
4.4927  142.7275
4.4993  141.1736
4.5060  141.2922
4.5127  145.8614
4.5193  145.0714
4.5260  145.6771
4.5327  143.8336
4.5393  146.6779
4.5460  143.6097
4.5527  122.1986
4.5593  121.1057
4.5660  134.7213
4.5727  135.5773
4.5793  131.0870
4.5860  129.4937
4.5927  127.4790
4.5993  138.2767
4.6060  134.9320
4.6127  132.2589
4.6193  133.9444
4.6260  140.8445
4.6327  149.8908
4.6393  149.4826
4.6460  152.4059
4.6527  154.2889
4.6593  156.6328
4.6660  144.4393
4.6727  137.3549
4.6793  136.2225
4.6860  137.3418
4.6927  148.6135
4.6993  140.3177
4.7060  139.7910
4.7127  139.3433
4.7193  134.0103
4.7260  122.4752
4.7327  109.2414
4.7393  115.5356
4.7460  113.0337
4.7527  109.9261
4.7593  109.1623
4.7660  114.6270
4.7727  122.1986
4.7793  123.0414
4.7860  121.0530
4.7927  102.6179
4.7993  120.5000
4.8060  125.7013
4.8127  133.6679
4.8193  136.6702
4.8260  139.0141
4.8327  141.3053
4.8393  134.2736
4.8460  137.7236
4.8527  137.7631
4.8593  142.7933
4.8660  138.9614
4.8727  132.5355
4.8793  129.4805
4.8860  134.0498
4.8927  136.5912
4.8993  118.8145
4.9060  117.0368
4.9127  108.1221
4.9193  110.6635
4.9260  119.3807
4.9327  116.0492
4.9393  116.3257
4.9460  111.3087
4.9527  110.5845
4.9593  110.7293
4.9660  115.3776
4.9727  116.7208
4.9793  126.2280
4.9860  126.3860
4.9927  123.0150
4.9993  121.7904
5.0060  124.7400
5.0127  126.8074
5.0193  125.2141
5.0260  114.0608
5.0327  116.9709
5.0393  116.7076
5.0460  117.9454
5.0527  127.0576
5.0593  120.5658
5.0660  122.1591
5.0727  125.4643
5.0793  118.2087
5.0860  116.4706
5.0927  119.2622
5.0993  117.8927
5.1060  125.6091
5.1127  123.7393
5.1193  129.7834
5.1260  135.6431
5.1327  134.4053
5.1393  136.6307
5.1460  162.9666
5.1527  156.0666
5.1593  155.2765
5.1660  152.5508
5.1727  154.2099
5.1793  159.7668
5.1860  159.7273
5.1927  157.9496
5.1993  164.4546
5.2060  164.4414
5.2127  165.0735
5.2193  157.7653
5.2260  154.2231
5.2327  152.7483
5.2393  144.1628
5.2460  125.1614
5.2527  125.0429
5.2593  126.0963
5.2660  129.1776
5.2727  124.3713
5.2793  119.3543
5.2860  120.0127
5.2927  123.2652
5.2993  113.2444
5.3060  111.8091
5.3127  125.6091
5.3193  134.6687
5.3260  138.2767
5.3327  142.5431
5.3393  141.8716
5.3460  143.0435
5.3527  148.5609
5.3593  152.6429
5.3660  153.6174
5.3727  153.9334
5.3793  155.4609
5.3860  153.5120
5.3927  150.4834
5.3993  146.9017
5.4060  144.1891
5.4127  134.4843
5.4193  132.2853
5.4260  132.6540
5.4327  139.8700
5.4393  142.3061
5.4460  141.2132
5.4527  136.2093
5.4593  135.7748
5.4660  130.1521
5.4727  130.5603
5.4793  127.7160
5.4860  142.5036
5.4927  147.0466
5.4993  152.3532
5.5060  151.3525
5.5127  149.6538
5.5193  145.2425
5.5260  142.0822
5.5327  128.7958
5.5393  126.5704
5.5460  124.7927
5.5527  122.9097
5.5593  114.8246
5.5660  115.0484
5.5727  112.4675
5.5793  108.5961
5.5860  90.0820
5.5927  80.5220
5.5993  69.8560
5.6060  65.8134
5.6127  67.1039
5.6193  67.7886
5.6260  65.9056
5.6327  64.7468
5.6393  57.7942
5.6460  56.6880
5.6527  57.1094
5.6593  54.5943
5.6660  53.7121
5.6727  52.3821
5.6793  55.9638
5.6860  51.3287
5.6927  51.7369
5.6993  51.5789
5.7060  47.8523
5.7127  42.9670
5.7193  44.6789
5.7260  44.9027
5.7327  44.9291
5.7393  45.2056
5.7460  44.6789
5.7527  43.2567
5.7593  42.8222
5.7660  42.0980
5.7727  42.9539
5.7793  38.0422
5.7860  34.7502
5.7927  34.1972
5.7993  33.9997
5.8060  34.0655
5.8127  31.2344
5.8193  23.0044
5.8260  22.5699
5.8327  22.8069
5.8393  22.6225
5.8460  22.3065
5.8527  21.0556
5.8593  23.3336
5.8660  23.3468
5.8727  22.5567
5.8793  22.1880
5.8860  20.2128
5.8927  21.4111
5.8993  21.7666
5.9060  21.7271
5.9127  22.0958
5.9193  21.5296
5.9260  21.2136
5.9327  20.7395
5.9393  20.1601
5.9460  20.2128
5.9527  19.8836
5.9593  16.4863
5.9660  15.2617
5.9727  15.0246
5.9793  14.2346
5.9860  14.1029
5.9927  11.2849
5.9993  10.7846
6.0060  10.5080
6.0127  9.7443
6.0193  9.8233
6.0260  9.7180
6.0327  9.6784
6.0393  9.6521
6.0460  9.4678
6.0527  9.2307
6.0593  9.1781
6.0660  8.2826
6.0727  6.2679
6.0793  5.8729
6.0860  5.6095
6.0927  5.5042
6.0993  5.4384
6.1060  4.7536
6.1127  4.6615
6.1193  4.6088
6.1260  4.7536
6.1327  4.8063
6.1393  4.8721
6.1460  4.8326
6.1527  4.8195
6.1593  4.8985
6.1660  4.8195
6.1727  4.8721
6.1793  4.8721
6.1860  4.7273
6.1927  4.8195
6.1993  4.8458
6.2060  4.6746
6.2127  4.7141
6.2193  4.7010
6.2260  4.4639
6.2327  4.4903
6.2393  4.5429
6.2460  4.5298
6.2527  4.6483
6.2593  4.6615
6.2660  4.5166
6.2727  4.6220
6.2793  4.7273
6.2860  4.5561
6.2927  4.6483
6.2993  4.6878
6.3060  4.6088
6.3127  4.7141
6.3193  4.6878
6.3260  4.5824
6.3327  4.6878
6.3393  4.7141
6.3460  4.6088
6.3527  4.6746
6.3593  4.7010
6.3660  4.5561
6.3727  4.6088
6.3793  4.5429
6.3860  4.4639
6.3927  4.5561
6.3993  4.4508
6.4060  4.3191
6.4127  4.4113
6.4193  4.4113
6.4260  4.3059
6.4327  4.4244
6.4393  4.4376
6.4460  4.2928
6.4527  4.4113
6.4593  4.3849
6.4660  4.3191
6.4727  4.3981
6.4793  4.4244
6.4860  4.3059
6.4927  4.3981
6.4993  4.4639
6.5060  4.4903
6.5127  4.6351
6.5193  4.8853
6.5260  4.8326
6.5327  4.8458
6.5393  4.8195
6.5460  4.7800
6.5527  4.8853
6.5593  4.8853
6.5660  4.8721
6.5727  4.9248
6.5793  4.9248
6.5860  4.9116
6.5927  4.9775
6.5993  4.9907
6.6060  4.9248
6.6127  4.8853
6.6193  4.7010
6.6260  4.6878
6.6327  4.7010
6.6393  4.7141
6.6460  4.7010
6.6527  4.6746
6.6593  4.6483
6.6660  4.6220
6.6727  4.5956
6.6793  4.5956
6.6860  4.6351
6.6927  4.6220
6.6993  4.6220
6.7060  4.6615
6.7127  4.5824
6.7193  4.4903
6.7260  4.5034
6.7327  4.5956
6.7393  4.5956
6.7460  4.6351
6.7527  4.6351
6.7593  4.6088
6.7660  4.6351
6.7727  4.7010
6.7793  4.6615
6.7860  4.6746
6.7927  4.6878
6.7993  4.6746
6.8060  4.6878
6.8127  4.7536
6.8193  4.7668
6.8260  4.8063
6.8327  4.6878
6.8393  4.6615
6.8460  4.6615
6.8527  4.6351
6.8593  4.6351
6.8660  4.6220
6.8727  4.6088
6.8793  4.5561
6.8860  4.5561
6.8927  4.4903
6.8993  4.3586
6.9060  4.3454
6.9127  4.2796
6.9193  4.2533
6.9260  4.2269
6.9327  4.3323
6.9393  4.2664
6.9460  4.2533
6.9527  4.2796
6.9593  4.2664
6.9660  4.2928
6.9727  4.3191
6.9793  4.3454
6.9860  4.3454
6.9927  4.4376
6.9993  4.5034
7.0060  4.5429
7.0127  4.6483
7.0193  4.5956
7.0260  4.5824
7.0327  4.5824
7.0393  4.6220
7.0460  4.6483
7.0527  4.6746
7.0593  4.6746
7.0660  4.6088
7.0727  4.6615
7.0793  4.6615
7.0860  4.6351
7.0927  4.6483
7.0993  4.6351
7.1060  4.5824
7.1127  4.6220
7.1193  4.6615
7.1260  4.6351
7.1327  4.6615
7.1393  4.6483
7.1460  4.6088
7.1527  4.6220
7.1593  4.5824
7.1660  4.5824
7.1727  4.5956
7.1793  4.5693
7.1860  4.5429
7.1927  4.5693
7.1993  4.5693
7.2060  4.5693
7.2127  4.6088
7.2193  4.6220
7.2260  4.6220
7.2327  4.6351
7.2393  4.6220
7.2460  4.6088
7.2527  4.6615
7.2593  4.6615
7.2660  4.6220
7.2727  4.5824
7.2793  4.5956
7.2860  4.5956
7.2927  4.6483
7.2993  4.6088
7.3060  4.5561
7.3127  4.5693
7.3193  4.5034
7.3260  4.4508
7.3327  4.4244
7.3393  4.3981
7.3460  4.4376
7.3527  4.3981
7.3593  4.3849
7.3660  4.3981
7.3727  4.4244
7.3793  4.3454
7.3860  4.3981
7.3927  4.4113
7.3993  4.3849
7.4060  4.4376
7.4127  4.4771
7.4193  4.3981
7.4260  4.4639
7.4327  4.5956
7.4393  4.5166
7.4460  4.5298
7.4527  4.5561
7.4593  4.4771
7.4660  4.5561
7.4727  4.6615
7.4793  4.5429
7.4860  4.5956
7.4927  4.5956
7.4993  4.4903
7.5060  4.5429
7.5127  4.5166
7.5193  4.4639
7.5260  4.5034
7.5327  4.4771
7.5393  4.3586
7.5460  4.4244
7.5527  4.5034
7.5593  4.3981
7.5660  4.4508
7.5727  4.3718
7.5793  4.2796
7.5860  4.3454
7.5927  4.3586
7.5993  4.2796
7.6060  4.3323
7.6127  4.3059
7.6193  4.2137
7.6260  4.3059
7.6327  4.3586
7.6393  4.2796
7.6460  4.3586
7.6527  4.3718
7.6593  4.3191
7.6660  4.3981
7.6727  4.4376
7.6793  4.3849
7.6860  4.4508
7.6927  4.4113
7.6993  4.3849
7.7060  4.4376
7.7127  4.5298
7.7193  4.4903
7.7260  4.5166
7.7327  4.5166
7.7393  4.4508
7.7460  4.4508
7.7527  4.3849
7.7593  4.3323
7.7660  4.3323
7.7727  4.2796
7.7793  4.2533
7.7860  4.2664
7.7927  4.2401
7.7993  4.2137
7.8060  4.2269
7.8127  4.1874
7.8193  4.1742
7.8260  4.1742
7.8327  4.1611
7.8393  4.1874
7.8460  4.2006
7.8527  4.1479
7.8593  4.1742
7.8660  4.2006
7.8727  4.3323
7.8793  4.3849
7.8860  4.3586
7.8927  4.4771
7.8993  4.5429
7.9060  4.5298
7.9127  4.4903
7.9193  4.5298
7.9260  4.5561
7.9327  4.5298
7.9393  4.5561
7.9460  4.5693
7.9527  4.6746
7.9593  4.7273
7.9660  4.7141
7.9727  4.5956
7.9793  4.6220
7.9860  4.6483
7.9927  4.5693
7.9993  4.5956
8.0060  4.6220
8.0127  4.6088
8.0193  4.6483
8.0260  4.6220
8.0327  4.6483
8.0393  4.6878
8.0460  4.6615
8.0527  4.5693
8.0593  4.6088
8.0660  4.6088
8.0727  4.6220
8.0793  4.6878
8.0860  4.6878
8.0927  4.6220
8.0993  4.6351
8.1060  4.6351
8.1127  4.6088
8.1193  4.6615
8.1260  4.7010
8.1327  4.6351
8.1393  4.6746
8.1460  4.7405
8.1527  4.6878
8.1593  4.7141
8.1660  4.7010
8.1727  4.6351
8.1793  4.6878
8.1860  4.7405
8.1927  4.7536
8.1993  4.7931
8.2060  4.8721
8.2127  4.8326
8.2193  4.8195
8.2260  4.7931
8.2327  4.7405
8.2393  4.7141
8.2460  4.7010
8.2527  4.7668
8.2593  4.7668
8.2660  4.8063
8.2727  4.7931
8.2793  4.7668
8.2860  4.6878
8.2927  4.6615
8.2993  4.6088
8.3060  4.5693
8.3127  4.6615
8.3193  4.6220
8.3260  4.6220
8.3327  4.5824
8.3393  4.6088
8.3460  4.6615
8.3527  4.6351
8.3593  4.6351
8.3660  4.6615
8.3727  4.6351
8.3793  4.6088
8.3860  4.6746
8.3927  4.6483
8.3993  4.6615
8.4060  4.7010
8.4127  4.6088
8.4193  4.6351
8.4260  4.7668
8.4327  4.8063
8.4393  4.7931
8.4460  4.7273
8.4527  4.7141
8.4593  4.7273
8.4660  4.7800
8.4727  4.7405
8.4793  4.7536
8.4860  4.7931
8.4927  4.7536
8.4993  4.7668
8.5060  4.7536
8.5127  4.7273
8.5193  4.7536
8.5260  4.7273
8.5327  4.7405
8.5393  4.7536
8.5460  4.8195
8.5527  4.7141
8.5593  4.7405
8.5660  4.7141
8.5727  4.6615
8.5793  4.6746
8.5860  4.6351
8.5927  4.5693
8.5993  4.5956
8.6060  4.6615
8.6127  4.5693
8.6193  4.6088
8.6260  4.5561
8.6327  4.3849
8.6393  4.4771
8.6460  4.4903
8.6527  4.4244
8.6593  4.5034
8.6660  4.5561
8.6727  4.4376
8.6793  4.5298
8.6860  4.5429
8.6927  4.4113
8.6993  4.5298
8.7060  4.5034
8.7127  4.3981
8.7193  4.4903
8.7260  4.5429
8.7327  4.4244
8.7393  4.5166
8.7460  4.5166
8.7527  4.3454
8.7593  4.4113
8.7660  4.3849
8.7727  4.3191
8.7793  4.4639
8.7860  4.5298
8.7927  4.3981
8.7993  4.4771
8.8060  4.4903
8.8127  4.3586
8.8193  4.4903
8.8260  4.4639
8.8327  4.3586
8.8393  4.4771
8.8460  4.4376
8.8527  4.3981
8.8593  4.5034
8.8660  4.5298
8.8727  4.4244
8.8793  4.4376
8.8860  4.4508
8.8927  4.3849
8.8993  4.4903
8.9060  4.4903
8.9127  4.4113
8.9193  4.4639
8.9260  4.4903
8.9327  4.4376
8.9393  4.5429
8.9460  4.6088
8.9527  4.5429
8.9593  4.6088
8.9660  4.5429
8.9727  4.4771
8.9793  4.5298
8.9860  4.5166
8.9927  4.4508
8.9993  4.4508
9.0060  4.5298
9.0127  4.5298
9.0193  4.6746
9.0260  4.6088
9.0327  4.5956
9.0393  4.5561
9.0460  4.5429
9.0527  4.5429
9.0593  4.5298
9.0660  4.6220
9.0727  4.6351
9.0793  4.6746
9.0860  4.6483
9.0927  4.7010
9.0993  4.7405
9.1060  4.6615
9.1127  4.6615
9.1193  4.6088
9.1260  4.7010
9.1327  4.7405
9.1393  4.7931
9.1460  4.7668
9.1527  4.8063
9.1593  4.8063
9.1660  4.7931
9.1727  4.8195
9.1793  4.8326
9.1860  4.8195
9.1927  4.8326
9.1993  4.8326
9.2060  4.8195
9.2127  4.8063
9.2193  4.7668
9.2260  4.6746
9.2327  4.6615
9.2393  4.6220
9.2460  4.5956
9.2527  4.5693
9.2593  4.5956
9.2660  4.5298
9.2727  4.5166
9.2793  4.4903
9.2860  4.4639
9.2927  4.4508
9.2993  4.4508
9.3060  4.3849
9.3127  4.3718
9.3193  4.3586
9.3260  4.3323
9.3327  4.3586
9.3393  4.4244
9.3460  4.3981
9.3527  4.4244
9.3593  4.4244
9.3660  4.3981
9.3727  4.3849
9.3793  4.3981
9.3860  4.3586
9.3927  4.3454
9.3993  4.3981
9.4060  4.5034
9.4127  4.5693
9.4193  4.6351
9.4260  4.6088
9.4327  4.5956
9.4393  4.5298
9.4460  4.5298
9.4527  4.5298
9.4593  4.5693
9.4660  4.5824
9.4727  4.5693
9.4793  4.6220
9.4860  4.6351
9.4927  4.6351
9.4993  4.6483
9.5060  4.5956
9.5127  4.5034
9.5193  4.5824
9.5260  4.5956
9.5327  4.5429
9.5393  4.6483
9.5460  4.6351
9.5527  4.5693
9.5593  4.5956
9.5660  4.6220
9.5727  4.5956
9.5793  4.5429
9.5860  4.6088
9.5927  4.5956
9.5993  4.8195
9.6060  5.1092
9.6127  5.1618
9.6193  5.0960
9.6260  5.0828
9.6327  5.1355
9.6393  5.1355
9.6460  5.3857
9.6527  6.7157
9.6593  9.3492
9.6660  9.6389
9.6727  9.7180
9.6793  9.7443
9.6860  9.7575
9.6927  9.7970
9.6993  10.0076
9.7060  10.8636
9.7127  11.1401
9.7193  11.2981
9.7260  11.4166
9.7327  12.3910
9.7393  13.3786
9.7460  13.4576
9.7527  13.2733
9.7593  12.0487
9.7660  12.9704
9.7727  14.3004
9.7793  17.6451
9.7860  19.0672
9.7927  20.4630
9.7993  21.2926
9.8060  20.8185
9.8127  20.7264
9.8193  21.0029
9.8260  20.8975
9.8327  21.0951
9.8393  21.1477
9.8460  21.1609
9.8527  21.6086
9.8593  21.8325
9.8660  22.5040
9.8727  21.8588
9.8793  20.0811
9.8860  19.8441
9.8927  18.6063
9.8993  17.8953
9.9060  18.0796
9.9127  18.1191
9.9193  19.2779
9.9260  19.9626
9.9327  21.5296
9.9393  21.8983
9.9460  22.6621
9.9527  23.3863
9.9593  24.9138
9.9660  25.8092
9.9727  26.5334
9.9793  26.0989
9.9860  26.5598
9.9927  30.7603
9.9993  35.2638
10.0060  37.5550
10.0127  38.8323
10.0193  39.5434
10.0260  47.5758
10.0327  69.9087
10.0393  73.0822
10.0460  74.9125
10.0527  75.1627
10.0593  76.7165
10.0660  78.9682
10.0727  79.7846
10.0793  84.2091
10.0860  88.5018
10.0927  87.8698
10.0993  87.4089
10.1060  88.4097
10.1127  90.2927
10.1193  96.9557
10.1260  100.4978
10.1327  88.7257
10.1393  92.9789
10.1460  95.6389
10.1527  106.2917
10.1593  106.8053
10.1660  114.9826
10.1727  118.8013
10.1793  126.4519
10.1860  125.0297
10.1927  153.2092
10.1993  166.5615
10.2060  175.9502
10.2127  184.4435
10.2193  190.3955
10.2260  193.0817
10.2327  196.0708
10.2393  198.5596
10.2460  196.9663
10.2527  195.0964
10.2593  270.4566
10.2660  306.1681
10.2727  336.5861
10.2793  342.1430
10.2860  351.5844
10.2927  340.7998
10.2993  356.5882
10.3060  351.7292
10.3127  354.2443
10.3193  354.3628
10.3260  366.8461
10.3327  369.2426
10.3393  368.9529
10.3460  371.4417
10.3527  368.5316
10.3593  304.1271
10.3660  301.7042
10.3727  270.0484
10.3793  275.6053
10.3860  266.4799
10.3927  254.6156
10.3993  262.5164
10.4060  279.4767
10.4127  294.3170
10.4193  322.9046
10.4260  327.1052
10.4327  340.7735
10.4393  346.6991
10.4460  346.7254
10.4527  358.8926
10.4593  360.8415
10.4660  377.4594
10.4727  386.2820
10.4793  388.1386
10.4860  400.0952
10.4927  431.4744
10.4993  421.4799
10.5060  410.2345
10.5127  403.2159
10.5193  387.3617
10.5260  382.3447
10.5327  369.4533
10.5393  371.6524
10.5460  372.5215
10.5527  366.0823
10.5593  361.6974
10.5660  339.9439
10.5727  337.8897
10.5793  332.9781
10.5860  339.6937
10.5927  312.5282
10.5993  344.2104
10.6060  369.9932
10.6127  366.8856
10.6193  368.1892
10.6260  365.4766
10.6327  360.0777
10.6393  354.9686
10.6460  359.4984
10.6527  373.2194
10.6593  396.0526
10.6660  389.3633
10.6727  383.3060
10.6793  381.3440
10.6860  385.5446
10.6927  420.5186
10.6993  393.5243
10.7060  363.9228
10.7127  371.1388
10.7193  359.3798
10.7260  369.6772
10.7327  393.1030
10.7393  408.1013
10.7460  402.0572
10.7527  389.2579
10.7593  366.4379
10.7660  373.0482
10.7727  376.4982
10.7793  367.3069
10.7860  341.1159
10.7927  287.9700
10.7993  297.0427
10.8060  297.6748
10.8127  289.6160
10.8193  343.9338
10.8260  338.2189
10.8327  302.7971
10.8393  288.6021
10.8460  288.4045
10.8527  296.7003
10.8593  303.4687
10.8660  303.4292
10.8727  299.4788
10.8793  299.1496
10.8860  312.2122
10.8927  317.8876
10.8993  308.7622
10.9060  316.3470
10.9127  321.4561
10.9193  304.5485
10.9260  310.6057
10.9327  318.1378
10.9393  318.4012
10.9460  313.8582
10.9527  315.1092
10.9593  304.6275
10.9660  303.9427
10.9727  301.9280
10.9793  301.5857
10.9860  284.3620
10.9927  282.7028
10.9993  317.2029
11.0060  316.2943
11.0127  309.8156
11.0193  261.9633
11.0260  240.2098
11.0327  230.8079
11.0393  233.0991
11.0460  227.9241
11.0527  219.8653
11.0593  218.0482
11.0660  209.1203
11.0727  210.6610
11.0793  226.7522
11.0860  241.5266
11.0927  240.8419
11.0993  191.9361
11.1060  186.3397
11.1127  186.5768
11.1193  190.2769
11.1260  191.6991
11.1327  187.2878
11.1393  185.7208
11.1460  193.7401
11.1527  194.6092
11.1593  193.8850
11.1660  206.3814
11.1727  209.3705
11.1793  204.4720
11.1860  247.8209
11.1927  310.5530
11.1993  317.6769
11.2060  321.3640
11.2127  320.3632
11.2193  318.0983
11.2260  319.5204
11.2327  319.7574
11.2393  320.6134
11.2460  317.6769
11.2527  320.7319
11.2593  320.1920
11.2660  312.1332
11.2727  320.8899
11.2793  323.4840
11.2860  263.9648
11.2927  223.7762
11.2993  208.6857
11.3060  205.1831
11.3127  208.9886
11.3193  213.5974
11.3260  210.7794
11.3327  209.5943
11.3393  210.8716
11.3460  217.4556
11.3527  221.6299
11.3593  247.6366
11.3660  276.2242
11.3727  271.9446
11.3793  274.0383
11.3860  267.4280
11.3927  253.8387
11.3993  250.8364
11.4060  252.4824
11.4127  253.8782
11.4193  252.0742
11.4260  274.3543
11.4327  280.5959
11.4393  291.4727
11.4460  284.5200
11.4527  285.0599
11.4593  265.9137
11.4660  243.1858
11.4727  231.8877
11.4793  223.6972
11.4860  223.2627
11.4927  225.3696
11.4993  231.3873
11.5060  239.4198
11.5127  237.3392
11.5193  256.7356
11.5260  243.1726
11.5327  245.7140
11.5393  251.1261
11.5460  257.7364
11.5527  251.6923
11.5593  261.0284
11.5660  269.8641
11.5727  273.4721
11.5793  274.1173
11.5860  317.4267
11.5927  334.7294
11.5993  340.0756
11.6060  341.1290
11.6127  344.1182
11.6193  336.3754
11.6260  331.6349
11.6327  340.8525
11.6393  333.5311
11.6460  332.5567
11.6527  334.0183
11.6593  329.9231
11.6660  325.0378
11.6727  348.8981
11.6793  355.2846
11.6860  318.2563
11.6927  305.4439
11.6993  297.0954
11.7060  299.3471
11.7127  303.6267
11.7193  312.9496
11.7260  315.4647
11.7327  302.7444
11.7393  296.3317
11.7460  311.8040
11.7527  316.1626
11.7593  309.5523
11.7660  308.2223
11.7727  278.3706
11.7793  276.0925
11.7860  276.3559
11.7927  273.6564
11.7993  272.8137
11.8060  265.0051
11.8127  250.7442
11.8193  235.4694
11.8260  223.5524
11.8327  250.0990
11.8393  291.1040
11.8460  299.5973
11.8527  298.1620
11.8593  294.3301
11.8660  301.6647
11.8727  321.0084
11.8793  314.8590
11.8860  321.2059
11.8927  320.1262
11.8993  321.8643
11.9060  320.3237
11.9127  334.2422
11.9193  349.6750
11.9260  357.6153
11.9327  347.5418
11.9393  318.0720
11.9460  293.0528
11.9527  300.5059
11.9593  304.5221
11.9660  296.1605
11.9727  296.6609
11.9793  302.3758
11.9860  290.9855
11.9927  291.7492
11.9993  290.6694
12.0060  288.1149
12.0127  274.4860
12.0193  266.2824
12.0260  250.8364
12.0327  236.7862
12.0393  232.1642
12.0460  226.5678
12.0527  218.7461
12.0593  213.5052
12.0660  217.7585
12.0727  187.0640
12.0793  176.2136
12.0860  175.5157
12.0927  173.7380
12.0993  175.9634
12.1060  183.0477
12.1127  190.9880
12.1193  215.6911
12.1260  221.9459
12.1327  239.4856
12.1393  251.6528
12.1460  246.1354
12.1527  242.0928
12.1593  247.0177
12.1660  243.3701
12.1727  239.0642
12.1793  255.8929
12.1860  260.0671
12.1927  260.2251
12.1993  257.0648
12.2060  250.9549
12.2127  228.9117
12.2193  212.4781
12.2260  209.8577
12.2327  194.6224
12.2393  177.4645
12.2460  182.9951
12.2527  182.2972
12.2593  172.5002
12.2660  173.7512
12.2727  170.7752
12.2793  159.8326
12.2860  155.5531
12.2927  156.6328
12.2993  163.6118
12.3060  161.4128
12.3127  155.2238
12.3193  149.0481
12.3260  140.8708
12.3327  143.5571
12.3393  154.0124
12.3460  149.0086
12.3527  148.3107
12.3593  148.2712
12.3660  140.6338
12.3727  133.7469
12.3793  124.2397
12.3860  118.9856
12.3927  113.6263
12.3993  109.6496
12.4060  121.2110
12.4127  122.7253
12.4193  123.9105
12.4260  118.6828
12.4327  114.3110
12.4393  100.9192
12.4460  96.4026
12.4527  96.4026
12.4593  93.4530
12.4660  93.5452
12.4727  89.8845
12.4793  90.9511
12.4860  92.2020
12.4927  97.6404
12.4993  92.6497
12.5060  83.2610
12.5127  86.6583
12.5193  83.0898
12.5260  81.1278
12.5327  85.6312
12.5393  85.3942
12.5460  85.2888
12.5527  85.0650
12.5593  83.9457
12.5660  83.5375
12.5727  82.6553
12.5793  81.2858
12.5860  79.4423
12.5927  66.7484
12.5993  67.0381
12.6060  59.1768
12.6127  63.1535
12.6193  63.3379
12.6260  63.9436
12.6327  55.5556
12.6393  57.6230
12.6460  60.8228
12.6527  60.8491
12.6593  60.2566
12.6660  59.7035
12.6727  65.7344
12.6793  68.3812
12.6860  71.2913
12.6927  70.4354
12.6993  69.8165
12.7060  68.0257
12.7127  58.4262
12.7193  58.3077
12.7260  56.9777
12.7327  56.2140
12.7393  53.4092
12.7460  47.8392
12.7527  49.1033
12.7593  49.2218
12.7660  49.5378
12.7727  40.5178
12.7793  31.7479
12.7860  25.9672
12.7927  26.5334
12.7993  26.1516
12.8060  26.0857
12.8127  24.0052
12.8193  23.1888
12.8260  23.7813
12.8327  28.1399
12.8393  28.7061
12.8460  29.2592
12.8527  26.5466
12.8593  26.0726
12.8660  27.5210
12.8727  27.1787
12.8793  27.0865
12.8860  26.9285
12.8927  26.4413
12.8993  26.0989
12.9060  25.9540
12.9127  26.9416
12.9193  26.8100
12.9260  25.8224
12.9327  20.8185
12.9393  20.2260
12.9460  19.0804
12.9527  19.0804
12.9593  18.4220
12.9660  17.1842
12.9727  17.2105
12.9793  16.3151
12.9860  15.3802
12.9927  16.3678
12.9993  17.4080
13.0060  17.6582
13.0127  15.9859
13.0193  15.9332
13.0260  15.9201
13.0327  15.8410
13.0393  15.4592
13.0460  15.1958
13.0527  15.0246
13.0593  13.9844
13.0660  11.9433
13.0727  11.9170
13.0793  11.5746
13.0860  11.5878
13.0927  10.2052
13.0993  9.1649
13.1060  8.5592
13.1127  8.5592
13.1193  8.5855
13.1260  8.6908
13.1327  8.7567
13.1393  8.7830
13.1460  8.7699
13.1527  8.9937
13.1593  9.0332
13.1660  8.9279
13.1727  8.2826
13.1793  9.0464
13.1860  8.2826
13.1927  8.6645
13.1993  9.0200
13.2060  10.4422
13.2127  10.9162
13.2193  10.8504
13.2260  10.7451
13.2327  10.8241
13.2393  10.8504
13.2460  10.7582
13.2527  10.6002
13.2593  10.5870
13.2660  10.5739
13.2727  10.5344
13.2793  9.7706
13.2860  9.6521
13.2927  8.4670
13.2993  7.6506
13.3060  6.3338
13.3127  6.5971
13.3193  7.0975
13.3260  7.0975
13.3327  7.1502
13.3393  7.2687
13.3460  7.2424
13.3527  7.3741
13.3593  7.4004
13.3660  7.3477
13.3727  7.4267
13.3793  7.4531
13.3860  7.5321
13.3927  7.7296
13.3993  7.5716
13.4060  6.8342
13.4127  5.9124
13.4193  5.6622
13.4260  5.3725
13.4327  5.3857
13.4393  5.2013
13.4460  5.2540
13.4527  5.3199
13.4593  5.2408
13.4660  5.1750
13.4727  5.2013
13.4793  5.2935
13.4860  4.9907
13.4927  4.8195
13.4993  4.4376
13.5060  4.4639
13.5127  4.5956
13.5193  4.6220
13.5260  4.5561
13.5327  4.5561
13.5393  4.6351
13.5460  4.4903
13.5527  4.3981
13.5593  4.4771
13.5660  4.4903
13.5727  4.6878
13.5793  4.7010
13.5860  4.7141
13.5927  4.7668
13.5993  4.8195
13.6060  4.8063
13.6127  4.7536
13.6193  4.7405
13.6260  4.7668
13.6327  4.7536
13.6393  4.7405
13.6460  4.7931
13.6527  4.8458
13.6593  4.7800
13.6660  4.7536
13.6727  4.5956
13.6793  4.4639
13.6860  4.4771
13.6927  4.4639
13.6993  4.4376
13.7060  4.4376
13.7127  4.4376
13.7193  4.3849
13.7260  4.3981
13.7327  4.3718
13.7393  4.2928
13.7460  4.2796
13.7527  4.2796
13.7593  4.2533
13.7660  4.3323
13.7727  4.3718
13.7793  4.3059
13.7860  4.3454
13.7927  4.3718
13.7993  4.3323
13.8060  4.3586
13.8127  4.3454
13.8193  4.3323
13.8260  4.3718
13.8327  4.4113
13.8393  4.4771
13.8460  4.4903
13.8527  4.4376
13.8593  4.3849
13.8660  4.3849
13.8727  4.4113
13.8793  4.4244
13.8860  4.4244
13.8927  4.4244
13.8993  4.4639
13.9060  4.4639
13.9127  4.5034
13.9193  4.5298
13.9260  4.5034
13.9327  4.5298
13.9393  4.4639
13.9460  4.4771
13.9527  4.5693
13.9593  4.5956
13.9660  4.5693
13.9727  4.5429
13.9793  4.5166
13.9860  4.5166
13.9927  4.6220
13.9993  4.6220
14.0060  4.5824
14.0127  4.5166
14.0193  4.4639
14.0260  4.4244
14.0327  4.4639
14.0393  4.5429
14.0460  4.5298
14.0527  4.5298
14.0593  4.4508
14.0660  4.4244
14.0727  4.4903
14.0793  4.4771
14.0860  4.4113
14.0927  4.3454
14.0993  4.3191
14.1060  4.3718
14.1127  4.5298
14.1193  4.5956
14.1260  4.5824
14.1327  4.6088
14.1393  4.5824
14.1460  4.5561
14.1527  4.6351
14.1593  4.6746
14.1660  4.6615
14.1727  4.7010
14.1793  4.7405
14.1860  4.7931
14.1927  4.8458
14.1993  4.7931
14.2060  4.7668
14.2127  4.7536
14.2193  4.7010
14.2260  4.7141
14.2327  4.7273
14.2393  4.6483
14.2460  4.6746
14.2527  4.6746
14.2593  4.5956
14.2660  4.6351
14.2727  4.6351
14.2793  4.5298
14.2860  4.5298
14.2927  4.5561
14.2993  4.4771
14.3060  4.5034
14.3127  4.4771
14.3193  4.3981
14.3260  4.4376
14.3327  4.4771
14.3393  4.3981
14.3460  4.4508
14.3527  4.5166
14.3593  4.4244
14.3660  4.4376
14.3727  4.4903
14.3793  4.4113
14.3860  4.5298
14.3927  4.5693
14.3993  4.4508
14.4060  4.5298
14.4127  4.5824
14.4193  4.4508
14.4260  4.5561
14.4327  4.5693
14.4393  4.4771
14.4460  4.5429
14.4527  4.5034
14.4593  4.4903
14.4660  4.5693
14.4727  4.5693
14.4793  4.4113
14.4860  4.4508
14.4927  4.4508
14.4993  4.4376
14.5060  4.5034
14.5127  4.4903
14.5193  4.4376
14.5260  4.4376
14.5327  4.4376
14.5393  4.3981
14.5460  4.4244
14.5527  4.4903
14.5593  4.4113
14.5660  4.5298
14.5727  4.5166
14.5793  4.5034
14.5860  4.5034
14.5927  4.4771
14.5993  4.4244
14.6060  4.4771
14.6127  4.4508
14.6193  4.4376
14.6260  4.4508
14.6327  4.6351
14.6393  4.6220
14.6460  4.6220
14.6527  4.5298
14.6593  4.5034
14.6660  4.4639
14.6727  4.4903
14.6793  4.5561
14.6860  4.6088
14.6927  4.6615
14.6993  4.6746
14.7060  4.6615
14.7127  4.6878
14.7193  4.7141
14.7260  4.7010
14.7327  4.4903
14.7393  4.5298
14.7460  4.5298
14.7527  4.5693
14.7593  4.6088
14.7660  4.6220
14.7727  4.5693
14.7793  4.5561
14.7860  4.5429
14.7927  4.4771
14.7993  4.5166
14.8060  4.4903
14.8127  4.4508
14.8193  4.5034
14.8260  4.5429
14.8327  4.5561
14.8393  4.6088
14.8460  4.6088
14.8527  4.5298
14.8593  4.5561
14.8660  4.5824
14.8727  4.5693
14.8793  4.6220
14.8860  4.6088
14.8927  4.5561
14.8993  4.5561
14.9060  4.5298
14.9127  4.4771
14.9193  4.4903
14.9260  4.5693
14.9327  4.5166
14.9393  4.5298
14.9460  4.5429
14.9527  4.5693
14.9593  4.5693
14.9660  4.5429
14.9727  4.5429
14.9793  4.5561
14.9860  4.5429
14.9927  4.5034
14.9993  4.5298
15.0060  4.6088
15.0127  4.5693
15.0193  4.5824
15.0260  4.5166
15.0327  4.4903
15.0393  4.4639
15.0460  4.4771
15.0527  4.5034
15.0593  4.5693
15.0660  4.6615
15.0727  4.6220
15.0793  4.6088
15.0860  4.6088
15.0927  4.6088
15.0993  4.5956
15.1060  4.5824
15.1127  4.6088
15.1193  4.5956
15.1260  4.6483
15.1327  4.6483
15.1393  4.6483
15.1460  4.7141
15.1527  4.6746
15.1593  4.6351
15.1660  4.5429
15.1727  4.4376
15.1793  4.3981
15.1860  4.5034
15.1927  4.5166
15.1993  4.5166
15.2060  4.5298
15.2127  4.5298
15.2193  4.5429
15.2260  4.5166
15.2327  4.5034
15.2393  4.5034
15.2460  4.4771
15.2527  4.4376
15.2593  4.4508
15.2660  4.5166
15.2727  4.5429
15.2793  4.5693
15.2860  4.5166
15.2927  4.4639
15.2993  4.5429
15.3060  4.6351
15.3127  4.5298
15.3193  4.5956
15.3260  4.6220
15.3327  4.5166
15.3393  4.5824
15.3460  4.5956
15.3527  4.4903
15.3593  4.5561
15.3660  4.5956
15.3727  4.5298
15.3793  4.6351
15.3860  4.6878
15.3927  4.5298
15.3993  4.5824
15.4060  4.5824
15.4127  4.4903
15.4193  4.5956
15.4260  4.5693
15.4327  4.4903
15.4393  4.5824
15.4460  4.5956
15.4527  4.4903
15.4593  4.5824
15.4660  4.5561
15.4727  4.4376
15.4793  4.5429
15.4860  4.5561
15.4927  4.4376
15.4993  4.5429
15.5060  4.5298
15.5127  4.3059
15.5193  4.6483
15.5260  5.7281
15.5327  5.7544
15.5393  5.7807
15.5460  6.0309
15.5527  6.0704
15.5593  6.3865
15.5660  6.3996
15.5727  6.3865
15.5793  6.4128
15.5860  6.4918
15.5927  6.4260
15.5993  6.4523
15.6060  6.4655
15.6127  6.3996
15.6193  6.3601
15.6260  5.3725
15.6327  5.5569
15.6393  5.6622
15.6460  5.3857
15.6527  5.4910
15.6593  5.5042
15.6660  5.4515
15.6727  6.0178
15.6793  6.1494
15.6860  6.0704
15.6927  6.0968
15.6993  6.5050
15.7060  6.5050
15.7127  6.5313
15.7193  6.6235
15.7260  6.8605
15.7327  6.6235
15.7393  6.5840
15.7460  6.6103
15.7527  6.3338
15.7593  6.2153
15.7660  6.1363
15.7727  5.5569
15.7793  5.7281
15.7860  5.7149
15.7927  5.9783
15.7993  5.7017
15.8060  5.6095
15.8127  5.5174
15.8193  5.5042
15.8260  5.3462
15.8327  5.4384
15.8393  5.4384
15.8460  5.3857
15.8527  5.3857
15.8593  5.3462
15.8660  5.5305
15.8727  5.5832
15.8793  5.5437
15.8860  6.0836
15.8927  6.0046
15.8993  6.1231
15.9060  6.3865
15.9127  6.9527
15.9193  6.9922
15.9260  7.0054
15.9327  7.0449
15.9393  7.0975
15.9460  7.0712
15.9527  7.0054
15.9593  7.1502
15.9660  7.0449
15.9727  7.1370
15.9793  7.0712
15.9860  6.8078
15.9927  6.7157
15.9993  6.7815
16.0060  6.6893
16.0127  6.7157
16.0193  6.9658
16.0260  7.5189
16.0327  10.1920
16.0393  10.6660
16.0460  14.4321
16.0527  15.9464
16.0593  16.5390
16.0660  16.7233
16.0727  16.7101
16.0793  16.9998
16.0860  17.7372
16.0927  18.6063
16.0993  18.8565
16.1060  19.3701
16.1127  21.3979
16.1193  21.6218
16.1260  23.1098
16.1327  22.9781
16.1393  29.0748
16.1460  30.7208
16.1527  30.4443
16.1593  30.5892
16.1660  31.7743
16.1727  32.9331
16.1793  41.1499
16.1860  47.4441
16.1927  47.4705
16.1993  48.8268
16.2060  49.4062
16.2127  49.4193
16.2193  50.2884
16.2260  50.4596
16.2327  51.6842
16.2393  50.4069
16.2460  51.4999
16.2527  52.5665
16.2593  54.8050
16.2660  57.4386
16.2727  58.7949
16.2793  58.6369
16.2860  55.1342
16.2927  55.6873
16.2993  59.6772
16.3060  60.1512
16.3127  63.1667
16.3193  65.9320
16.3260  66.8142
16.3327  67.8413
16.3393  99.7868
16.3460  101.3274
16.3527  108.2274
16.3593  109.3994
16.3660  109.2019
16.3727  108.4908
16.3793  106.5288
16.3860  108.1748
16.3927  108.7015
16.3993  116.2862
16.4060  130.3891
16.4127  138.0792
16.4193  140.1992
16.4260  144.7817
16.4327  182.5605
16.4393  169.1292
16.4460  175.5552
16.4527  173.9882
16.4593  187.4985
16.4660  202.4441
16.4727  207.3163
16.4793  209.6075
16.4860  212.2938
16.4927  212.4254
16.4993  204.5773
16.5060  210.1474
16.5127  212.5440
16.5193  211.5037
16.5260  209.6865
16.5327  183.4955
16.5393  200.3109
16.5460  201.6146
16.5527  211.1350
16.5593  205.9600
16.5660  224.4873
16.5727  231.9008
16.5793  243.6598
16.5860  260.5938
16.5927  268.6921
16.5993  275.8160
16.6060  272.4977
16.6127  277.3435
16.6193  280.8988
16.6260  285.7578
16.6327  298.6097
16.6393  287.2984
16.6460  300.5981
16.6527  290.6168
16.6593  287.7988
16.6660  267.5202
16.6727  262.8060
16.6793  268.6526
16.6860  274.6309
16.6927  268.0469
16.6993  262.6875
16.7060  260.2383
16.7127  257.6442
16.7193  263.7015
16.7260  260.0540
16.7327  260.6992
16.7393  278.2389
16.7460  265.8084
16.7527  264.6232
16.7593  267.5465
16.7660  272.8005
16.7727  272.9585
16.7793  263.4776
16.7860  247.8736
16.7927  264.7022
16.7993  269.6666
16.8060  273.0507
16.8127  297.2139
16.8193  309.0519
16.8260  306.9977
16.8327  292.1047
16.8393  279.4108
16.8460  279.8849
16.8527  317.6638
16.8593  334.4792
16.8660  333.0703
16.8727  333.6760
16.8793  323.1943
16.8860  343.9733
16.8927  331.4374
16.8993  334.3212
16.9060  368.4789
16.9127  340.0756
16.9193  332.7937
16.9260  341.2739
16.9327  340.4970
16.9393  344.4605
16.9460  343.2754
16.9527  329.3964
16.9593  323.9185
16.9660  328.1454
16.9727  330.2918
16.9793  325.7620
16.9860  305.8916
16.9927  315.2277
16.9993  309.0256
17.0060  267.5992
17.0127  276.8958
17.0193  290.6036
17.0260  276.3295
17.0327  279.9244
17.0393  319.2044
17.0460  317.4135
17.0527  308.6569
17.0593  309.1177
17.0660  303.6925
17.0727  305.8916
17.0793  305.5097
17.0860  305.6151
17.0927  294.1194
17.0993  294.5408
17.1060  293.8956
17.1127  282.1498
17.1193  272.4977
17.1260  277.3961
17.1327  267.0198
17.1393  221.2612
17.1460  220.0760
17.1527  196.0840
17.1593  187.6565
17.1660  178.3731
17.1727  182.7844
17.1793  193.7665
17.1860  200.2319
17.1927  203.3396
17.1993  200.4689
17.2060  198.2436
17.2127  250.5862
17.2193  272.7610
17.2260  274.3675
17.2327  284.6649
17.2393  285.2706
17.2460  290.3797
17.2527  291.2620
17.2593  289.6687
17.2660  290.3666
17.2727  288.1938
17.2793  283.3217
17.2860  274.8811
17.2927  278.8446
17.2993  281.0173
17.3060  284.4410
17.3127  245.6482
17.3193  229.2014
17.3260  217.2581
17.3327  209.5417
17.3393  219.3386
17.3460  239.7226
17.3527  246.3988
17.3593  243.1068
17.3660  238.4190
17.3727  238.3663
17.3793  238.0108
17.3860  238.6560
17.3927  231.2425
17.3993  231.7165
17.4060  242.7381
17.4127  234.0472
17.4193  222.6965
17.4260  225.0667
17.4327  224.3951
17.4393  207.9352
17.4460  199.1785
17.4527  190.7905
17.4593  203.2737
17.4660  202.2598
17.4727  198.9283
17.4793  200.0739
17.4860  201.6277
17.4927  204.3930
17.4993  197.8880
17.5060  186.3266
17.5127  191.0275
17.5193  182.0470
17.5260  206.0127
17.5327  216.4285
17.5393  214.5060
17.5460  196.9004
17.5527  196.5712
17.5593  183.2979
17.5660  182.5737
17.5727  180.0718
17.5793  186.5241
17.5860  192.0546
17.5927  193.8455
17.5993  195.4783
17.6060  194.5170
17.6127  190.8432
17.6193  192.3575
17.6260  177.2934
17.6327  180.0060
17.6393  199.6525
17.6460  205.3016
17.6527  217.9823
17.6593  221.1295
17.6660  223.4207
17.6727  224.1318
17.6793  220.0497
17.6860  220.0234
17.6927  228.6615
17.6993  229.7018
17.7060  235.8512
17.7127  239.2617
17.7193  240.5654
17.7260  260.5412
17.7327  253.5621
17.7393  245.0425
17.7460  238.3005
17.7527  232.0720
17.7593  242.0665
17.7660  239.9070
17.7727  242.7117
17.7793  242.0138
17.7860  234.3764
17.7927  234.7583
17.7993  231.0976
17.8060  219.0753
17.8127  222.1566
17.8193  214.0188
17.8260  205.7493
17.8327  214.8484
17.8393  228.9381
17.8460  233.1518
17.8527  232.4407
17.8593  226.0411
17.8660  230.1495
17.8727  237.4841
17.8793  243.5018
17.8860  255.4057
17.8927  251.2182
17.8993  254.2864
17.9060  260.7782
17.9127  258.7898
17.9193  267.1251
17.9260  255.8270
17.9327  255.3530
17.9393  263.2933
17.9460  259.8169
17.9527  264.1755
17.9593  270.6673
17.9660  274.5650
17.9727  270.3776
17.9793  265.8874
17.9860  254.3390
17.9927  250.6915
17.9993  248.7822
18.0060  242.4089
18.0127  237.3787
18.0193  230.3470
18.0260  228.8986
18.0327  206.8422
18.0393  192.6472
18.0460  188.5783
18.0527  179.9796
18.0593  190.5535
18.0660  180.2956
18.0727  182.6527
18.0793  178.0834
18.0860  177.7411
18.0927  173.5800
18.0993  172.3949
18.1060  173.3035
18.1127  171.6706
18.1193  172.1578
18.1260  172.9874
18.1327  181.3359
18.1393  167.4832
18.1460  167.5096
18.1527  169.6691
18.1593  147.0992
18.1660  145.6902
18.1727  138.0265
18.1793  137.5920
18.1860  159.9117
18.1927  173.9882
18.1993  183.8642
18.2060  185.0229
18.2127  186.2607
18.2193  183.8115
18.2260  180.8882
18.2327  176.2794
18.2393  181.6519
18.2460  183.7061
18.2527  183.4296
18.2593  179.7031
18.2660  189.0523
18.2727  195.1754
18.2793  195.3598
18.2860  179.4661
18.2927  169.3399
18.2993  161.3865
18.3060  166.6273
18.3127  168.3128
18.3193  167.3779
18.3260  165.6397
18.3327  175.8449
18.3393  177.8859
18.3460  186.9454
18.3527  188.7363
18.3593  191.1065
18.3660  183.5350
18.3727  181.0594
18.3793  181.1120
18.3860  184.2065
18.3927  184.5621
18.3993  190.3823
18.4060  190.8563
18.4127  192.0020
18.4193  194.2273
18.4260  196.6502
18.4327  181.3754
18.4393  184.4040
18.4460  183.4823
18.4527  177.5304
18.4593  169.4584
18.4660  167.2989
18.4727  165.1130
18.4793  164.2176
18.4860  158.7265
18.4927  169.3136
18.4993  158.3315
18.5060  166.3639
18.5127  166.7327
18.5193  185.9974
18.5260  195.0569
18.5327  193.3319
18.5393  189.8161
18.5460  190.0794
18.5527  188.9602
18.5593  188.0121
18.5660  205.9995
18.5727  204.2482
18.5793  204.6300
18.5860  204.4852
18.5927  195.1359
18.5993  191.3304
18.6060  191.5147
18.6127  198.1909
18.6193  178.8735
18.6260  171.2756
18.6327  180.5195
18.6393  175.5420
18.6460  171.3809
18.6527  176.6349
18.6593  181.0726
18.6660  165.2315
18.6727  166.7195
18.6793  166.9302
18.6860  168.3523
18.6927  168.2733
18.6993  163.6382
18.7060  150.0225
18.7127  143.3727
18.7193  140.0149
18.7260  141.2000
18.7327  134.5765
18.7393  135.2349
18.7460  131.5215
18.7527  128.6773
18.7593  132.9832
18.7660  137.4471
18.7727  143.6097
18.7793  145.9141
18.7860  146.2433
18.7927  150.6151
18.7993  158.7134
18.8060  159.9380
18.8127  156.6065
18.8193  158.4105
18.8260  153.7754
18.8327  151.1154
18.8393  167.6017
18.8460  169.4716
18.8527  166.1796
18.8593  165.8241
18.8660  166.2718
18.8727  161.4918
18.8793  159.0031
18.8860  160.3330
18.8927  158.6607
18.8993  152.1425
18.9060  155.9613
18.9127  163.4670
18.9193  161.9922
18.9260  160.0697
18.9327  159.4244
18.9393  151.1813
18.9460  149.1534
18.9527  150.0883
18.9593  132.3380
18.9660  129.7175
18.9727  128.6246
18.9793  127.6765
18.9860  122.7648
18.9927  121.0135
18.9993  120.0654
19.0060  112.1646
19.0127  96.2973
19.0193  99.0099
19.0260  103.6055
19.0327  91.4910
19.0393  82.0759
19.0460  81.1936
19.0527  77.1906
19.0593  80.9698
19.0660  82.3392
19.0727  79.4291
19.0793  74.8335
19.0860  75.5051
19.0927  78.4810
19.0993  78.0728
19.1060  78.7444
19.1127  79.4949
19.1193  75.3470
19.1260  69.4215
19.1327  65.1024
19.1393  63.6407
19.1460  64.4571
19.1527  64.4966
19.1593  53.6462
19.1660  52.2636
19.1727  54.2125
19.1793  53.7779
19.1860  50.9337
19.1927  43.9810
19.1993  44.4418
19.2060  42.5852
19.2127  45.7850
19.2193  47.8787
19.2260  46.7989
19.2327  47.1808
19.2393  45.2846
19.2460  44.2970
19.2527  43.7308
19.2593  47.3256
19.2660  48.1289
19.2727  47.5100
19.2793  49.6169
19.2860  50.2753
19.2927  50.4333
19.2993  49.6037
19.3060  48.7214
19.3127  46.3512
19.3193  44.0995
19.3260  43.8098
19.3327  46.9174
19.3393  54.5417
19.3460  54.8050
19.3527  55.0684
19.3593  51.6184
19.3660  49.2086
19.3727  47.3256
19.3793  45.1924
19.3860  44.5209
19.3927  43.5991
19.3993  43.4806
19.4060  43.6123
19.4127  43.0329
19.4193  43.3621
19.4260  43.4016
19.4327  38.4241
19.4393  26.8231
19.4460  25.5985
19.4527  24.6899
19.4593  25.5722
19.4660  24.4529
19.4727  24.0842
19.4793  23.9788
19.4860  24.2159
19.4927  23.9525
19.4993  23.6233
19.5060  22.9912
19.5127  20.0416
19.5193  20.0548
19.5260  20.9766
19.5327  19.3701
19.5393  19.2647
19.5460  19.5807
19.5527  19.5281
19.5593  17.7109
19.5660  18.5010
19.5727  18.1586
19.5793  17.7636
19.5860  17.0393
19.5927  17.1578
19.5993  16.9340
19.6060  17.0657
19.6127  16.9208
19.6193  16.7760
19.6260  16.4599
19.6327  18.8038
19.6393  19.2647
19.6460  18.1454
19.6527  19.5017
19.6593  19.6203
19.6660  20.1338
19.6727  19.7519
19.6793  19.6598
19.6860  19.4754
19.6927  19.2911
19.6993  19.1989
19.7060  18.5405
19.7127  18.2508
19.7193  17.8294
19.7260  16.2361
19.7327  14.6164
19.7393  13.7473
19.7460  14.1292
19.7527  13.4708
19.7593  14.6954
19.7660  13.6025
19.7727  13.4445
19.7793  13.4445
19.7860  13.5498
19.7927  13.6157
19.7993  13.5630
19.8060  13.5762
19.8127  13.6157
19.8193  13.5893
19.8260  13.3391
19.8327  12.5754
19.8393  12.4964
19.8460  11.6800
19.8527  9.6126
19.8593  8.1641
19.8660  7.8086
19.8727  10.2315
19.8793  10.5475
19.8860  10.4422
19.8927  10.4685
19.8993  10.4422
19.9060  10.5344
19.9127  10.6134
19.9193  10.7582
19.9260  10.7977
19.9327  10.8899
19.9393  10.9952
19.9460  10.8109
19.9527  10.6529
19.9593  9.8891
19.9660  9.3361
19.9727  6.8868
19.9793  6.6762
19.9860  7.6901
19.9927  7.5452
19.9993  7.6506
20.0060  7.5321
20.0127  7.4399
20.0193  7.3609
20.0260  7.3477
20.0327  7.2950
20.0393  7.5321
20.0460  7.8349
20.0527  8.1510
20.0593  8.2036
20.0660  8.5592
20.0727  8.5065
20.0793  8.3353
20.0860  7.3214
20.0927  7.3346
20.0993  7.2819
20.1060  7.2819
20.1127  7.2292
20.1193  7.0712
20.1260  7.1107
20.1327  7.0054
20.1393  6.3865
20.1460  6.3996
20.1527  7.1370
20.1593  8.1246
20.1660  7.9271
20.1727  7.9008
20.1793  7.9929
20.1860  8.3880
20.1927  8.4802
20.1993  8.4275
20.2060  8.3748
20.2127  8.3485
20.2193  8.4143
20.2260  8.3748
20.2327  8.4012
20.2393  8.5460
20.2460  8.6908
20.2527  7.8086
20.2593  6.5708
20.2660  6.3601
20.2727  6.3733
20.2793  6.4523
20.2860  5.8597
20.2927  6.2416
20.2993  6.2679
20.3060  6.3865
20.3127  6.3865
20.3193  6.3601
20.3260  6.3338
20.3327  6.5313
20.3393  6.5840
20.3460  5.9783
20.3527  6.0573
20.3593  6.0178
20.3660  5.9651
20.3727  6.1889
20.3793  6.0573
20.3860  5.9256
20.3927  5.5964
20.3993  5.6359
20.4060  5.6622
20.4127  6.2284
20.4193  7.4399
20.4260  7.8218
20.4327  7.9271
20.4393  7.6374
20.4460  7.7559
20.4527  7.8086
20.4593  7.7954
20.4660  7.7954
20.4727  7.5716
20.4793  7.5321
20.4860  7.5847
20.4927  8.0325
20.4993  8.0588
20.5060  8.0588
20.5127  7.6638
20.5193  6.5971
20.5260  6.4391
20.5327  6.2943
20.5393  6.2811
20.5460  6.2416
20.5527  6.4260
20.5593  6.5840
20.5660  6.7157
20.5727  6.8737
20.5793  6.8605
20.5860  6.7420
20.5927  6.1626
20.5993  6.1099
20.6060  6.2416
20.6127  6.8473
20.6193  6.5708
20.6260  6.6235
20.6327  6.8737
20.6393  6.8737
20.6460  7.1634
20.6527  7.7954
20.6593  7.7033
20.6660  7.5979
20.6727  7.9008
20.6793  8.0720
20.6860  8.2826
20.6927  8.2958
20.6993  8.2036
20.7060  8.0851
20.7127  7.8744
20.7193  7.8613
20.7260  7.7954
20.7327  7.6506
20.7393  7.4662
20.7460  7.1502
20.7527  6.3996
20.7593  6.6366
20.7660  6.7288
20.7727  6.3601
20.7793  6.0573
20.7860  6.3601
20.7927  6.4128
20.7993  6.5050
20.8060  6.5313
20.8127  6.1099
20.8193  6.1758
20.8260  6.3075
20.8327  6.4918
20.8393  6.5050
20.8460  6.7157
20.8527  7.6111
20.8593  7.7691
20.8660  7.7691
20.8727  7.8086
20.8793  7.7428
20.8860  7.4662
20.8927  7.4399
20.8993  7.4794
20.9060  8.3617
20.9127  8.9937
20.9193  8.9805
20.9260  8.9147
20.9327  8.9937
20.9393  9.1781
20.9460  9.1649
20.9527  9.2307
20.9593  9.1781
20.9660  9.2571
20.9727  9.1649
20.9793  9.1649
20.9860  9.1912
20.9927  9.2439
20.9993  9.0727
21.0060  8.2431
21.0127  7.6374
21.0193  7.5452
21.0260  7.7164
21.0327  7.3872
21.0393  7.1502
21.0460  7.4794
21.0527  6.1889
21.0593  6.8078
21.0660  6.7157
21.0727  6.9263
21.0793  7.2424
21.0860  7.7823
21.0927  7.7164
21.0993  7.7296
21.1060  7.8876
21.1127  7.8349
21.1193  7.9139
21.1260  7.6638
21.1327  8.0851
21.1393  8.7830
21.1460  8.5855
21.1527  8.4538
21.1593  8.2168
21.1660  8.2036
21.1727  8.0851
21.1793  8.2300
21.1860  7.6638
21.1927  7.8876
21.1993  7.9403
21.2060  7.7954
21.2127  7.7559
21.2193  7.7428
21.2260  7.6242
21.2327  7.2029
21.2393  6.3733
21.2460  6.9395
21.2527  7.9139
21.2593  7.7428
21.2660  8.4933
21.2727  9.4151
21.2793  9.2571
21.2860  9.2307
21.2927  9.2834
21.2993  9.2571
21.3060  9.2966
21.3127  9.3229
21.3193  9.4414
21.3260  9.8891
21.3327  10.2052
21.3393  10.2183
21.3460  9.7443
21.3527  9.0596
21.3593  9.2307
21.3660  8.9674
21.3727  8.7040
21.3793  8.7567
21.3860  9.8628
21.3927  10.3105
21.3993  10.6660
21.4060  10.6529
21.4127  10.6924
21.4193  10.6660
21.4260  10.2447
21.4327  9.9155
21.4393  9.7575
21.4460  9.7311
21.4527  9.7048
21.4593  9.4151
21.4660  8.9805
21.4727  8.5987
21.4793  9.2044
21.4860  8.5855
21.4927  8.1641
21.4993  8.4802
21.5060  9.1122
21.5127  9.7838
21.5193  9.9813
21.5260  10.0472
21.5327  10.0603
21.5393  10.1393
21.5460  10.1393
21.5527  9.9945
21.5593  10.0076
21.5660  10.0208
21.5727  9.5204
21.5793  9.2571
21.5860  8.7567
21.5927  8.7304
21.5993  8.9937
21.6060  8.6908
21.6127  8.1115
21.6193  8.2300
21.6260  8.1246
21.6327  8.0983
21.6393  8.0851
21.6460  8.0983
21.6527  8.1246
21.6593  8.2431
21.6660  8.5987
21.6727  8.5987
21.6793  9.2307
21.6860  9.4151
21.6927  9.9681
21.6993  10.0472
21.7060  10.0735
21.7127  9.6916
21.7193  9.8496
21.7260  9.9286
21.7327  9.9286
21.7393  9.9813
21.7460  10.2052
21.7527  10.2842
21.7593  10.3368
21.7660  9.9550
21.7727  9.6521
21.7793  9.3888
21.7860  9.1122
21.7927  8.0851
21.7993  7.7296
21.8060  7.2950
21.8127  7.2292
21.8193  6.8737
21.8260  7.0185
21.8327  6.9263
21.8393  6.9395
21.8460  6.8737
21.8527  6.5050
21.8593  6.6235
21.8660  6.7815
21.8727  6.6498
21.8793  6.9790
21.8860  6.8342
21.8927  6.6762
21.8993  6.4523
21.9060  6.7683
21.9127  7.3872
21.9193  8.0851
21.9260  8.1115
21.9327  8.4933
21.9393  8.8225
21.9460  8.7567
21.9527  8.8884
21.9593  8.8620
21.9660  9.3888
21.9727  9.3229
21.9793  9.2966
21.9860  9.3097
21.9927  9.3097
21.9993  9.7311
22.0060  9.8760
22.0127  9.5073
22.0193  9.2702
22.0260  9.5863
22.0327  9.3756
22.0393  9.5863
22.0460  9.8365
22.0527  10.1920
22.0593  10.3368
22.0660  9.9550
22.0727  9.8891
22.0793  9.6521
22.0860  9.5731
22.0927  9.5994
22.0993  9.0991
22.1060  8.7962
22.1127  9.0332
22.1193  8.7040
22.1260  8.3748
22.1327  8.7699
22.1393  8.7304
22.1460  8.4670
22.1527  8.1773
22.1593  8.2958
22.1660  8.1378
22.1727  8.4670
22.1793  8.4670
22.1860  8.5460
22.1927  8.7699
22.1993  8.7304
22.2060  8.7040
22.2127  8.4407
22.2193  8.4670
22.2260  8.0851
22.2327  7.8349
22.2393  7.4004
22.2460  7.0712
22.2527  6.9527
22.2593  6.5708
22.2660  6.5708
22.2727  6.6630
22.2793  6.9922
22.2860  6.8868
22.2927  6.5840
22.2993  6.5971
22.3060  6.7947
22.3127  7.2424
22.3193  7.0449
22.3260  7.0449
22.3327  6.9132
22.3393  6.7420
22.3460  6.7552
22.3527  7.6901
22.3593  7.6374
22.3660  7.5716
22.3727  7.2424
22.3793  7.7691
22.3860  7.8086
22.3927  7.9008
22.3993  8.4407
22.4060  8.2695
22.4127  7.9403
22.4193  8.0061
22.4260  8.2168
22.4327  8.2036
22.4393  8.2695
22.4460  8.1510
22.4527  7.3609
22.4593  7.6374
22.4660  7.8349
22.4727  8.9410
22.4793  8.6777
22.4860  9.0069
22.4927  9.4678
22.4993  8.9937
22.5060  8.8884
22.5127  9.3756
22.5193  9.4414
22.5260  9.3888
22.5327  9.3888
22.5393  9.5336
22.5460  9.5863
22.5527  9.5599
22.5593  9.3888
22.5660  9.1781
22.5727  7.9403
22.5793  7.9008
22.5860  7.3609
22.5927  6.8210
22.5993  7.5057
22.6060  7.5847
22.6127  6.9922
22.6193  6.8737
22.6260  6.7552
22.6327  6.8342
22.6393  6.8868
22.6460  7.1897
22.6527  7.3872
22.6593  7.5189
22.6660  8.1773
22.6727  9.1122
22.6793  10.3500
22.6860  10.4422
22.6927  11.0084
22.6993  11.2849
22.7060  11.4166
22.7127  11.6141
22.7193  11.6273
22.7260  12.3647
22.7327  12.3647
22.7393  12.2725
22.7460  12.3515
22.7527  12.2462
22.7593  13.1021
22.7660  13.2601
22.7727  13.0626
22.7793  12.5096
22.7860  13.3786
22.7927  12.9309
22.7993  12.8914
22.8060  13.3918
22.8127  13.8132
22.8193  15.9332
22.8260  15.8937
22.8327  15.9201
22.8393  16.0912
22.8460  16.0649
22.8527  16.3809
22.8593  16.4863
22.8660  16.3414
22.8727  16.6970
22.8793  19.2252
22.8860  18.6985
22.8927  19.2911
22.8993  20.1865
22.9060  20.1075
22.9127  20.8054
22.9193  19.7388
22.9260  19.7914
22.9327  21.6745
22.9393  22.3987
22.9460  22.9386
22.9527  24.3871
22.9593  26.7309
22.9660  27.0601
22.9727  26.9285
22.9793  26.0462
22.9860  28.1926
22.9927  28.9695
22.9993  29.3777
23.0060  39.8199
23.0127  57.5440
23.0193  57.8995
23.0260  57.9522
23.0327  60.1249
23.0393  61.8762
23.0460  63.0482
23.0527  63.1272
23.0593  63.4959
23.0660  65.7608
23.0727  68.7631
23.0793  70.1325
23.0860  71.1728
23.0927  71.4362
23.0993  77.2696
23.1060  74.7281
23.1127  63.8777
23.1193  65.5632
23.1260  69.1449
23.1327  70.2379
23.1393  71.7390
23.1460  74.0961
23.1527  79.7320
23.1593  80.0217
23.1660  80.0743
23.1727  85.2362
23.1793  87.6459
23.1860  90.0161
23.1927  89.7659
23.1993  92.9131
23.2060  110.6898
23.2127  115.0089
23.2193  124.8190
23.2260  125.0561
23.2327  123.8446
23.2393  124.9507
23.2460  123.5944
23.2527  125.3326
23.2593  128.7694
23.2660  127.2420
23.2727  134.8925
23.2793  137.5525
23.2860  138.5401
23.2927  146.8359
23.2993  148.6926
23.3060  138.5927
23.3127  138.4742
23.3193  136.9336
23.3260  137.3813
23.3327  143.8204
23.3393  144.1891
23.3460  145.4006
23.3527  142.2139
23.3593  142.3456
23.3660  144.1101
23.3727  140.3704
23.3793  138.8034
23.3860  136.7097
23.3927  156.2773
23.3993  158.9372
23.4060  164.9681
23.4127  167.5886
23.4193  169.4847
23.4260  172.2895
23.4327  169.6691
23.4393  167.9441
23.4460  173.4483
23.4527  178.8472
23.4593  182.2577
23.4660  183.1136
23.4727  192.0020
23.4793  195.5705
23.4860  200.6138
23.4927  185.1810
23.4993  191.3962
23.5060  185.9447
23.5127  181.9680
23.5193  189.9082
23.5260  189.1313
23.5327  199.4550
23.5393  204.5642
23.5460  205.4859
23.5527  199.2048
23.5593  199.8501
23.5660  202.7075
23.5727  196.8478
23.5793  198.7308
23.5860  219.8917
23.5927  216.1651
23.5993  213.0048
23.6060  210.6478
23.6127  211.0955
23.6193  214.8879
23.6260  223.7499
23.6327  217.4029
23.6393  217.5478
23.6460  211.7934
23.6527  217.5741
23.6593  224.4083
23.6660  221.9327
23.6727  221.4455
23.6793  228.7010
23.6860  242.6854
23.6927  242.2904
23.6993  244.6211
23.7060  245.3980
23.7127  247.9658
23.7193  239.6041
23.7260  229.5175
23.7327  237.1680
23.7393  256.9990
23.7460  256.1826
23.7527  253.0354
23.7593  256.9068
23.7660  253.7333
23.7727  259.5536
23.7793  248.9665
23.7860  215.2697
23.7927  214.2295
23.7993  212.7020
23.8060  220.4447
23.8127  222.1302
23.8193  223.6841
23.8260  226.4098
23.8327  203.2606
23.8393  193.6479
23.8460  197.6773
23.8527  191.6859
23.8593  185.7208
23.8660  184.2460
23.8727  174.1989
23.8793  172.0920
23.8860  177.2275
23.8927  187.3010
23.8993  185.5892
23.9060  179.6109
23.9127  171.1571
23.9193  167.9704
23.9260  169.1292
23.9327  168.5103
23.9393  166.1138
23.9460  169.6296
23.9527  166.8907
23.9593  165.0208
23.9660  172.4870
23.9727  194.6092
23.9793  216.5997
23.9860  215.3487
23.9927  208.2117
23.9993  206.4735
24.0060  207.9747
24.0127  207.5665
24.0193  211.8987
24.0260  211.3457
24.0327  211.5564
24.0393  205.5781
24.0460  197.3086
24.0527  201.1932
24.0593  201.1669
24.0660  231.7692
24.0727  231.7033
24.0793  215.9413
24.0860  219.4176
24.0927  219.0884
24.0993  216.2178
24.1060  221.7484
24.1127  228.8854
24.1193  220.8661
24.1260  232.8358
24.1327  237.8396
24.1393  239.8280
24.1460  240.1703
24.1527  237.7738
24.1593  242.7644
24.1660  208.2644
24.1727  190.9353
24.1793  184.4040
24.1860  183.6798
24.1927  185.4575
24.1993  190.8037
24.2060  179.3475
24.2127  194.5697
24.2193  203.4581
24.2260  189.5264
24.2327  185.8657
24.2393  183.5876
24.2460  186.8928
24.2527  193.4899
24.2593  190.0531
24.2660  206.1575
24.2727  215.1512
24.2793  219.9575
24.2860  216.4680
24.2927  218.9699
24.2993  226.1860
24.3060  226.3703
24.3127  209.1730
24.3193  210.2264
24.3260  208.7911
24.3327  207.6455
24.3393  212.8863
24.3460  213.1234
24.3527  212.3333
24.3593  216.9289
24.3660  196.9399
24.3727  184.7596
24.3793  181.9285
24.3860  183.3901
24.3927  178.1493
24.3993  166.6800
24.4060  181.9680
24.4127  179.2159
24.4193  170.0246
24.4260  176.2267
24.4327  178.7418
24.4393  172.8294
24.4460  170.8674
24.4527  167.4832
24.4593  182.6790
24.4660  181.3096
24.4727  188.1306
24.4793  181.2306
24.4860  179.7031
24.4927  190.0794
24.4993  194.6092
24.5060  189.6054
24.5127  203.9980
24.5193  203.2474
24.5260  199.5604
24.5327  210.3712
24.5393  218.0482
24.5460  216.4812
24.5527  212.6888
24.5593  209.2783
24.5660  215.1776
24.5727  222.4331
24.5793  231.3478
24.5860  230.7948
24.5927  223.1047
24.5993  220.0497
24.6060  209.6733
24.6127  207.3953
24.6193  213.5316
24.6260  215.0064
24.6327  199.8632
24.6393  198.8756
24.6460  215.7438
24.6527  216.3495
24.6593  235.2323
24.6660  227.3316
24.6727  226.1728
24.6793  238.0503
24.6860  238.5243
24.6927  235.7722
24.6993  255.0896
24.7060  251.7845
24.7127  250.5862
24.7193  253.6148
24.7260  255.1686
24.7327  257.8286
24.7393  257.4599
24.7460  245.9511
24.7527  242.4747
24.7593  218.5881
24.7660  218.9831
24.7727  210.8190
24.7793  192.7394
24.7860  195.2413
24.7927  198.9546
24.7993  186.0237
24.8060  186.7084
24.8127  182.3893
24.8193  183.4823
24.8260  207.3821
24.8327  207.0397
24.8393  203.3264
24.8460  206.4999
24.8527  205.5254
24.8593  203.7873
24.8660  201.3249
24.8727  202.7075
24.8793  201.0615
24.8860  207.0134
24.8927  205.5649
24.8993  196.3210
24.9060  190.6983
24.9127  191.3831
24.9193  182.3367
24.9260  159.5034
24.9327  160.9124
24.9393  158.6475
24.9460  175.9634
24.9527  189.2367
24.9593  185.1810
24.9660  191.0539
24.9727  196.6502
24.9793  196.3737
24.9860  195.7680
24.9927  221.5113
24.9993  225.8304
25.0060  229.9783
25.0127  228.7932
25.0193  225.8436
25.0260  224.9877
25.0327  252.0347
25.0393  265.2158
25.0460  263.5961
25.0527  254.2469
25.0593  252.4824
25.0660  245.8325
25.0727  241.1053
25.0793  240.8682
25.0860  236.1409
25.0927  212.7415
25.0993  211.4905
25.1060  208.8833
25.1127  253.1671
25.1193  258.2236
25.1260  254.0889
25.1327  223.2495
25.1393  205.4596
25.1460  195.3861
25.1527  198.4147
25.1593  198.6649
25.1660  199.2312
25.1727  198.8230
25.1793  197.1243
25.1860  195.3993
25.1927  194.3853
25.1993  198.2172
25.2060  198.2831
25.2127  143.4517
25.2193  134.5107
25.2260  135.0901
25.2327  147.5074
25.2393  148.3107
25.2460  147.6655
25.2527  143.2015
25.2593  145.5454
25.2660  158.1340
25.2727  174.2121
25.2793  178.6101
25.2860  189.1840
25.2927  187.0113
25.2993  180.3220
25.3060  185.4180
25.3127  182.5737
25.3193  184.3382
25.3260  187.9331
25.3327  181.6124
25.3393  178.5443
25.3460  178.9657
25.3527  177.0958
25.3593  183.1268
25.3660  170.8806
25.3727  153.1960
25.3793  148.7189
25.3860  134.8267
25.3927  127.9794
25.3993  137.8421
25.4060  132.0219
25.4127  131.7717
25.4193  129.4410
25.4260  119.4729
25.4327  116.9314
25.4393  117.5108
25.4460  115.5093
25.4527  115.1538
25.4593  107.0950
25.4660  109.0833
25.4727  109.0043
25.4793  113.5604
25.4860  112.8362
25.4927  108.4513
25.4993  100.4452
25.5060  99.8263
25.5127  93.9270
25.5193  93.5583
25.5260  90.5824
25.5327  85.1045
25.5393  89.6079
25.5460  90.2532
25.5527  94.2957
25.5593  89.7264
25.5660  88.8837
25.5727  86.1843
25.5793  76.6638
25.5860  77.0720
25.5927  77.6514
25.5993  71.8444
25.6060  68.9737
25.6127  70.6329
25.6193  71.4493
25.6260  71.5152
25.6327  71.7654
25.6393  69.5136
25.6460  68.4734
25.6527  62.6663
25.6593  60.9018
25.6660  60.5858
25.6727  60.7174
25.6793  60.9545
25.6860  62.2844
25.6927  61.1651
25.6993  57.9917
25.7060  56.7802
25.7127  54.4495
25.7193  53.8701
25.7260  55.3186
25.7327  53.4224
25.7393  46.7989
25.7460  46.6541
25.7527  44.0600
25.7593  42.9012
25.7660  39.2668
25.7727  40.6100
25.7793  40.0569
25.7860  37.3707
25.7927  37.6604
25.7993  38.6084
25.8060  38.4241
25.8127  42.7432
25.8193  42.5983
25.8260  41.4001
25.8327  42.4008
25.8393  42.4667
25.8460  42.3876
25.8527  42.9934
25.8593  41.8873
25.8660  40.8075
25.8727  40.0042
25.8793  41.0577
25.8860  41.1630
25.8927  39.0167
25.8993  38.5426
25.9060  38.1344
25.9127  31.5768
25.9193  30.3653
25.9260  27.0865
25.9327  25.4537
25.9393  25.7038
25.9460  24.7953
25.9527  23.9657
25.9593  23.5838
25.9660  23.5311
25.9727  24.2422
25.9793  22.2407
25.9860  21.2267
25.9927  21.2399
25.9993  20.7659
26.0060  20.4103
26.0127  20.6474
26.0193  20.2523
26.0260  20.8712
26.0327  20.4630
26.0393  20.7922
26.0460  20.3313
26.0527  18.7775
26.0593  16.9998
26.0660  16.3809
26.0727  14.8666
26.0793  15.1827
26.0860  16.6575
26.0927  16.8023
26.0993  16.3809
26.1060  15.6040
26.1127  15.6172
26.1193  17.1842
26.1260  19.4754
26.1327  19.8309
26.1393  19.2516
26.1460  19.4096
26.1527  20.4762
26.1593  20.6869
26.1660  20.2786
26.1727  20.0811
26.1793  19.7914
26.1860  18.7248
26.1927  18.5536
26.1993  18.5932
26.2060  18.6590
26.2127  18.6063
26.2193  17.0920
26.2260  12.9968
26.2327  12.7202
26.2393  11.8380
26.2460  10.8109
26.2527  8.6250
26.2593  8.9937
26.2660  8.9805
26.2727  8.9805
26.2793  11.5483
26.2860  13.6552
26.2927  13.8395
26.2993  13.7605
26.3060  13.6947
26.3127  13.7605
26.3193  13.9054
26.3260  14.3662
26.3327  14.5374
26.3393  15.3670
26.3460  15.5909
26.3527  15.8147
26.3593  15.6699
26.3660  15.7620
26.3727  15.4987
26.3793  13.5235
26.3860  11.2059
26.3927  11.1269
26.3993  11.3771
26.4060  12.5227
26.4127  12.6017
26.4193  12.2857
26.4260  11.3771
26.4327  11.0084
26.4393  10.0208
26.4460  9.6389
26.4527  11.5615
26.4593  11.3903
26.4660  11.2586
26.4727  11.4561
26.4793  11.3376
26.4860  11.6931
26.4927  11.9960
26.4993  12.3515
26.5060  11.1401
26.5127  11.2454
26.5193  11.4166
26.5260  11.2981
26.5327  11.4166
26.5393  11.3244
26.5460  10.9294
26.5527  8.9410
26.5593  9.8101
26.5660  11.4430
26.5727  11.9697
26.5793  12.4569
26.5860  12.1540
26.5927  13.9185
26.5993  13.4181
26.6060  13.3260
26.6127  13.1285
26.6193  13.1153
26.6260  13.1416
26.6327  13.1021
26.6393  13.0889
26.6460  12.9968
26.6527  12.9441
26.6593  12.2725
26.6660  10.5870
26.6727  10.4817
26.6793  9.9945
26.6860  9.4019
26.6927  6.7025
26.6993  6.8210
26.7060  6.8210
26.7127  6.8342
26.7193  6.7025
26.7260  6.6893
26.7327  6.6893
26.7393  6.6762
26.7460  6.4523
26.7527  6.3470
26.7593  5.8202
26.7660  5.5832
26.7727  5.1092
26.7793  4.8326
26.7860  4.7405
26.7927  4.7405
26.7993  4.6746
26.8060  4.9775
26.8127  5.1618
26.8193  5.0960
26.8260  5.1487
26.8327  5.1882
26.8393  5.1750
26.8460  5.2277
26.8527  5.1355
26.8593  5.1487
26.8660  5.1355
26.8727  5.0960
26.8793  5.0828
26.8860  5.0960
26.8927  5.0697
26.8993  5.0170
26.9060  4.6615
26.9127  4.4639
26.9193  4.4244
26.9260  4.4244
26.9327  4.4244
26.9393  4.3718
26.9460  4.3849
26.9527  4.3718
26.9593  4.2664
26.9660  4.2796
26.9727  4.3191
26.9793  4.2928
26.9860  4.2533
26.9927  4.2928
26.9993  4.3059
27.0060  4.3454
27.0127  4.4376
27.0193  4.4508
27.0260  4.4244
27.0327  4.4244
27.0393  4.4508
27.0460  4.4508
27.0527  4.5561
27.0593  4.5824
27.0660  4.5824
27.0727  4.6220
27.0793  4.6220
27.0860  4.6220
27.0927  4.6088
27.0993  4.6088
27.1060  4.6220
27.1127  4.6351
27.1193  4.5956
27.1260  4.6220
27.1327  4.6483
27.1393  4.6088
27.1460  4.5693
27.1527  4.5561
27.1593  4.5166
27.1660  4.5166
27.1727  4.4903
27.1793  4.5166
27.1860  4.4508
27.1927  4.5298
27.1993  4.4903
27.2060  4.3849
27.2127  4.3849
27.2193  4.4244
27.2260  4.3981
27.2327  4.4376
27.2393  4.5166
27.2460  4.5166
27.2527  4.5561
27.2593  4.5824
27.2660  4.5429
27.2727  4.5298
27.2793  4.5429
27.2860  4.5561
27.2927  4.6483
27.2993  4.6615
27.3060  4.6746
27.3127  4.7800
27.3193  4.7405
27.3260  4.7273
27.3327  4.7273
27.3393  4.6615
27.3460  4.6088
27.3527  4.5956
27.3593  4.5561
27.3660  4.5166
27.3727  4.6483
27.3793  4.6220
27.3860  4.5824
27.3927  4.6088
27.3993  4.6351
27.4060  4.6351
27.4127  4.6220
27.4193  4.6088
27.4260  4.6088
27.4327  4.6351
27.4393  4.6220
27.4460  4.6351
27.4527  4.7536
27.4593  4.7668
27.4660  4.8063
27.4727  4.8590
27.4793  4.7931
27.4860  4.7931
27.4927  4.7405
27.4993  4.6483
27.5060  4.6615
27.5127  4.7141
27.5193  4.6483
27.5260  4.6615
27.5327  4.7273
27.5393  4.6615
27.5460  4.6746
27.5527  4.6483
27.5593  4.5298
27.5660  4.5824
27.5727  4.5429
27.5793  4.4771
27.5860  4.5429
27.5927  4.5561
27.5993  4.4639
27.6060  4.4903
27.6127  4.4771
27.6193  4.3849
27.6260  4.4639
27.6327  4.5298
27.6393  4.4376
27.6460  4.5166
27.6527  4.5429
27.6593  4.4639
27.6660  4.5298
27.6727  4.5561
27.6793  4.4508
27.6860  4.5298
27.6927  4.6088
27.6993  4.5298
27.7060  4.5956
27.7127  4.6483
27.7193  4.5824
27.7260  4.6220
27.7327  4.5429
27.7393  4.4639
27.7460  4.5298
27.7527  4.5824
27.7593  4.5298
27.7660  4.6088
27.7727  4.5956
27.7793  4.5561
27.7860  4.5956
27.7927  4.5693
27.7993  4.5429
27.8060  4.6220
27.8127  4.5824
27.8193  4.5034
27.8260  4.5298
27.8327  4.5824
27.8393  4.5429
27.8460  4.5561
27.8527  4.5561
27.8593  4.5034
27.8660  4.5298
27.8727  4.5034
27.8793  4.4376
27.8860  4.4771
27.8927  4.4113
27.8993  4.3323
27.9060  4.3059
27.9127  4.3718
27.9193  4.3586
27.9260  4.3718
27.9327  4.3849
27.9393  4.3849
27.9460  4.4244
27.9527  4.4244
27.9593  4.4113
27.9660  4.3981
27.9727  4.4244
27.9793  4.4244
27.9860  4.4639
27.9927  4.5298
27.9993  4.5561
28.0060  4.5956
28.0127  4.5429
28.0193  4.5561
28.0260  4.5693
28.0327  4.5166
28.0393  4.5298
28.0460  4.5166
28.0527  4.4639
28.0593  4.4771
28.0660  4.4639
28.0727  4.4244
28.0793  4.4244
28.0860  4.3849
28.0927  4.4244
28.0993  4.4508
28.1060  4.4639
28.1127  4.4508
28.1193  4.4903
28.1260  4.4903
28.1327  4.4244
28.1393  4.4639
28.1460  4.4639
28.1527  4.4508
28.1593  4.4903
28.1660  4.5298
28.1727  4.5561
28.1793  4.5956
28.1860  4.5956
28.1927  4.5298
28.1993  4.5561
28.2060  4.5166
28.2127  4.4244
28.2193  4.4639
28.2260  4.4244
28.2327  4.3718
28.2393  4.3981
28.2460  4.3718
28.2527  4.3059
28.2593  4.3454
28.2660  4.2928
28.2727  4.2137
28.2793  4.2533
28.2860  4.2533
28.2927  4.1742
28.2993  4.2006
28.3060  4.2137
28.3127  4.2137
28.3193  4.2401
28.3260  4.2664
28.3327  4.3059
28.3393  4.3454
28.3460  4.3586
28.3527  4.3981
28.3593  4.4113
28.3660  4.4113
28.3727  4.4113
28.3793  4.4508
28.3860  4.4376
28.3927  4.4244
28.3993  4.4639
28.4060  4.4771
28.4127  4.4508
28.4193  4.4508
28.4260  4.4376
28.4327  4.4244
28.4393  4.4244
28.4460  4.4376
28.4527  4.3586
28.4593  4.3718
28.4660  4.3718
28.4727  4.2928
28.4793  4.2796
28.4860  4.2928
28.4927  4.2269
28.4993  4.2006
28.5060  4.1874
28.5127  4.1347
28.5193  4.1216
28.5260  4.1347
28.5327  4.1874
28.5393  4.2006
28.5460  4.2006
28.5527  4.2269
28.5593  4.2401
28.5660  4.2664
28.5727  4.3191
28.5793  4.3059
28.5860  4.3059
28.5927  4.2928
28.5993  4.2928
28.6060  4.3323
28.6127  4.4639
28.6193  4.4376
28.6260  4.4903
28.6327  4.3981
28.6393  4.3586
28.6460  4.3849
28.6527  4.3454
28.6593  4.3454
28.6660  4.3849
28.6727  4.3454
28.6793  4.3981
28.6860  4.4639
28.6927  4.4903
28.6993  4.4771
28.7060  4.5166
28.7127  4.4508
28.7193  4.5034
28.7260  4.5561
28.7327  4.5693
28.7393  4.5693
28.7460  4.5956
28.7527  4.6088
28.7593  4.6483
28.7660  4.6351
28.7727  4.6088
28.7793  4.6483
28.7860  4.6615
28.7927  4.6351
28.7993  4.7010
28.8060  4.6878
28.8127  4.5561
28.8193  4.5429
28.8260  4.5298
28.8327  4.4771
28.8393  4.5429
28.8460  4.5561
28.8527  4.4639
28.8593  4.4903
28.8660  4.5298
28.8727  4.4113
28.8793  4.4244
28.8860  4.3586
28.8927  4.2401
28.8993  4.3059
28.9060  4.3191
28.9127  4.2664
28.9193  4.3586
28.9260  4.3718
28.9327  4.2928
28.9393  4.3849
28.9460  4.4244
28.9527  4.2664
28.9593  4.3718
28.9660  4.3981
28.9727  4.3454
28.9793  4.4376
28.9860  4.4508
28.9927  4.3454
28.9993  4.4376
29.0060  4.4508
29.0127  4.3981
29.0193  4.5429
29.0260  4.5561
29.0327  4.4244
29.0393  4.5034
29.0460  4.5298
29.0527  4.4244
29.0593  4.4903
29.0660  4.4903
29.0727  4.3849
29.0793  4.5298
29.0860  4.5956
29.0927  4.5034
29.0993  4.6746
29.1060  4.6878
29.1127  4.4903
29.1193  4.5298
29.1260  4.5693
29.1327  4.4771
29.1393  4.5298
29.1460  4.4771
29.1527  4.3981
29.1593  4.5429
29.1660  4.5561
29.1727  4.4771
29.1793  4.5034
29.1860  4.4903
29.1927  4.3191
29.1993  4.3718
29.2060  4.3981
29.2127  4.3323
29.2193  4.4244
29.2260  4.3849
29.2327  4.3323
29.2393  4.4113
29.2460  4.4771
29.2527  4.3586
29.2593  4.3849
29.2660  4.3718
29.2727  4.3059
29.2793  4.3323
29.2860  4.3586
29.2927  4.3454
29.2993  4.3849
29.3060  4.3981
29.3127  4.3981
29.3193  4.4113
29.3260  4.4508
29.3327  4.4639
29.3393  4.5034
29.3460  4.4639
29.3527  4.4903
29.3593  4.5034
29.3660  4.5298
29.3727  4.5298
29.3793  4.5824
29.3860  4.5429
29.3927  4.4903
29.3993  4.4508
29.4060  4.4508
29.4127  4.4508
29.4193  4.5034
29.4260  4.4508
29.4327  4.4113
29.4393  4.3981
29.4460  4.4113
29.4527  4.4113
29.4593  4.4113
29.4660  4.3849
29.4727  4.3849
29.4793  4.3849
29.4860  4.3586
29.4927  4.3586
29.4993  4.4376
29.5060  4.4244
29.5127  4.4639
29.5193  4.4244
29.5260  4.4639
29.5327  4.6088
29.5393  4.5693
29.5460  4.6878
29.5527  5.8334
29.5593  6.3338
29.5660  6.8473
29.5727  7.2819
29.5793  7.5584
29.5860  7.8481
29.5927  7.8876
29.5993  8.6777
29.6060  9.0069
29.6127  9.2834
29.6193  9.6258
29.6260  9.6653
29.6327  9.9286
29.6393  10.0340
29.6460  9.9418
29.6527  9.5599
29.6593  10.0340
29.6660  10.3368
29.6727  14.8140
29.6793  16.5653
29.6860  18.1059
29.6927  18.4746
29.6993  18.5800
29.7060  18.4746
29.7127  18.5668
29.7193  18.6853
29.7260  20.5552
29.7327  20.5683
29.7393  20.9107
29.7460  21.2531
29.7527  21.1741
29.7593  20.8975
29.7660  20.7132
29.7727  17.9479
29.7793  17.3685
29.7860  17.2369
29.7927  17.4080
29.7993  19.5281
29.8060  20.3840
29.8127  21.3584
29.8193  22.7806
29.8260  22.1353
29.8327  22.3460
29.8393  23.7418
29.8460  25.9540
29.8527  26.7573
29.8593  37.3838
29.8660  43.7308
29.8727  45.6006
29.8793  46.8384
29.8860  47.0754
29.8927  46.7594
29.8993  46.0352
29.9060  46.1010
29.9127  47.0228
29.9193  47.3388
29.9260  49.3403
29.9327  52.7245
29.9393  54.6470
29.9460  54.5943
29.9527  60.3356
29.9593  59.6245
29.9660  56.8592
29.9727  58.2945
29.9793  61.0598
29.9860  68.2627
29.9927  80.5352
29.9993  85.9472
30.0060  87.0665
30.0127  87.1982
30.0193  87.8566
30.0260  87.4220
30.0327  88.4755
30.0393  88.6335
30.0460  95.4018
30.0527  93.5583
30.0593  95.0990
30.0660  97.0478
30.0727  99.5761
30.0793  98.4831
30.0860  97.5350
30.0927  90.9511
30.0993  93.5452
30.1060  93.6768
30.1127  95.2965
30.1193  103.8425
30.1260  110.9137
30.1327  116.9973
30.1393  117.9059
30.1460  115.5620
30.1527  118.5906
30.1593  119.8547
30.1660  129.5463
30.1727  133.1807
30.1793  142.1876
30.1860  145.0187
30.1927  146.2828
30.1993  146.5988
30.2060  152.7351
30.2127  152.0240
30.2193  147.0070
30.2260  142.5299
30.2327  139.9490
30.2393  142.8196
30.2460  146.7832
30.2527  169.9720
30.2593  167.9573
30.2660  171.4468
30.2727  174.2252
30.2793  191.7518
30.2860  214.2426
30.2927  218.3247
30.2993  219.2464
30.3060  216.0071
30.3127  221.7879
30.3193  221.1163
30.3260  231.0581
30.3327  230.7684
30.3393  246.3198
30.3460  247.1757
30.3527  243.1595
30.3593  266.6774
30.3660  266.4799
30.3727  261.5551
30.3793  245.4770
30.3860  262.9640
30.3927  294.9227
30.3993  299.9002
30.4060  300.4796
30.4127  297.3192
30.4193  304.0349
30.4260  308.6305
30.4327  313.8055
30.4393  301.2828
30.4460  304.1139
30.4527  297.1481
30.4593  274.9601
30.4660  274.4202
30.4727  280.8593
30.4793  285.7973
30.4860  258.2631
30.4927  222.3672
30.4993  216.2310
30.5060  227.4369
30.5127  227.7398
30.5193  229.1619
30.5260  256.9990
30.5327  281.2939
30.5393  294.5013
30.5460  292.2628
30.5527  299.2813
30.5593  303.9164
30.5660  310.8296
30.5727  313.8582
30.5793  329.0540
30.5860  332.7937
30.5927  344.3552
30.5993  346.7122
30.6060  339.6279
30.6127  338.6930
30.6193  339.4172
30.6260  308.4067
30.6327  285.8895
30.6393  280.4906
30.6460  296.6214
30.6527  288.4836
30.6593  282.7160
30.6660  272.9717
30.6727  269.5085
30.6793  245.4243
30.6860  235.2587
30.6927  220.5237
30.6993  217.9297
30.7060  220.4711
30.7127  223.9342
30.7193  216.3627
30.7260  222.6833
30.7327  242.8434
30.7393  240.4469
30.7460  225.3169
30.7527  243.3306
30.7593  246.8201
30.7660  246.2276
30.7727  238.6692
30.7793  241.0789
30.7860  234.3106
30.7927  227.7925
30.7993  229.3726
30.8060  224.5795
30.8127  235.8776
30.8193  243.1068
30.8260  232.9675
30.8327  204.6564
30.8393  206.1312
30.8460  196.0050
30.8527  170.7884
30.8593  171.1176
30.8660  173.4220
30.8727  172.7241
30.8793  165.8636
30.8860  169.8798
30.8927  168.2470
30.8993  168.0889
30.9060  170.6699
30.9127  156.0929
30.9193  140.4889
30.9260  138.5927
30.9327  137.3418
30.9393  127.1761
30.9460  126.3465
30.9527  125.9120
30.9593  121.9879
30.9660  119.1173
30.9727  123.3837
30.9793  127.5843
30.9860  124.0421
30.9927  131.0211
30.9993  127.7687
31.0060  130.5208
31.0127  125.7408
31.0193  132.8647
31.0260  132.4960
31.0327  147.7313
31.0393  168.4181
31.0460  170.8015
31.0527  172.3949
31.0593  177.2275
31.0660  174.7519
31.0727  170.6435
31.0793  168.6025
31.0860  166.7722
31.0927  162.3872
31.0993  159.5956
31.1060  163.9542
31.1127  163.4933
31.1193  156.3036
31.1260  155.2634
31.1327  135.3929
31.1393  120.0654
31.1460  125.8066
31.1527  124.1738
31.1593  118.9198
31.1660  121.1057
31.1727  120.7896
31.1793  121.5402
31.1860  118.3931
31.1927  120.6448
31.1993  126.3334
31.2060  125.6091
31.2127  139.2248
31.2193  138.8166
31.2260  140.0675
31.2327  141.0288
31.2393  134.3263
31.2460  126.0832
31.2527  126.5835
31.2593  124.1080
31.2660  125.6091
31.2727  126.3597
31.2793  125.3721
31.2860  128.1637
31.2927  128.2427
31.2993  128.5851
31.3060  125.7276
31.3127  111.6116
31.3193  107.9904
31.3260  108.3328
31.3327  119.5914
31.3393  128.5324
31.3460  127.2024
31.3527  129.8229
31.3593  133.9313
31.3660  131.0211
31.3727  131.4294
31.3793  131.2845
31.3860  126.9259
31.3927  126.7942
31.3993  117.5503
31.4060  122.5542
31.4127  125.0034
31.4193  131.6269
31.4260  138.8692
31.4327  144.6236
31.4393  151.6422
31.4460  156.7777
31.4527  159.8063
31.4593  160.8992
31.4660  168.0626
31.4727  167.4437
31.4793  168.7605
31.4860  172.0393
31.4927  170.1168
31.4993  172.8821
31.5060  167.8388
31.5127  167.0882
31.5193  166.4693
31.5260  170.8806
31.5327  157.9496
31.5393  144.5051
31.5460  145.4137
31.5527  140.3046
31.5593  142.2403
31.5660  135.9196
31.5727  145.5981
31.5793  160.8334
31.5860  163.1115
31.5927  164.0859
31.5993  162.2029
31.6060  161.3733
31.6127  162.2292
31.6193  158.0681
31.6260  151.2866
31.6327  152.4586
31.6393  152.9458
31.6460  151.4315
31.6527  153.8676
31.6593  147.4811
31.6660  143.1620
31.6727  141.5687
31.6793  126.4387
31.6860  139.4091
31.6927  143.0567
31.6993  140.4757
31.7060  140.5943
31.7127  143.8862
31.7193  145.2162
31.7260  143.3332
31.7327  140.6996
31.7393  145.9931
31.7460  143.0303
31.7527  142.7011
31.7593  159.6088
31.7660  163.8094
31.7727  159.5561
31.7793  156.4090
31.7860  148.2185
31.7927  143.9258
31.7993  162.7428
31.8060  168.3918
31.8127  165.8109
31.8193  165.8767
31.8260  162.9666
31.8327  166.1796
31.8393  161.5840
31.8460  159.9643
31.8527  158.4368
31.8593  138.0002
31.8660  137.4603
31.8727  138.6717
31.8793  142.3324
31.8860  139.9359
31.8927  140.7128
31.8993  119.6309
31.9060  115.3250
31.9127  112.8757
31.9193  131.3240
31.9260  148.4555
31.9327  151.1813
31.9393  149.7723
31.9460  151.0891
31.9527  152.5771
31.9593  154.8025
31.9660  168.1943
31.9727  167.3647
31.9793  164.3756
31.9860  161.8210
31.9927  162.3214
31.9993  160.4910
32.0060  164.0200
32.0127  170.8674
32.0193  153.1301
32.0260  145.3347
32.0327  149.8382
32.0393  153.8017
32.0460  153.4067
32.0527  155.1185
32.0593  161.9527
32.0660  153.8807
32.0727  153.4725
32.0793  161.4786
32.0860  166.9960
32.0927  172.2368
32.0993  172.5397
32.1060  169.2477
32.1127  167.2462
32.1193  171.7365
32.1260  161.8473
32.1327  158.5553
32.1393  159.9117
32.1460  160.2672
32.1527  163.2695
32.1593  156.4616
32.1660  157.2386
32.1727  158.3842
32.1793  154.4469
32.1860  156.7645
32.1927  152.0899
32.1993  154.3811
32.2060  152.7878
32.2127  155.3424
32.2193  149.1271
32.2260  150.9048
32.2327  154.0519
32.2393  148.7979
32.2460  149.6143
32.2527  142.6353
32.2593  137.6183
32.2660  130.6656
32.2727  127.6238
32.2793  129.1118
32.2860  126.0700
32.2927  132.1799
32.2993  138.5269
32.3060  165.0208
32.3127  159.9775
32.3193  159.2006
32.3260  157.7258
32.3327  153.2487
32.3393  160.3330
32.3460  159.7010
32.3527  162.5979
32.3593  165.3105
32.3660  168.1943
32.3727  173.7775
32.3793  173.0533
32.3860  174.7124
32.3927  173.7117
32.3993  177.3460
32.4060  155.5662
32.4127  157.1200
32.4193  158.4105
32.4260  157.8443
32.4327  157.5941
32.4393  150.6809
32.4460  150.4176
32.4527  146.5462
32.4593  156.3300
32.4660  153.5252
32.4727  152.3269
32.4793  144.3735
32.4860  147.0729
32.4927  145.5059
32.4993  143.1225
32.5060  144.5578
32.5127  144.3340
32.5193  146.3618
32.5260  148.7057
32.5327  153.0511
32.5393  153.6832
32.5460  152.8009
32.5527  153.2750
32.5593  141.7135
32.5660  140.2782
32.5727  138.1714
32.5793  140.9630
32.5860  134.8925
32.5927  132.6935
32.5993  123.6076
32.6060  117.8400
32.6127  115.9175
32.6193  117.1685
32.6260  124.5162
32.6327  125.6091
32.6393  126.3729
32.6460  129.5595
32.6527  129.7044
32.6593  130.2311
32.6660  126.8601
32.6727  129.8097
32.6793  129.6517
32.6860  127.7423
32.6927  123.5681
32.6993  131.8112
32.7060  132.8252
32.7127  134.0761
32.7193  137.1048
32.7260  129.9809
32.7327  129.7044
32.7393  133.2465
32.7460  149.0876
32.7527  150.3254
32.7593  152.0109
32.7660  154.2758
32.7727  157.6336
32.7793  157.3044
32.7860  161.3074
32.7927  167.4174
32.7993  161.0573
32.8060  161.0441
32.8127  164.0200
32.8193  162.7691
32.8260  168.8395
32.8327  178.3731
32.8393  194.2800
32.8460  182.5210
32.8527  181.5598
32.8593  188.2227
32.8660  188.9602
32.8727  206.9212
32.8793  208.0669
32.8860  205.4069
32.8927  201.5092
32.8993  206.1970
32.9060  210.2791
32.9127  202.9577
32.9193  203.9058
32.9260  195.4388
32.9327  182.3235
32.9393  167.8519
32.9460  170.2485
32.9527  172.6714
32.9593  165.2447
32.9660  160.1750
32.9727  129.9282
32.9793  129.3752
32.9860  130.3759
32.9927  128.7563
32.9993  130.7446
33.0060  146.6779
33.0127  160.7412
33.0193  164.5468
33.0260  167.4174
33.0327  173.4615
33.0393  189.9478
33.0460  190.1453
33.0527  191.3962
33.0593  192.2785
33.0660  191.2119
33.0727  192.6472
33.0793  200.9957
33.0860  212.0041
33.0927  212.4518
33.0993  221.0636
33.1060  217.3766
33.1127  222.9203
33.1193  245.1610
33.1260  249.4537
33.1327  246.7675
33.1393  252.2849
33.1460  252.8247
33.1527  253.6543
33.1593  252.2322
33.1660  257.3150
33.1727  260.8572
33.1793  259.4745
33.1860  254.4707
33.1927  256.4723
33.1993  243.2516
33.2060  238.3927
33.2127  235.5484
33.2193  212.8995
33.2260  213.6632
33.2327  214.1768
33.2393  235.9829
33.2460  250.2965
33.2527  265.4660
33.2593  273.2614
33.2660  268.3234
33.2727  262.1608
33.2793  263.6751
33.2860  267.7967
33.2927  270.9043
33.2993  277.9229
33.3060  274.6309
33.3127  265.5186
33.3193  262.6085
33.3260  261.8843
33.3327  281.2412
33.3393  281.1095
33.3460  299.8343
33.3527  294.2511
33.3593  289.0234
33.3660  293.1845
33.3727  293.1055
33.3793  295.7786
33.3860  295.9103
33.3927  296.6477
33.3993  291.8282
33.4060  292.6578
33.4127  300.7429
33.4193  309.3811
33.4260  308.9070
33.4327  292.0784
33.4393  249.6118
33.4460  222.1171
33.4527  214.7825
33.4593  233.7312
33.4660  237.1944
33.4727  241.8032
33.4793  233.0860
33.4860  230.1627
33.4927  231.8877
33.4993  235.8512
33.5060  244.2392
33.5127  235.4825
33.5193  224.0264
33.5260  216.9947
33.5327  208.7121
33.5393  204.8802
33.5460  208.2249
33.5527  206.7896
33.5593  178.3863
33.5660  166.9565
33.5727  156.3168
33.5793  152.7351
33.5860  145.9273
33.5927  130.7710
33.5993  117.3133
33.6060  85.1703
33.6127  83.9194
33.6193  83.2873
33.6260  89.7133
33.6327  88.2253
33.6393  86.7637
33.6460  75.6894
33.6527  75.3865
33.6593  73.9644
33.6660  72.8056
33.6727  67.4858
33.6793  65.8924
33.6860  64.1016
33.6927  67.9862
33.6993  70.9094
33.7060  75.2812
33.7127  74.8467
33.7193  73.4377
33.7260  68.1573
33.7327  70.0404
33.7393  70.5671
33.7460  69.8297
33.7527  70.6724
33.7593  71.0148
33.7660  71.3703
33.7727  70.7119
33.7793  69.7507
33.7860  68.8552
33.7927  61.1651
33.7993  61.9026
33.8060  55.3449
33.8127  58.1892
33.8193  61.7577
33.8260  59.1241
33.8327  57.8073
33.8393  57.9653
33.8460  58.2419
33.8527  57.9522
33.8593  56.9646
33.8660  57.1094
33.8727  57.7546
33.8793  59.5060
33.8860  59.4401
33.8927  58.8871
33.8993  53.1722
33.9060  53.0405
33.9127  46.8384
33.9193  38.1476
33.9260  37.6208
33.9327  38.0291
33.9393  36.9624
33.9460  35.1716
33.9527  33.4203
33.9593  33.5124
33.9660  30.8657
33.9727  29.7596
33.9793  32.4458
33.9860  32.7092
33.9927  31.8006
33.9993  33.4598
34.0060  33.9470
34.0127  34.4737
34.0193  34.5790
34.0260  33.1437
34.0327  31.7611
34.0393  33.4334
34.0460  32.1956
34.0527  32.3932
34.0593  32.2615
34.0660  33.0779
34.0727  32.2088
34.0793  26.6256
34.0860  26.1121
34.0927  25.2825
34.0993  23.6628
34.1060  23.3073
34.1127  21.9378
34.1193  21.9246
34.1260  22.5699
34.1327  21.1872
34.1393  18.2771
34.1460  17.6451
34.1527  17.1710
34.1593  17.0262
34.1660  14.1556
34.1727  13.9185
34.1793  14.2477
34.1860  14.1292
34.1927  12.8256
34.1993  12.8519
34.2060  12.4832
34.2127  12.3779
34.2193  12.1672
34.2260  12.1935
34.2327  13.9054
34.2393  15.1431
34.2460  15.7620
34.2527  17.2369
34.2593  17.6319
34.2660  17.9348
34.2727  17.5265
34.2793  17.7109
34.2860  17.6977
34.2927  17.6319
34.2993  17.8294
34.3060  18.0928
34.3127  18.4878
34.3193  18.1849
34.3260  18.5668
34.3327  17.5397
34.3393  16.3283
34.3460  15.7225
34.3527  14.1029
34.3593  14.0370
34.3660  14.1029
34.3727  13.8790
34.3793  13.6552
34.3860  13.9449
34.3927  14.6164
34.3993  13.7605
34.4060  12.9704
34.4127  12.6939
34.4193  12.5754
34.4260  11.3244
34.4327  10.6529
34.4393  10.6134
34.4460  10.5475
34.4527  10.5475
34.4593  9.4414
34.4660  8.7962
34.4727  8.9015
34.4793  8.4670
34.4860  7.9403
34.4927  7.3872
34.4993  7.9008
34.5060  8.1115
34.5127  8.2036
34.5193  8.5987
34.5260  7.9139
34.5327  8.0325
34.5393  8.1378
34.5460  8.1115
34.5527  8.0325
34.5593  8.0193
34.5660  8.0061
34.5727  8.1115
34.5793  8.1246
34.5860  7.5584
34.5927  7.4136
34.5993  7.2687
34.6060  7.5189
34.6127  7.2687
34.6193  7.1370
34.6260  7.2555
34.6327  8.2036
34.6393  11.8248
34.6460  12.1409
34.6527  12.1540
34.6593  12.1409
34.6660  12.1145
34.6727  11.9697
34.6793  12.1145
34.6860  12.1935
34.6927  12.2067
34.6993  12.1540
34.7060  12.1409
34.7127  12.1409
34.7193  12.6149
34.7260  13.1153
34.7327  12.8124
34.7393  9.5204
34.7460  9.2834
34.7527  9.3229
34.7593  9.5204
34.7660  9.5731
34.7727  9.5336
34.7793  9.3624
34.7860  9.2966
34.7927  9.4151
34.7993  9.2834
34.8060  8.9542
34.8127  8.8357
34.8193  8.5328
34.8260  8.2695
34.8327  8.1773
34.8393  8.2431
34.8460  8.2168
34.8527  8.6250
34.8593  10.5475
34.8660  11.7590
34.8727  12.1540
34.8793  12.1804
34.8860  12.1540
34.8927  12.1672
34.8993  12.2067
34.9060  12.5227
34.9127  12.3779
34.9193  11.5746
34.9260  11.4825
34.9327  11.2454
34.9393  11.9828
34.9460  12.6807
34.9527  12.4042
34.9593  10.6002
34.9660  9.3229
34.9727  8.8357
34.9793  8.8752
34.9860  8.8225
34.9927  8.6777
34.9993  8.4143
35.0060  8.2036
35.0127  8.4143
35.0193  9.1517
35.0260  9.1912
35.0327  9.2834
35.0393  7.9139
35.0460  7.0844
35.0527  7.8086
35.0593  7.8613
35.0660  8.2036
35.0727  9.4809
35.0793  9.6258
35.0860  9.9023
35.0927  10.2578
35.0993  10.4949
35.1060  12.1540
35.1127  12.1409
35.1193  11.6800
35.1260  11.5615
35.1327  11.5088
35.1393  11.6273
35.1460  11.7326
35.1527  11.3903
35.1593  11.2059
35.1660  11.1006
35.1727  10.0867
35.1793  9.9945
35.1860  9.8233
35.1927  9.3361
35.1993  9.1781
35.2060  6.9922
35.2127  6.8868
35.2193  6.7947
35.2260  6.7157
35.2327  6.5313
35.2393  6.1889
35.2460  6.0704
35.2527  5.9124
35.2593  6.0836
35.2660  6.5181
35.2727  6.5971
35.2793  7.4794
35.2860  8.7435
35.2927  9.3097
35.2993  9.9418
35.3060  9.8233
35.3127  10.7846
35.3193  12.4174
35.3260  12.6939
35.3327  12.7202
35.3393  12.8783
35.3460  12.8388
35.3527  12.8914
35.3593  12.7597
35.3660  12.4701
35.3727  12.5754
35.3793  12.0618
35.3860  10.9821
35.3927  10.7055
35.3993  10.3368
35.4060  10.5739
35.4127  9.5204
35.4193  7.5321
35.4260  7.2950
35.4327  7.3082
35.4393  6.9790
35.4460  6.8342
35.4527  7.0185
35.4593  7.8086
35.4660  7.8613
35.4727  7.8218
35.4793  8.0720
35.4860  8.0588
35.4927  8.1115
35.4993  7.7559
35.5060  7.5189
35.5127  7.9666
35.5193  7.6769
35.5260  7.7691
35.5327  7.9798
35.5393  8.1510
35.5460  8.1641
35.5527  8.2695
35.5593  7.5847
35.5660  7.4531
35.5727  7.3477
35.5793  7.1370
35.5860  7.7033
35.5927  7.8086
35.5993  8.0456
35.6060  8.2300
35.6127  8.5197
35.6193  9.5994
35.6260  9.5994
35.6327  10.1130
35.6393  10.3500
35.6460  10.4949
35.6527  10.6529
35.6593  10.6792
35.6660  11.0479
35.6727  11.1006
35.6793  11.1269
35.6860  10.7846
35.6927  10.5870
35.6993  10.3237
35.7060  10.2578
35.7127  9.6389
35.7193  8.9410
35.7260  9.0069
35.7327  8.3485
35.7393  7.9139
35.7460  8.0061
35.7527  7.6506
35.7593  7.4399
35.7660  7.0844
35.7727  7.0844
35.7793  6.9790
35.7860  7.2292
35.7927  7.2160
35.7993  7.1634
35.8060  6.9132
35.8127  6.8605
35.8193  6.9132
35.8260  7.0844
35.8327  7.2029
35.8393  7.6111
35.8460  7.6242
35.8527  7.9666
35.8593  7.9534
35.8660  8.0193
35.8727  7.8876
35.8793  7.9008
35.8860  7.8218
35.8927  7.8218
35.8993  7.7823
35.9060  8.3748
35.9127  8.6118
35.9193  8.2695
35.9260  8.2431
35.9327  7.9798
35.9393  7.9139
35.9460  8.3090
35.9527  8.2168
35.9593  8.7304
35.9660  9.2439
35.9727  9.6258
35.9793  9.8496
35.9860  10.6002
35.9927  10.8109
35.9993  10.9426
36.0060  10.5475
36.0127  10.2710
36.0193  10.4949
36.0260  10.4290
36.0327  10.6002
36.0393  10.4422
36.0460  10.0603
36.0527  9.6784
36.0593  9.3097
36.0660  8.8225
36.0727  8.7699
36.0793  8.3748
36.0860  7.3082
36.0927  7.3082
36.0993  7.2160
36.1060  9.1781
36.1127  10.5212
36.1193  10.4422
36.1260  10.5739
36.1327  10.4159
36.1393  10.2447
36.1460  10.2052
36.1527  10.3237
36.1593  10.2973
36.1660  10.2973
36.1727  9.9813
36.1793  9.9813
36.1860  10.3895
36.1927  10.4554
36.1993  10.4422
36.2060  8.2431
36.2127  7.3872
36.2193  7.4004
36.2260  7.1765
36.2327  7.1107
36.2393  7.4004
36.2460  8.6382
36.2527  9.9023
36.2593  10.0208
36.2660  10.2842
36.2727  10.4817
36.2793  11.3244
36.2860  11.1269
36.2927  10.9557
36.2993  10.8109
36.3060  10.8899
36.3127  10.7846
36.3193  10.6792
36.3260  11.1401
36.3327  11.4166
36.3393  11.5746
36.3460  10.8899
36.3527  9.7838
36.3593  10.4422
36.3660  10.8372
36.3727  10.5870
36.3793  9.5863
36.3860  9.5336
36.3927  10.5607
36.3993  11.0742
36.4060  10.9162
36.4127  10.9557
36.4193  11.0216
36.4260  10.5870
36.4327  10.2710
36.4393  10.3105
36.4460  10.3105
36.4527  10.4685
36.4593  9.5731
36.4660  9.0859
36.4727  9.2044
36.4793  9.9418
36.4860  10.1920
36.4927  9.2307
36.4993  9.1781
36.5060  9.0859
36.5127  8.9542
36.5193  9.0069
36.5260  9.0991
36.5327  9.2044
36.5393  8.8752
36.5460  9.8101
36.5527  11.1664
36.5593  11.2454
36.5660  11.1533
36.5727  11.4166
36.5793  11.0742
36.5860  10.7977
36.5927  10.6134
36.5993  10.5344
36.6060  10.5607
36.6127  10.7187
36.6193  10.7055
36.6260  10.6660
36.6327  10.6002
36.6393  10.5475
36.6460  9.5204
36.6527  7.6506
36.6593  7.9666
36.6660  8.2036
36.6727  7.6374
36.6793  7.4399
36.6860  7.4267
36.6927  8.0061
36.6993  8.6118
36.7060  9.1254
36.7127  9.1122
36.7193  9.0200
36.7260  9.1912
36.7327  9.0727
36.7393  8.9674
36.7460  8.9015
36.7527  8.6382
36.7593  8.7040
36.7660  8.5197
36.7727  8.3617
36.7793  8.2300
36.7860  8.2300
36.7927  7.8349
36.7993  7.1107
36.8060  7.1107
36.8127  7.1634
36.8193  7.2555
36.8260  7.3741
36.8327  8.3617
36.8393  9.9550
36.8460  10.4949
36.8527  10.6134
36.8593  10.7055
36.8660  10.8504
36.8727  11.0611
36.8793  11.4693
36.8860  11.4956
36.8927  11.2454
36.8993  11.3903
36.9060  10.9162
36.9127  10.9031
36.9193  11.0347
36.9260  10.7319
36.9327  9.7970
36.9393  8.9805
36.9460  8.6777
36.9527  8.5723
36.9593  9.2044
36.9660  9.7180
36.9727  9.7575
36.9793  9.9155
36.9860  9.8891
36.9927  9.8496
36.9993  9.7706
37.0060  9.7706
37.0127  9.6521
37.0193  9.7575
37.0260  9.8628
37.0327  10.1130
37.0393  11.5483
37.0460  13.1416
37.0527  13.0889
37.0593  12.5886
37.0660  12.1672
37.0727  12.0092
37.0793  11.9038
37.0860  12.0092
37.0927  12.0487
37.0993  12.0618
37.1060  12.5096
37.1127  12.7597
37.1193  12.7597
37.1260  12.8651
37.1327  13.4313
37.1393  12.3647
37.1460  11.3903
37.1527  11.4693
37.1593  12.2067
37.1660  13.6815
37.1727  13.9185
37.1793  14.2477
37.1860  14.3662
37.1927  14.6559
37.1993  14.9720
37.2060  15.8410
37.2127  16.2493
37.2193  18.0138
37.2260  17.9216
37.2327  17.3422
37.2393  17.1842
37.2460  18.2113
37.2527  19.3569
37.2593  19.1989
37.2660  18.8697
37.2727  19.5281
37.2793  20.8449
37.2860  22.0563
37.2927  22.0432
37.2993  22.3724
37.3060  21.6218
37.3127  21.0951
37.3193  19.9626
37.3260  20.0021
37.3327  19.9099
37.3393  21.1346
37.3460  22.4514
37.3527  26.7046
37.3593  28.7325
37.3660  29.1934
37.3727  30.4180
37.3793  31.2344
37.3860  31.8269
37.3927  31.8533
37.3993  31.6426
37.4060  31.6294
37.4127  31.5899
37.4193  35.4086
37.4260  36.1065
37.4327  37.4760
37.4393  40.2018
37.4460  42.2296
37.4527  47.4573
37.4593  46.8648
37.4660  46.6146
37.4727  46.5882
37.4793  46.3775
37.4860  46.6672
37.4927  47.4441
37.4993  47.4968
37.5060  52.2768
37.5127  53.3829
37.5193  55.3713
37.5260  57.5176
37.5327  57.0699
37.5393  57.4781
37.5460  60.4146
37.5527  60.4014
37.5593  60.1907
37.5660  60.2697
37.5727  60.2039
37.5793  64.1674
37.5860  66.1953
37.5927  66.9459
37.5993  68.0915
37.6060  75.3470
37.6127  78.9419
37.6193  76.8087
37.6260  75.2812
37.6327  75.2022
37.6393  73.5299
37.6460  68.8947
37.6527  68.3549
37.6593  69.7507
37.6660  70.0535
37.6727  70.4222
37.6793  65.7476
37.6860  64.1148
37.6927  63.5749
37.6993  63.9436
37.7060  53.9359
37.7127  49.1955
37.7193  49.5642
37.7260  50.4991
37.7327  52.3953
37.7393  51.6184
37.7460  54.0545
37.7527  53.2512
37.7593  52.3295
37.7660  52.5270
37.7727  52.8035
37.7793  53.3961
37.7860  54.9894
37.7927  54.5812
37.7993  63.5222
37.8060  63.6276
37.8127  67.5779
37.8193  70.0140
37.8260  76.3741
37.8327  80.9566
37.8393  83.6823
37.8460  85.3547
37.8527  89.2919
37.8593  93.9139
37.8660  94.8093
37.8727  95.8364
37.8793  96.1524
37.8860  98.0881
37.8927  105.6597
37.8993  100.0765
37.9060  99.5497
37.9127  99.7999
37.9193  99.6551
37.9260  99.6156
37.9327  95.0068
37.9393  92.3205
37.9460  89.4763
37.9527  116.6154
37.9593  137.9212
37.9660  148.0605
37.9727  151.4973
37.9793  151.8265
37.9860  151.2471
37.9927  147.5338
37.9993  149.5485
38.0060  153.3408
38.0127  152.0109
38.0193  150.8389
38.0260  152.0109
38.0327  156.6065
38.0393  157.0147
38.0460  181.1779
38.0527  172.4475
38.0593  155.6979
38.0660  161.9659
38.0727  159.9512
38.0793  162.4399
38.0860  161.4260
38.0927  162.2029
38.0993  160.5700
38.1060  161.2284
38.1127  160.7676
38.1193  159.7010
38.1260  158.3183
38.1327  154.1704
38.1393  156.3431
38.1460  129.3488
38.1527  115.6015
38.1593  133.4309
38.1660  136.9994
38.1727  157.5546
38.1793  161.4918
38.1860  161.8473
38.1927  163.9805
38.1993  167.1145
38.2060  165.9031
38.2127  166.0084
38.2193  171.4863
38.2260  180.3220
38.2327  184.5884
38.2393  183.6666
38.2460  184.4435
38.2527  185.3653
38.2593  171.9340
38.2660  159.9248
38.2727  137.8158
38.2793  154.7366
38.2860  161.6103
38.2927  162.3082
38.2993  165.4685
38.3060  175.1206
38.3127  178.3600
38.3193  175.3708
38.3260  167.3779
38.3327  174.8968
38.3393  174.6729
38.3460  175.6474
38.3527  176.0687
38.3593  180.6380
38.3660  178.8735
38.3727  178.4258
38.3793  164.4414
38.3860  158.9504
38.3927  156.8172
38.3993  149.6406
38.4060  139.4881
38.4127  136.7887
38.4193  147.4153
38.4260  151.0891
38.4327  144.7422
38.4393  146.5857
38.4460  147.4548
38.4527  145.9404
38.4593  137.1443
38.4660  141.1868
38.4727  142.7801
38.4793  139.1721
38.4860  140.2256
38.4927  143.7151
38.4993  143.8994
38.5060  141.7925
38.5127  141.9769
38.5193  135.6299
38.5260  127.2288
38.5327  126.9391
38.5393  125.7671
38.5460  141.1736
38.5527  157.5546
38.5593  157.9101
38.5660  156.4221
38.5727  157.6731
38.5793  158.6739
38.5860  163.5197
38.5927  164.3887
38.5993  166.0611
38.6060  165.7187
38.6127  158.8450
38.6193  158.8055
38.6260  171.7628
38.6327  172.0657
38.6393  174.8968
38.6460  161.0441
38.6527  145.7034
38.6593  148.3765
38.6660  147.6523
38.6727  147.9025
38.6793  147.2046
38.6860  144.3735
38.6927  137.2101
38.6993  137.7368
38.7060  138.6454
38.7127  139.5013
38.7193  136.8941
38.7260  122.3435
38.7327  136.0777
38.7393  144.6368
38.7460  146.0853
38.7527  149.1403
38.7593  144.7553
38.7660  150.7467
38.7727  168.4181
38.7793  168.5498
38.7860  167.7861
38.7927  167.3779
38.7993  173.7248
38.8060  173.6458
38.8127  172.4870
38.8193  175.5420
38.8260  181.0331
38.8327  179.3212
38.8393  174.9758
38.8460  172.5134
38.8527  169.4321
38.8593  175.4235
38.8660  171.7760
38.8727  169.8930
38.8793  173.4220
38.8860  177.6752
38.8927  180.6643
38.8993  175.7790
38.9060  191.3436
38.9127  195.2544
38.9193  196.9794
38.9260  188.9602
38.9327  181.4281
38.9393  181.1647
38.9460  182.8897
38.9527  184.1012
38.9593  179.0578
38.9660  175.2787
38.9727  157.4097
38.9793  151.7738
38.9860  147.0597
38.9927  142.3983
38.9993  146.8490
39.0060  128.7958
39.0127  144.4525
39.0193  139.5276
39.0260  140.7523
39.0327  146.5067
39.0393  155.5267
39.0460  152.4454
39.0527  153.5120
39.0593  154.4338
39.0660  157.2122
39.0727  152.6034
39.0793  152.6034
39.0860  158.9240
39.0927  164.5599
39.0993  166.9038
39.1060  167.5227
39.1127  152.7219
39.1193  151.3393
39.1260  152.0372
39.1327  152.5508
39.1393  152.8800
39.1460  156.2510
39.1527  156.4221
39.1593  163.3485
39.1660  167.5359
39.1727  181.2437
39.1793  193.5689
39.1860  188.9075
39.1927  187.6039
39.1993  188.6705
39.2060  196.2947
39.2127  196.9926
39.2193  197.4667
39.2260  193.4636
39.2327  189.5396
39.2393  184.5621
39.2460  184.5489
39.2527  183.4428
39.2593  174.1462
39.2660  174.3042
39.2727  160.5174
39.2793  147.2572
39.2860  147.3231
39.2927  142.5694
39.2993  134.9979
39.3060  121.9221
39.3127  115.0221
39.3193  114.4690
39.3260  112.9679
39.3327  110.2290
39.3393  103.9347
39.3460  105.8440
39.3527  111.3614
39.3593  122.4752
39.3660  116.4179
39.3727  122.1328
39.3793  123.2916
39.3860  123.0545
39.3927  124.7927
39.3993  137.1179
39.4060  150.6019
39.4127  151.4183
39.4193  155.3819
39.4260  155.2107
39.4327  160.7281
39.4393  163.8225
39.4460  166.0611
39.4527  178.9789
39.4593  171.0517
39.4660  179.1237
39.4727  179.0183
39.4793  181.9416
39.4860  186.3792
39.4927  189.9873
39.4993  182.2972
39.5060  174.0409
39.5127  177.7674
39.5193  174.0540
39.5260  173.7643
39.5327  174.1857
39.5393  175.7922
39.5460  175.8449
39.5527  161.9922
39.5593  161.6761
39.5660  158.3315
39.5727  156.4748
39.5793  162.4267
39.5860  155.5399
39.5927  147.8893
39.5993  145.0055
39.6060  144.8212
39.6127  143.5307
39.6193  147.6259
39.6260  146.0853
39.6327  143.1883
39.6393  140.6601
39.6460  137.9212
39.6527  138.6586
39.6593  140.6996
39.6660  140.1070
39.6727  132.1141
39.6793  122.8438
39.6860  123.1467
39.6927  127.1498
39.6993  129.0460
39.7060  138.7507
39.7127  134.0893
39.7193  137.3944
39.7260  137.9343
39.7327  136.5254
39.7393  139.6198
39.7460  135.8143
39.7527  133.2992
39.7593  136.6439
39.7660  129.8360
39.7727  130.5734
39.7793  130.1389
39.7860  126.7811
39.7927  123.2389
39.7993  121.5139
39.8060  119.3807
39.8127  120.4736
39.8193  117.4187
39.8260  115.7200
39.8327  122.6463
39.8393  118.8276
39.8460  121.5007
39.8527  119.5914
39.8593  113.5736
39.8660  119.3280
39.8727  120.3419
39.8793  126.3860
39.8860  136.3673
39.8927  144.0048
39.8993  149.1403
39.9060  147.5338
39.9127  162.7428
39.9193  166.7722
39.9260  167.3779
39.9327  162.6374
39.9393  161.6366
39.9460  159.8721
39.9527  159.6746
39.9593  159.0557
39.9660  154.5391
39.9727  154.3284
39.9793  149.9830
39.9860  145.2294
39.9927  136.7492
39.9993  125.3721
40.0060  136.1303
40.0127  126.3860
40.0193  120.4736
40.0260  119.9337
40.0327  120.5395
40.0393  123.1072
40.0460  122.4488
40.0527  122.6727
40.0593  121.5666
40.0660  120.4473
40.0727  124.1738
40.0793  123.0940
40.0860  119.2753
40.0927  125.1219
40.0993  132.0878
40.1060  116.6417
40.1127  108.9912
40.1193  110.2290
40.1260  110.2816
40.1327  122.5278
40.1393  126.1885
40.1460  133.9971
40.1527  134.8399
40.1593  135.3929
40.1660  135.9986
40.1727  139.8832
40.1793  143.9521
40.1860  143.2147
40.1927  138.3557
40.1993  131.3767
40.2060  138.6191
40.2127  140.5943
40.2193  138.6849
40.2260  140.3046
40.2327  129.2961
40.2393  127.4131
40.2460  122.0274
40.2527  126.4255
40.2593  130.9948
40.2660  131.8902
40.2727  125.9647
40.2793  126.2412
40.2860  129.1250
40.2927  141.3185
40.2993  150.8126
40.3060  189.6844
40.3127  217.3239
40.3193  220.8003
40.3260  221.6562
40.3327  221.5377
40.3393  219.5098
40.3460  217.6926
40.3527  216.8367
40.3593  226.9365
40.3660  231.3610
40.3727  231.1108
40.3793  234.9032
40.3860  232.2037
40.3927  227.6213
40.3993  224.5531
40.4060  176.0424
40.4127  172.8294
40.4193  184.7201
40.4260  190.1979
40.4327  192.9895
40.4393  192.6735
40.4460  193.4768
40.4527  192.5682
40.4593  177.8596
40.4660  175.2260
40.4727  177.8727
40.4793  173.2376
40.4860  191.6069
40.4927  189.9082
40.4993  200.9167
40.5060  200.4163
40.5127  187.0376
40.5193  175.8185
40.5260  170.3933
40.5327  167.0618
40.5393  169.4321
40.5460  169.3662
40.5527  171.2756
40.5593  174.4359
40.5660  171.2097
40.5727  171.1176
40.5793  173.8170
40.5860  163.9937
40.5927  163.6777
40.5993  148.0473
40.6060  144.9265
40.6127  142.6221
40.6193  149.1271
40.6260  145.4401
40.6327  146.2696
40.6393  142.9777
40.6460  150.0093
40.6527  147.0334
40.6593  153.8412
40.6660  154.3416
40.6727  154.3679
40.6793  147.5074
40.6860  136.0513
40.6927  138.2240
40.6993  139.3960
40.7060  142.3983
40.7127  139.3301
40.7193  127.6897
40.7260  125.5828
40.7327  122.3698
40.7393  122.2513
40.7460  114.4164
40.7527  114.1135
40.7593  101.1694
40.7660  99.6946
40.7727  91.8465
40.7793  93.2818
40.7860  96.8240
40.7927  90.3058
40.7993  89.0680
40.8060  101.4196
40.8127  99.8526
40.8193  99.4049
40.8260  98.8913
40.8327  98.9440
40.8393  99.1810
40.8460  94.5459
40.8527  94.0060
40.8593  92.2942
40.8660  94.5327
40.8727  102.7891
40.8793  101.0509
40.8860  94.7829
40.8927  93.5056
40.8993  89.8186
40.9060  68.4075
40.9127  67.9993
40.9193  67.9466
40.9260  68.4207
40.9327  70.7909
40.9393  71.9892
40.9460  70.7514
40.9527  69.7375
40.9593  69.7243
40.9660  62.7848
40.9727  47.1676
40.9793  47.1808
40.9860  47.1940
40.9927  47.6812
40.9993  44.8237
41.0060  47.9445
41.0127  48.1289
41.0193  51.1180
41.0260  52.1978
41.0327  50.9995
41.0393  47.5495
41.0460  47.8260
41.0527  47.3125
41.0593  46.0878
41.0660  45.8508
41.0727  43.5069
41.0793  42.2033
41.0860  41.6634
41.0927  42.0716
41.0993  45.8640
41.1060  42.5720
41.1127  42.5062
41.1193  39.0825
41.1260  37.2126
41.1327  36.1329
41.1393  35.0926
41.1460  34.7107
41.1527  34.4210
41.1593  34.4474
41.1660  34.4605
41.1727  34.9214
41.1793  37.0546
41.1860  38.2792
41.1927  38.7665
41.1993  33.6046
41.2060  33.3676
41.2127  32.4722
41.2193  31.6558
41.2260  29.7464
41.2327  29.5621
41.2393  29.4962
41.2460  29.6016
41.2527  32.2615
41.2593  33.8021
41.2660  33.6836
41.2727  33.0911
41.2793  29.6147
41.2860  28.2979
41.2927  26.2569
41.2993  25.9804
41.3060  26.0989
41.3127  25.9409
41.3193  26.2569
41.3260  25.7960
41.3327  24.8743
41.3393  25.1113
41.3460  24.7294
41.3527  18.9487
41.3593  17.9084
41.3660  19.4754
41.3727  19.7914
41.3793  20.1470
41.3860  18.7512
41.3927  19.0672
41.3993  19.2516
41.4060  19.0804
41.4127  18.9355
41.4193  18.3825
41.4260  17.7241
41.4327  17.6977
41.4393  19.0804
41.4460  19.5412
41.4527  19.1989
41.4593  18.9750
41.4660  17.3685
41.4727  16.4468
41.4793  14.7876
41.4860  14.7876
41.4927  14.3136
41.4993  13.7473
41.5060  13.5762
41.5127  13.6025
41.5193  13.3786
41.5260  13.4972
41.5327  14.2741
41.5393  11.6405
41.5460  10.9162
41.5527  10.9162
41.5593  10.8109
41.5660  11.7063
41.5727  11.7195
41.5793  11.2323
41.5860  11.3903
41.5927  11.5351
41.5993  11.5615
41.6060  11.4430
41.6127  11.5878
41.6193  11.3113
41.6260  11.1664
41.6327  9.9286
41.6393  9.7838
41.6460  9.4414
41.6527  9.2571
41.6593  9.0200
41.6660  8.3880
41.6727  9.0596
41.6793  9.1912
41.6860  8.9147
41.6927  8.5460
41.6993  8.4670
41.7060  8.4407
41.7127  8.1773
41.7193  8.1115
41.7260  8.2826
41.7327  8.3748
41.7393  8.4012
41.7460  8.5328
41.7527  8.5592
41.7593  8.1115
41.7660  7.4531
41.7727  7.3872
41.7793  8.0193
41.7860  8.2563
41.7927  8.4012
41.7993  8.3748
41.8060  8.5592
41.8127  8.5328
41.8193  8.5723
41.8260  8.4143
41.8327  8.2695
41.8393  8.0193
41.8460  7.8218
41.8527  7.6901
41.8593  7.4926
41.8660  7.4267
41.8727  6.2811
41.8793  5.2013
41.8860  5.2013
41.8927  5.3067
41.8993  5.7281
41.9060  5.4120
41.9127  5.6095
41.9193  5.9124
41.9260  5.8992
41.9327  6.0178
41.9393  5.9256
41.9460  6.0309
41.9527  6.0441
41.9593  6.1099
41.9660  6.1363
41.9727  6.1231
41.9793  6.1494
41.9860  5.8071
41.9927  5.5964
41.9993  5.2804
42.0060  5.2408
42.0127  5.0697
42.0193  4.7405
42.0260  4.6351
42.0327  4.5298
42.0393  4.5693
42.0460  4.5561
42.0527  4.6220
42.0593  4.5298
42.0660  4.5034
42.0727  4.5034
42.0793  4.5298
42.0860  4.5298
42.0927  4.5298
42.0993  4.5693
42.1060  4.5166
42.1127  4.5561
42.1193  4.4903
42.1260  4.4113
42.1327  4.3981
42.1393  4.4639
42.1460  4.2664
42.1527  4.3323
42.1593  4.3981
42.1660  4.3454
42.1727  4.4244
42.1793  4.4113
42.1860  4.2796
42.1927  4.3454
42.1993  4.3718
42.2060  4.3059
42.2127  4.4903
42.2193  4.5034
42.2260  4.4244
42.2327  4.5429
42.2393  4.5298
42.2460  4.3981
42.2527  4.5034
42.2593  4.4771
42.2660  4.3323
42.2727  4.4376
42.2793  4.4508
42.2860  4.3981
42.2927  4.5298
42.2993  4.5166
42.3060  4.3586
42.3127  4.4113
42.3193  4.4376
42.3260  4.3191
42.3327  4.4376
42.3393  4.4376
42.3460  4.3191
42.3527  4.4113
42.3593  4.3849
42.3660  4.2928
42.3727  4.3718
42.3793  4.3718
42.3860  4.2401
42.3927  4.2928
42.3993  4.3323
42.4060  4.2269
42.4127  4.3718
42.4193  4.3718
42.4260  4.3059
42.4327  4.3454
42.4393  4.3454
42.4460  4.2664
42.4527  4.3323
42.4593  4.3718
42.4660  4.3191
42.4727  4.4508
42.4793  4.4508
42.4860  4.3981
42.4927  4.5298
42.4993  4.4903
42.5060  4.4113
42.5127  4.4639
42.5193  4.4903
42.5260  4.4508
42.5327  4.5166
42.5393  4.6220
42.5460  4.5561
42.5527  4.6615
42.5593  4.6746
42.5660  4.6220
42.5727  4.6220
42.5793  4.6483
42.5860  4.5956
42.5927  4.6615
42.5993  4.6483
42.6060  4.6220
42.6127  4.6483
42.6193  4.6483
42.6260  4.6220
42.6327  4.6088
42.6393  4.5298
42.6460  4.5034
42.6527  4.4771
42.6593  4.4376
42.6660  4.4113
42.6727  4.4376
42.6793  4.5166
42.6860  4.5298
42.6927  4.5034
42.6993  4.4771
42.7060  4.4771
42.7127  4.5429
42.7193  4.5034
42.7260  4.5034
42.7327  4.5561
42.7393  4.5429
42.7460  4.5561
42.7527  4.6220
42.7593  4.6483
42.7660  4.6615
42.7727  4.6746
42.7793  4.5429
42.7860  4.5693
42.7927  4.5693
42.7993  4.6351
42.8060  4.6220
42.8127  4.6088
42.8193  4.5824
42.8260  4.6088
42.8327  4.6088
42.8393  4.5956
42.8460  4.6088
42.8527  4.5561
42.8593  4.4903
42.8660  4.5166
42.8727  4.5034
42.8793  4.4903
42.8860  4.4376
42.8927  4.5298
42.8993  4.4508
42.9060  4.4903
42.9127  4.4113
42.9193  4.3981
42.9260  4.4244
42.9327  4.4903
42.9393  4.5034
42.9460  4.5298
42.9527  4.4903
42.9593  4.4903
42.9660  4.4771
42.9727  4.5166
42.9793  4.5034
42.9860  4.5166
42.9927  4.4508
42.9993  4.4639
43.0060  4.4376
43.0127  4.5166
43.0193  4.5166
43.0260  4.4508
43.0327  4.4113
43.0393  4.3718
43.0460  4.3454
43.0527  4.4244
43.0593  4.4508
43.0660  4.4771
43.0727  4.4771
43.0793  4.4771
43.0860  4.4903
43.0927  4.5034
43.0993  4.4903
43.1060  4.4639
43.1127  4.4903
43.1193  4.5034
43.1260  4.5166
43.1327  4.5429
43.1393  4.5429
43.1460  4.5298
43.1527  4.5298
43.1593  4.5429
43.1660  4.4639
43.1727  4.5561
43.1793  4.5298
43.1860  4.4771
43.1927  4.5034
43.1993  4.5166
43.2060  4.5034
43.2127  4.5298
43.2193  4.4903
43.2260  4.4376
43.2327  4.4903
43.2393  4.5561
43.2460  4.4903
43.2527  4.5298
43.2593  4.4903
43.2660  4.4508
43.2727  4.5166
43.2793  4.5298
43.2860  4.5166
43.2927  4.5298
43.2993  4.5298
43.3060  4.4771
43.3127  4.4903
43.3193  4.4771
43.3260  4.4903
43.3327  4.5429
43.3393  4.5166
43.3460  4.5034
43.3527  4.5298
43.3593  4.5166
43.3660  4.4771
43.3727  4.5298
43.3793  4.5166
43.3860  4.4771
43.3927  4.5166
43.3993  4.4903
43.4060  4.4771
43.4127  4.4771
43.4193  4.4508
43.4260  4.4113
43.4327  4.4508
43.4393  4.3718
43.4460  4.3849
43.4527  4.4771
43.4593  4.4771
43.4660  4.4903
43.4727  4.4113
43.4793  4.3718
43.4860  4.3849
43.4927  4.4244
43.4993  4.3586
43.5060  4.3454
43.5127  4.4244
43.5193  4.3981
43.5260  4.4771
43.5327  4.4244
43.5393  4.3454
43.5460  4.3454
43.5527  4.3454
43.5593  4.2533
43.5660  4.2664
43.5727  4.2796
43.5793  4.2006
43.5860  4.2401
43.5927  4.2664
43.5993  4.2401
43.6060  4.3454
43.6127  4.3586
43.6193  4.2401
43.6260  4.2533
43.6327  4.3191
43.6393  4.2533
43.6460  4.3323
43.6527  4.3718
43.6593  4.3059
43.6660  4.3981
43.6727  4.4771
43.6793  4.4244
43.6860  4.4903
43.6927  4.5429
43.6993  4.4113
43.7060  4.4771
43.7127  4.4771
43.7193  4.4508
43.7260  4.5166
43.7327  4.5298
43.7393  4.4639
43.7460  4.5561
43.7527  4.5429
43.7593  4.4639
43.7660  4.4903
43.7727  4.4771
43.7793  4.3849
43.7860  4.4508
43.7927  4.4376
43.7993  4.3981
43.8060  4.4376
43.8127  4.4903
43.8193  4.4376
43.8260  4.4508
43.8327  4.4903
43.8393  4.3981
43.8460  4.3981
43.8527  4.4376
43.8593  4.4244
43.8660  4.4508
43.8727  4.4508
43.8793  4.4244
43.8860  4.4244
43.8927  4.4113
43.8993  4.3981
43.9060  4.4508
43.9127  4.3981
43.9193  4.3718
43.9260  4.3718
43.9327  4.3981
43.9393  4.4508
43.9460  4.4771
43.9527  4.4376
43.9593  4.4771
43.9660  4.4639
43.9727  4.5166
43.9793  4.5166
43.9860  4.5166
43.9927  4.5298
43.9993  4.5693
44.0060  4.5561
44.0127  4.5298
44.0193  4.5824
44.0260  4.6483
44.0327  4.5429
44.0393  4.5034
44.0460  4.4508
44.0527  4.5034
44.0593  4.5298
44.0660  4.5166
44.0727  4.5034
44.0793  4.5298
44.0860  4.5429
44.0927  4.4903
44.0993  4.5034
44.1060  4.4376
44.1127  4.4903
44.1193  4.5166
44.1260  4.4639
44.1327  4.4771
44.1393  4.5298
44.1460  4.5561
44.1527  4.4376
44.1593  4.4903
44.1660  4.5034
44.1727  4.4508
44.1793  4.5166
44.1860  4.5429
44.1927  4.5166
44.1993  4.5693
44.2060  4.5824
44.2127  4.5166
44.2193  4.5693
44.2260  4.5561
44.2327  4.5429
44.2393  4.5561
44.2460  4.5561
44.2527  4.4771
44.2593  4.5034
44.2660  4.4771
44.2727  4.4244
44.2793  4.4639
44.2860  4.4244
44.2927  4.4639
44.2993  4.4903
44.3060  4.4771
44.3127  4.4639
44.3193  4.4903
44.3260  4.4771
44.3327  4.4376
44.3393  4.4771
44.3460  4.4639
44.3527  4.4771
44.3593  4.4771
44.3660  4.5034
44.3727  4.4376
44.3793  4.4244
44.3860  4.4639
44.3927  4.3586
44.3993  4.3586
44.4060  4.3849
44.4127  4.3059
44.4193  4.3454
44.4260  4.3586
44.4327  4.3586
44.4393  4.3586
44.4460  4.3849
44.4527  4.3454
44.4593  4.3586
44.4660  4.4113
44.4727  4.3849
44.4793  4.4113
44.4860  4.4113
44.4927  4.4113
44.4993  4.4508
44.5060  4.4508
44.5127  4.4508
44.5193  4.4771
44.5260  4.5166
44.5327  4.4639
44.5393  4.4639
44.5460  4.4508
44.5527  4.5034
44.5593  4.5298
44.5660  4.4903
44.5727  4.4639
44.5793  4.4244
44.5860  4.4508
44.5927  4.4376
44.5993  4.4113
44.6060  4.4113
44.6127  4.3849
44.6193  4.3718
44.6260  4.3454
44.6327  4.4113
44.6393  4.4639
44.6460  4.5166
44.6527  4.4903
44.6593  4.4639
44.6660  4.5561
44.6727  4.6351
44.6793  4.6615
44.6860  4.7141
44.6927  4.6220
44.6993  4.6220
44.7060  4.6351
44.7127  4.6088
44.7193  4.7010
44.7260  4.7273
44.7327  4.6351
44.7393  4.6220
44.7460  4.5956
44.7527  4.5034
44.7593  4.5298
44.7660  4.5166
44.7727  4.4244
44.7793  4.4639
44.7860  4.4376
44.7927  4.4113
44.7993  4.4508
44.8060  4.5034
44.8127  4.3981
44.8193  4.4113
44.8260  4.4244
44.8327  4.3191
44.8393  4.3586
44.8460  4.3849
44.8527  4.3059
44.8593  4.3981
44.8660  4.3718
44.8727  4.2796
44.8793  4.3718
44.8860  4.4113
44.8927  4.3586
44.8993  4.4639
44.9060  4.5034
44.9127  4.3981
44.9193  4.5166
44.9260  4.5429
44.9327  4.4771
44.9393  4.5824
44.9460  4.6220
44.9527  4.5166
44.9593  4.6351
44.9660  4.6483
44.9727  4.5561
44.9793  4.7141
44.9860  4.7405
44.9927  4.5824
44.9993  4.6746
45.0060  4.5824
45.0127  4.4244
45.0193  4.4771
45.0260  4.5166
45.0327  4.4508
45.0393  4.6088
45.0460  4.7141
45.0527  4.6088
45.0593  4.7273
45.0660  4.7800
45.0727  4.6351
45.0793  4.7010
45.0860  4.6615
45.0927  4.5956
45.0993  4.7536
45.1060  4.7668
45.1127  4.6746
45.1193  4.7273
45.1260  4.7273
45.1327  4.5693
45.1393  4.6615
45.1460  4.6351
45.1527  4.5034
45.1593  4.5956
45.1660  4.5429
45.1727  4.4244
45.1793  4.6220
45.1860  4.9643
45.1927  5.2804
45.1993  5.6095
45.2060  6.2153
45.2127  6.1889
45.2193  6.3733
45.2260  6.4128
45.2327  6.3865
45.2393  6.6498
45.2460  6.7947
45.2527  6.7420
45.2593  6.7025
45.2660  6.7552
45.2727  6.8078
45.2793  6.7683
45.2860  6.4918
45.2927  6.1494
45.2993  6.1231
45.3060  5.5042
45.3127  5.6754
45.3193  5.5964
45.3260  5.5832
45.3327  5.4515
45.3393  5.2145
45.3460  4.9775
45.3527  5.1618
45.3593  5.2804
45.3660  5.4252
45.3727  5.6754
45.3793  5.5437
45.3860  5.7544
45.3927  5.8992
45.3993  5.8861
45.4060  5.8597
45.4127  6.0046
45.4193  6.4391
45.4260  6.5445
45.4327  7.1239
45.4393  7.4004
45.4460  8.2036
45.4527  8.5855
45.4593  9.0596
45.4660  9.8760
45.4727  10.4422
45.4793  10.4027
45.4860  10.3895
45.4927  10.6660
45.4993  10.8241
45.5060  12.0223
45.5127  13.6157
45.5193  14.4321
45.5260  14.6033
45.5327  15.2748
45.5393  15.8279
45.5460  16.0781
45.5527  16.2624
45.5593  16.1307
45.5660  15.8410
45.5727  16.5126
45.5793  16.7628
45.5860  19.3042
45.5927  21.3453
45.5993  23.1493
45.6060  24.3607
45.6127  25.0323
45.6193  27.5737
45.6260  29.6279
45.6327  29.4040
45.6393  29.2592
45.6460  29.5226
45.6527  31.3134
45.6593  32.8277
45.6660  34.0392
45.6727  34.5527
45.6793  37.7394
45.6860  39.8989
45.6927  45.4294
45.6993  47.1940
45.7060  52.8957
45.7127  53.1064
45.7193  52.7377
45.7260  54.1861
45.7327  55.9375
45.7393  56.2798
45.7460  60.4936
45.7527  61.9684
45.7593  65.9056
45.7660  85.6049
45.7727  91.8992
45.7793  96.2841
45.7860  95.5994
45.7927  93.2160
45.7993  92.1889
45.8060  89.8054
45.8127  89.6738
45.8193  89.3182
45.8260  88.8179
45.8327  90.1873
45.8393  91.6490
45.8460  89.3314
45.8527  90.1742
45.8593  90.5429
45.8660  74.5701
45.8727  77.6119
45.8793  76.4268
45.8860  77.9675
45.8927  79.8768
45.8993  81.2068
45.9060  85.9736
45.9127  88.8969
45.9193  91.1881
45.9260  98.5358
45.9327  98.8387
45.9393  97.3902
45.9460  98.7992
45.9527  111.4931
45.9593  120.1839
45.9660  131.1660
45.9727  126.7416
45.9793  129.1250
45.9860  129.5200
45.9927  129.3488
45.9993  130.9553
46.0060  129.9019
46.0127  134.6687
46.0193  135.5378
46.0260  131.3635
46.0327  130.5076
46.0393  132.4038
46.0460  134.1946
46.0527  123.8051
46.0593  114.1267
46.0660  102.7232
46.0727  107.3452
46.0793  103.5923
46.0860  137.2628
46.0927  140.6733
46.0993  140.0807
46.1060  136.5385
46.1127  133.5099
46.1193  136.5122
46.1260  139.0536
46.1327  144.0179
46.1393  147.1124
46.1460  147.2704
46.1527  146.1380
46.1593  145.8614
46.1660  146.9544
46.1727  148.9954
46.1793  170.6040
46.1860  150.4834
46.1927  150.5756
46.1993  159.2533
46.2060  172.6056
46.2127  176.4111
46.2193  173.8565
46.2260  174.6071
46.2327  185.4048
46.2393  221.5377
46.2460  225.2247
46.2527  225.5802
46.2593  225.5802
46.2660  230.9264
46.2727  228.3850
46.2793  220.3789
46.2860  235.6537
46.2927  235.7064
46.2993  228.7537
46.3060  220.5896
46.3127  216.9947
46.3193  216.9289
46.3260  215.0590
46.3327  208.8701
46.3393  167.4569
46.3460  181.9021
46.3527  215.3619
46.3593  216.3363
46.3660  215.7438
46.3727  211.1482
46.3793  207.6060
46.3860  193.0554
46.3927  197.0979
46.3993  199.0995
46.4060  200.7191
46.4127  224.1054
46.4193  230.6894
46.4260  235.9961
46.4327  234.2579
46.4393  239.9728
46.4460  227.5291
46.4527  207.3295
46.4593  211.4905
46.4660  212.5966
46.4727  214.9405
46.4793  209.7787
46.4860  207.2109
46.4927  206.3814
46.4993  214.1505
46.5060  216.5733
46.5127  200.2451
46.5193  194.8726
46.5260  187.7619
46.5327  187.3405
46.5393  183.2453
46.5460  182.0733
46.5527  182.5737
46.5593  204.4852
46.5660  200.0739
46.5727  210.9901
46.5793  216.8762
46.5860  216.0071
46.5927  212.1753
46.5993  199.3760
46.6060  196.6766
46.6127  186.7479
46.6193  184.9308
46.6260  191.9361
46.6327  209.0940
46.6393  208.7516
46.6460  205.8810
46.6527  218.1008
46.6593  209.4100
46.6660  206.5525
46.6727  204.3008
46.6793  199.5077
46.6860  211.9514
46.6927  212.5966
46.6993  213.7949
46.7060  214.4401
46.7127  216.7972
46.7193  218.1272
46.7260  214.8089
46.7327  197.3613
46.7393  196.9399
46.7460  187.4853
46.7527  172.3159
46.7593  151.7343
46.7660  165.6397
46.7727  165.6002
46.7793  169.5769
46.7860  152.2347
46.7927  152.7219
46.7993  154.5128
46.8060  157.8838
46.8127  164.5073
46.8193  167.3515
46.8260  167.4569
46.8327  174.8309
46.8393  176.2399
46.8460  177.4382
46.8527  185.1546
46.8593  191.2119
46.8660  175.9239
46.8727  193.6743
46.8793  188.9997
46.8860  195.6626
46.8927  196.6502
46.8993  194.3722
46.9060  196.7292
46.9127  190.0004
46.9193  190.5140
46.9260  192.5418
46.9327  182.3762
46.9393  180.3088
46.9460  182.6395
46.9527  172.7767
46.9593  167.5359
46.9660  181.4281
46.9727  162.2555
46.9793  165.8767
46.9860  167.2725
46.9927  167.1409
46.9993  165.2183
47.0060  159.4113
47.0127  157.3834
47.0193  171.0122
47.0260  183.9563
47.0327  197.7168
47.0393  198.4016
47.0460  197.4535
47.0527  198.2436
47.0593  202.5100
47.0660  188.8416
47.0727  179.8216
47.0793  176.1477
47.0860  168.8132
47.0927  173.6985
47.0993  173.8038
47.1060  173.7248
47.1127  173.7775
47.1193  144.1233
47.1260  137.1838
47.1327  119.2227
47.1393  117.3133
47.1460  119.9601
47.1527  135.0374
47.1593  133.8786
47.1660  134.8004
47.1727  135.2744
47.1793  134.3263
47.1860  131.2845
47.1927  125.2536
47.1993  145.6902
47.2060  145.9141
47.2127  143.9389
47.2193  153.3013
47.2260  153.0511
47.2327  152.7088
47.2393  152.6956
47.2460  149.0481
47.2527  134.2605
47.2593  133.0227
47.2660  144.9002
47.2727  166.6931
47.2793  169.4584
47.2860  170.2617
47.2927  168.5235
47.2993  154.0519
47.3060  153.3277
47.3127  153.4594
47.3193  140.4362
47.3260  145.7824
47.3327  160.8202
47.3393  160.9651
47.3460  165.6660
47.3527  167.7993
47.3593  168.3391
47.3660  157.9364
47.3727  142.7143
47.3793  139.7910
47.3860  139.2906
47.3927  141.4370
47.3993  145.8088
47.4060  145.1240
47.4127  142.9250
47.4193  144.3998
47.4260  128.6114
47.4327  117.2606
47.4393  116.6154
47.4460  130.8105
47.4527  128.9011
47.4593  124.9639
47.4660  127.6106
47.4727  122.5673
47.4793  126.0437
47.4860  125.6881
47.4927  126.6362
47.4993  133.5889
47.5060  135.2612
47.5127  137.1311
47.5193  139.8305
47.5260  139.2116
47.5327  136.8282
47.5393  137.3023
47.5460  119.0515
47.5527  121.1979
47.5593  124.0290
47.5660  126.3465
47.5727  128.3481
47.5793  126.6494
47.5860  132.3906
47.5927  127.1366
47.5993  122.8307
47.6060  123.3311
47.6127  121.6719
47.6193  116.9051
47.6260  116.9051
47.6327  117.5767
47.6393  116.2994
47.6460  116.8261
47.6527  114.0477
47.6593  112.8230
47.6660  127.5580
47.6727  146.9807
47.6793  148.2843
47.6860  143.3595
47.6927  142.8723
47.6993  139.9359
47.7060  145.1504
47.7127  154.9342
47.7193  178.4916
47.7260  186.2476
47.7327  192.8710
47.7393  203.4317
47.7460  208.3829
47.7527  208.9886
47.7593  208.8833
47.7660  198.6123
47.7727  187.0903
47.7793  184.3645
47.7860  184.2460
47.7927  187.2878
47.7993  184.6806
47.8060  196.8478
47.8127  203.2869
47.8193  187.3142
47.8260  183.1794
47.8327  176.7140
47.8393  172.8294
47.8460  171.6706
47.8527  170.6435
47.8593  167.6676
47.8660  165.8636
47.8727  166.1533
47.8793  177.2012
47.8860  183.7325
47.8927  185.7208
47.8993  185.7077
47.9060  160.0433
47.9127  190.0004
47.9193  208.8174
47.9260  210.7926
47.9327  210.6610
47.9393  205.9468
47.9460  202.3651
47.9527  204.7617
47.9593  204.4983
47.9660  216.8104
47.9727  218.7197
47.9793  213.3735
47.9860  207.4480
47.9927  202.9577
47.9993  203.3001
48.0060  205.1172
48.0127  182.2182
48.0193  166.1664
48.0260  162.7954
48.0327  161.1626
48.0393  158.4632
48.0460  164.0069
48.0527  172.7767
48.0593  199.4155
48.0660  187.4985
48.0727  190.6456
48.0793  193.2529
48.0860  194.4117
48.0927  196.8609
48.0993  204.6959
48.1060  213.8871
48.1127  208.2380
48.1193  202.5495
48.1260  202.8523
48.1327  203.8268
48.1393  205.0909
48.1460  206.7106
48.1527  199.5077
48.1593  182.7712
48.1660  178.8077
48.1727  197.7037
48.1793  199.9159
48.1860  199.5209
48.1927  198.2041
48.1993  190.3428
48.2060  182.0601
48.2127  179.4924
48.2193  177.5699
48.2260  186.2476
48.2327  185.7998
48.2393  187.8409
48.2460  187.9331
48.2527  178.5706
48.2593  190.6325
48.2660  190.9090
48.2727  164.4941
48.2793  156.0666
48.2860  159.5956
48.2927  157.0805
48.2993  159.8853
48.3060  158.4632
48.3127  157.3439
48.3193  159.1084
48.3260  153.1301
48.3327  155.1712
48.3393  156.3563
48.3460  154.6708
48.3527  157.1069
48.3593  145.2030
48.3660  154.0256
48.3727  153.6832
48.3793  153.8280
48.3860  156.6460
48.3927  176.3979
48.3993  170.6962
48.4060  171.8945
48.4127  166.6141
48.4193  169.5374
48.4260  166.9565
48.4327  162.5189
48.4393  159.1874
48.4460  164.5994
48.4527  166.0347
48.4593  166.0611
48.4660  161.5050
48.4727  171.3941
48.4793  171.0912
48.4860  168.2865
48.4927  152.4323
48.4993  173.4746
48.5060  175.3577
48.5127  179.6109
48.5193  176.7666
48.5260  179.2027
48.5327  179.8611
48.5393  176.4374
48.5460  170.3670
48.5527  185.1941
48.5593  184.7069
48.5660  186.0764
48.5727  176.7798
48.5793  177.9386
48.5860  173.1981
48.5927  174.4227
48.5993  163.8620
48.6060  167.5754
48.6127  184.2987
48.6193  187.1166
48.6260  186.0369
48.6327  187.3932
48.6393  188.3018
48.6460  181.6651
48.6527  162.5189
48.6593  158.3578
48.6660  157.3702
48.6727  167.1672
48.6793  165.3105
48.6860  164.0727
48.6927  158.4895
48.6993  154.9342
48.7060  149.3773
48.7127  122.4356
48.7193  114.7456
48.7260  113.1786
48.7327  110.7820
48.7393  108.0299
48.7460  106.9896
48.7527  106.0284
48.7593  102.0385
48.7660  95.7705
48.7727  79.6925
48.7793  76.1108
48.7860  77.5066
48.7927  69.7638
48.7993  65.7081
48.8060  61.8499
48.8127  63.0218
48.8193  62.6795
48.8260  61.9026
48.8327  62.0606
48.8393  59.4797
48.8460  58.4657
48.8527  58.4789
48.8593  59.1505
48.8660  57.9653
48.8727  57.4650
48.8793  59.7298
48.8860  58.6237
48.8927  60.0195
48.8993  56.8724
48.9060  49.9592
48.9127  51.5789
48.9193  51.6184
48.9260  54.4627
48.9327  54.0676
48.9393  54.5680
48.9460  56.1745
48.9527  57.2674
48.9593  60.9940
48.9660  61.0071
48.9727  60.2434
48.9793  57.5045
48.9860  56.6485
48.9927  54.2915
48.9993  53.2907
49.0060  53.5409
49.0127  53.3961
49.0193  54.5153
49.0260  50.7230
49.0327  53.4751
49.0393  53.1985
49.0460  51.1180
49.0527  49.5510
49.0593  45.2978
49.0660  45.0476
49.0727  46.7726
49.0793  46.8648
49.0860  48.6029
49.0927  48.7478
49.0993  48.4581
49.1060  46.7726
49.1127  42.5983
49.1193  40.1623
49.1260  40.3730
49.1327  36.0802
49.1393  35.6983
49.1460  36.8703
49.1527  38.0027
49.1593  36.9361
49.1660  36.1855
49.1727  33.9207
49.1793  32.9067
49.1860  29.5226
49.1927  28.1531
49.1993  27.7185
49.2060  28.2058
49.2127  27.3630
49.2193  25.6380
49.2260  24.3871
49.2327  24.6767
49.2393  24.9269
49.2460  22.5699
49.2527  20.9634
49.2593  20.1338
49.2660  21.8061
49.2727  21.1214
49.2793  18.9355
49.2860  18.3825
49.2927  17.2764
49.2993  16.8418
49.3060  16.3678
49.3127  17.7899
49.3193  17.8953
49.3260  17.9084
49.3327  17.5792
49.3393  17.0393
49.3460  16.2493
49.3527  15.1563
49.3593  14.9193
49.3660  12.3779
49.3727  12.4174
49.3793  12.7466
49.3860  13.9975
49.3927  14.0107
49.3993  15.6304
49.4060  14.8930
49.4127  12.8914
49.4193  12.8388
49.4260  12.6544
49.4327  12.2594
49.4393  12.4569
49.4460  12.4437
49.4527  12.2857
49.4593  12.2330
49.4660  12.4042
49.4727  13.6947
49.4793  14.2609
49.4860  14.9193
49.4927  14.9325
49.4993  13.0363
49.5060  13.2338
49.5127  13.2601
49.5193  13.0494
49.5260  13.3786
49.5327  13.6552
49.5393  13.4840
49.5460  13.9185
49.5527  14.5111
49.5593  14.8403
49.5660  14.6296
49.5727  13.4313
49.5793  12.9309
49.5860  11.0347
49.5927  11.0479
49.5993  10.9821
49.6060  10.7714
49.6127  11.3113
49.6193  11.9960
49.6260  11.5220
49.6327  11.4825
49.6393  11.7063
49.6460  11.1796
49.6527  10.3632
49.6593  9.7970
49.6660  9.6258
49.6727  9.0727
49.6793  8.9805
49.6860  8.4538
49.6927  8.3748
49.6993  8.2563
49.7060  9.0727
49.7127  8.5460
49.7193  7.5584
49.7260  7.4267
49.7327  7.1765
49.7393  6.5708
49.7460  6.5181
49.7527  6.6103
49.7593  6.9658
49.7660  7.9798
49.7727  8.2036
49.7793  8.1773
49.7860  8.1905
49.7927  8.2168
49.7993  8.1773
49.8060  7.0054
49.8127  6.9263
49.8193  6.4918
49.8260  6.5576
49.8327  6.3601
49.8393  6.3601
49.8460  6.3206
49.8527  6.7420
49.8593  6.5050
49.8660  5.2935
49.8727  5.4252
49.8793  5.4384
49.8860  5.5437
49.8927  5.8729
49.8993  6.6366
49.9060  6.6366
49.9127  6.6366
49.9193  6.6498
49.9260  6.6235
49.9327  6.6498
49.9393  6.7157
49.9460  6.7420
49.9527  6.2679
49.9593  6.2021
49.9660  6.1363
49.9727  5.8597
49.9793  5.8597
49.9860  5.7939
49.9927  5.4647
49.9993  4.6088
50.0060  4.6351
50.0127  4.6351
50.0193  4.5824
50.0260  4.5034
50.0327  4.5034
50.0393  4.5166
50.0460  4.6220
50.0527  4.5956
50.0593  4.5824
50.0660  4.4903
50.0727  4.4639
50.0793  4.5298
50.0860  4.4639
50.0927  4.4508
50.0993  4.4508
50.1060  4.4508
50.1127  4.4376
50.1193  4.4903
50.1260  4.4903
50.1327  4.5166
50.1393  4.5298
50.1460  4.4376
50.1527  4.4639
50.1593  4.4771
50.1660  4.4113
50.1727  4.3981
50.1793  4.3981
50.1860  4.3718
50.1927  4.3718
50.1993  4.4113
50.2060  4.3454
50.2127  4.3586
50.2193  4.4244
50.2260  4.3849
50.2327  4.3191
50.2393  4.3586
50.2460  4.3849
50.2527  4.4376
50.2593  4.4508
50.2660  4.4771
50.2727  4.4771
50.2793  4.4903
50.2860  4.4771
50.2927  4.4639
50.2993  4.4376
50.3060  4.4244
50.3127  4.4376
50.3193  4.4508
50.3260  4.4244
50.3327  4.4244
50.3393  4.3849
50.3460  4.3323
50.3527  4.3454
50.3593  4.3718
50.3660  4.3191
50.3727  4.3323
50.3793  4.3718
50.3860  4.3059
50.3927  4.3586
50.3993  4.3718
50.4060  4.3586
50.4127  4.3718
50.4193  4.3718
50.4260  4.3718
50.4327  4.4639
50.4393  4.4639
50.4460  4.3586
50.4527  4.4508
50.4593  4.5034
50.4660  4.4639
50.4727  4.5561
50.4793  4.5166
50.4860  4.3586
50.4927  4.4244
50.4993  4.4244
50.5060  4.3191
50.5127  4.4244
50.5193  4.4244
50.5260  4.3059
50.5327  4.4244
50.5393  4.4508
50.5460  4.3191
50.5527  4.4113
50.5593  4.3849
50.5660  4.2796
50.5727  4.3718
50.5793  4.4244
50.5860  4.3981
50.5927  4.4903
50.5993  4.5429
50.6060  4.4376
50.6127  4.5429
50.6193  4.5298
50.6260  4.3981
50.6327  4.5166
50.6393  4.5693
50.6460  4.4639
50.6527  4.5693
50.6593  4.5693
50.6660  4.4639
50.6727  4.6220
50.6793  4.6351
50.6860  4.5034
50.6927  4.6351
50.6993  4.6351
50.7060  4.5561
50.7127  4.6351
50.7193  4.6220
50.7260  4.5298
50.7327  4.5824
50.7393  4.5561
50.7460  4.4508
50.7527  4.5034
50.7593  4.5166
50.7660  4.3849
50.7727  4.4903
50.7793  4.4639
50.7860  4.4244
50.7927  4.4639
50.7993  4.4508
50.8060  4.3323
50.8127  4.4113
50.8193  4.4244
50.8260  4.3454
50.8327  4.4376
50.8393  4.4376
50.8460  4.3718
50.8527  4.4903
50.8593  4.4903
50.8660  4.4244
50.8727  4.4639
50.8793  4.4903
50.8860  4.4376
50.8927  4.5693
50.8993  4.6088
50.9060  4.5956
50.9127  4.6220
50.9193  4.6483
50.9260  4.5956
50.9327  4.5824
50.9393  4.5561
50.9460  4.5824
50.9527  4.6746
50.9593  4.6220
50.9660  4.5956
50.9727  4.5956
50.9793  4.5429
50.9860  4.5034
50.9927  4.3981
50.9993  4.3323
51.0060  4.2928
51.0127  4.3323
51.0193  4.3191
51.0260  4.3718
51.0327  4.4376
51.0393  4.4244
51.0460  4.4113
51.0527  4.2664
51.0593  4.3191
51.0660  4.3323
51.0727  4.3454
51.0793  4.3059
51.0860  4.3323
51.0927  4.4113
51.0993  4.4113
51.1060  4.4639
51.1127  4.4508
51.1193  4.4244
51.1260  4.4376
51.1327  4.4244
51.1393  4.4244
51.1460  4.4244
51.1527  4.4508
51.1593  4.4244
51.1660  4.4376
51.1727  4.4508
51.1793  4.4639
51.1860  4.4903
51.1927  4.4771
51.1993  4.4376
51.2060  4.4376
51.2127  4.4508
51.2193  4.4376
51.2260  4.4376
51.2327  4.4376
51.2393  4.4376
51.2460  4.4508
51.2527  4.4639
51.2593  4.4508
51.2660  4.4771
51.2727  4.5298
51.2793  4.5298
51.2860  4.5166
51.2927  4.4771
51.2993  4.4903
51.3060  4.5298
51.3127  4.5166
51.3193  4.4903
51.3260  4.4771
51.3327  4.5034
51.3393  4.4771
51.3460  4.4903
51.3527  4.5298
51.3593  4.4903
51.3660  4.4639
51.3727  4.4113
51.3793  4.4113
51.3860  4.4639
51.3927  4.5429
51.3993  4.5561
51.4060  4.5561
51.4127  4.6483
51.4193  4.6483
51.4260  4.6351
51.4327  4.6746
51.4393  4.6351
51.4460  4.6220
51.4527  4.6483
51.4593  4.6746
51.4660  4.6746
51.4727  4.7010
51.4793  4.6483
51.4860  4.6088
51.4927  4.5956
51.4993  4.5956
51.5060  4.5693
51.5127  4.5034
51.5193  4.4771
51.5260  4.4508
51.5327  4.4376
51.5393  4.4376
51.5460  4.3981
51.5527  4.3586
51.5593  4.3454
51.5660  4.3586
51.5727  4.3454
51.5793  4.3849
51.5860  4.3191
51.5927  4.3981
51.5993  4.3454
51.6060  4.2796
51.6127  4.3059
51.6193  4.3849
51.6260  4.3718
51.6327  4.3981
51.6393  4.4113
51.6460  4.3849
51.6527  4.5429
51.6593  4.5034
51.6660  4.4771
51.6727  4.5956
51.6793  4.6088
51.6860  4.5824
51.6927  4.5824
51.6993  4.5824
51.7060  4.5561
51.7127  4.5956
51.7193  4.5298
51.7260  4.5034
51.7327  4.5166
51.7393  4.5298
51.7460  4.4903
51.7527  4.4639
51.7593  4.4903
51.7660  4.4508
51.7727  4.5166
51.7793  4.5166
51.7860  4.4903
51.7927  4.5298
51.7993  4.5693
51.8060  4.5956
51.8127  4.6220
51.8193  4.5956
51.8260  4.6088
51.8327  4.7010
51.8393  4.7010
51.8460  4.6878
51.8527  4.7405
51.8593  4.7010
51.8660  4.6878
51.8727  4.6088
51.8793  4.5561
51.8860  4.5824
51.8927  4.5561
51.8993  4.4244
51.9060  4.4113
51.9127  4.5298
51.9193  4.5298
51.9260  4.5561
51.9327  4.5166
51.9393  4.4376
51.9460  4.4639
51.9527  4.4639
51.9593  4.3849
51.9660  4.4244
51.9727  4.4771
51.9793  4.4639
51.9860  4.5298
51.9927  4.5561
51.9993  4.5034
52.0060  4.5429
52.0127  4.5034
52.0193  4.3849
52.0260  4.4113
52.0327  4.5034
52.0393  4.4244
52.0460  4.4771
52.0527  4.5298
52.0593  4.4508
52.0660  4.5166
52.0727  4.4771
52.0793  4.3718
52.0860  4.4113
52.0927  4.4639
52.0993  4.3718
52.1060  4.4113
52.1127  4.4508
52.1193  4.4244
52.1260  4.4903
52.1327  4.5034
52.1393  4.4508
52.1460  4.5166
52.1527  4.5298
52.1593  4.4903
52.1660  4.5298
52.1727  4.5561
52.1793  4.4771
52.1860  4.5034
52.1927  4.5034
52.1993  4.4508
52.2060  4.5034
52.2127  4.5166
52.2193  4.4244
52.2260  4.4508
52.2327  4.4508
52.2393  4.3981
52.2460  4.4244
52.2527  4.4376
52.2593  4.3849
52.2660  4.4508
52.2727  4.4903
52.2793  4.4639
52.2860  4.4903
52.2927  4.5166
52.2993  4.4903
52.3060  4.5693
52.3127  4.4903
52.3193  4.4771
52.3260  4.4771
52.3327  4.6483
52.3393  4.6220
52.3460  4.6351
52.3527  4.6351
52.3593  4.6088
52.3660  4.5693
52.3727  4.5166
52.3793  4.5166
52.3860  4.5429
52.3927  4.4771
52.3993  4.4639
52.4060  4.4244
52.4127  4.5298
52.4193  4.5429
52.4260  4.5429
52.4327  4.3718
52.4393  4.3718
52.4460  4.3718
52.4527  4.3586
52.4593  4.3981
52.4660  4.4244
52.4727  4.4244
52.4793  4.4376
52.4860  4.4376
52.4927  4.5298
52.4993  4.5824
52.5060  4.5824
52.5127  4.5298
52.5193  4.5429
52.5260  4.5429
52.5327  4.5561
52.5393  4.5956
52.5460  4.6351
52.5527  4.6088
52.5593  4.6220
52.5660  4.6088
52.5727  4.6220
52.5793  4.6878
52.5860  4.7010
52.5927  4.5956
52.5993  4.6088
52.6060  4.6088
52.6127  4.5956
52.6193  4.6351
52.6260  4.6351
52.6327  4.5429
52.6393  4.5693
52.6460  4.5298
52.6527  4.4376
52.6593  4.4903
52.6660  4.4903
52.6727  4.4771
52.6793  4.5034
52.6860  4.5561
52.6927  4.5298
52.6993  4.5693
52.7060  4.5561
52.7127  4.5034
52.7193  4.5824
52.7260  4.5824
52.7327  4.5429
52.7393  4.5824
52.7460  4.5693
52.7527  4.5298
52.7593  4.5561
52.7660  4.5429
52.7727  4.4508
52.7793  4.4771
52.7860  4.4113
52.7927  4.4244
52.7993  4.4639
52.8060  4.4508
52.8127  4.3718
52.8193  4.3849
52.8260  4.3981
52.8327  4.4113
52.8393  4.4244
52.8460  4.4508
52.8527  4.4244
52.8593  4.4508
52.8660  4.4508
52.8727  4.4244
52.8793  4.4639
52.8860  4.5034
52.8927  4.4244
52.8993  4.4244
52.9060  4.3981
52.9127  4.3849
52.9193  4.3718
52.9260  4.3849
52.9327  4.3454
52.9393  4.3718
52.9460  4.3981
52.9527  4.4113
52.9593  4.3981
52.9660  4.4244
52.9727  4.4244
52.9793  4.4244
52.9860  4.4376
52.9927  4.3454
52.9993  4.3454
53.0060  4.3849
53.0127  4.4771
53.0193  4.5034
53.0260  4.4508
53.0327  4.4244
53.0393  4.4508
53.0460  4.4639
53.0527  4.4508
53.0593  4.4771
53.0660  4.5034
53.0727  4.4639
53.0793  4.4244
53.0860  4.4508
53.0927  4.5166
53.0993  4.5298
53.1060  4.5429
53.1127  4.4771
53.1193  4.5034
53.1260  4.5824
53.1327  4.5561
53.1393  4.5298
53.1460  4.5693
53.1527  4.5561
53.1593  4.5166
53.1660  4.5429
53.1727  4.5824
53.1793  4.5824
53.1860  4.5561
53.1927  4.5034
53.1993  4.5166
53.2060  4.5166
53.2127  4.4508
53.2193  4.4639
53.2260  4.4508
53.2327  4.4508
53.2393  4.4771
53.2460  4.5034
53.2527  4.4639
53.2593  4.4903
53.2660  4.5298
53.2727  4.4376
53.2793  4.4771
53.2860  4.5166
53.2927  4.4903
53.2993  4.5166
53.3060  4.5429
53.3127  4.4639
53.3193  4.4771
53.3260  4.5034
53.3327  4.4113
53.3393  4.4639
53.3460  4.4113
53.3527  4.3323
53.3593  4.4113
53.3660  4.4639
53.3727  4.4113
53.3793  4.4639
53.3860  4.4903
53.3927  4.4508
53.3993  4.5166
53.4060  4.5298
53.4127  4.4903
53.4193  4.5561
53.4260  4.5561
53.4327  4.4903
53.4393  4.6351
53.4460  4.6878
53.4527  4.5956
53.4593  4.6746
53.4660  4.5824
53.4727  4.4771
53.4793  4.5824
53.4860  4.5561
53.4927  4.3718
53.4993  4.5034
53.5060  4.5166
53.5127  4.3849
53.5193  4.4903
53.5260  4.5298
53.5327  4.3718
53.5393  4.4244
53.5460  4.3849
53.5527  4.2006
53.5593  4.3454
53.5660  4.3718
53.5727  4.2533
53.5793  4.3586
53.5860  4.3981
53.5927  4.3191
53.5993  4.3849
53.6060  4.3586
53.6127  4.2796
53.6193  4.3718
53.6260  4.3454
53.6327  4.2137
53.6393  4.2928
53.6460  4.3323
53.6527  4.2796
53.6593  4.3849
53.6660  4.4639
53.6727  4.3323
53.6793  4.3718
53.6860  4.3718
53.6927  4.2928
53.6993  4.4244
53.7060  4.4244
53.7127  4.3718
53.7193  4.5034
53.7260  4.5298
53.7327  4.4903
53.7393  4.5824
53.7460  4.6088
53.7527  4.5034
53.7593  4.5166
53.7660  4.5034
53.7727  4.5034
53.7793  4.6220
53.7860  4.6615
53.7927  4.5561
53.7993  4.5693
53.8060  4.5956
53.8127  4.5166
53.8193  4.5298
53.8260  4.5429
53.8327  4.4903
53.8393  4.5166
53.8460  4.5034
53.8527  4.4771
53.8593  4.5034
53.8660  4.5034
53.8727  4.4508
53.8793  4.4639
53.8860  4.4113
53.8927  4.4113
53.8993  4.5034
53.9060  4.4771
53.9127  4.4376
53.9193  4.5166
53.9260  4.5034
53.9327  4.5429
53.9393  4.6088
53.9460  4.6220
53.9527  4.6220
53.9593  4.6615
53.9660  4.5956
53.9727  4.5824
53.9793  4.5824
53.9860  4.6220
53.9927  4.6351
53.9993  4.5824
54.0060  4.6088
54.0127  4.6351
54.0193  4.6746
54.0260  4.6746
54.0327  4.6483
54.0393  4.6483
54.0460  4.5824
54.0527  4.5956
54.0593  4.6220
54.0660  4.6351
54.0727  4.6483
54.0793  4.6220
54.0860  4.5693
54.0927  4.5824
54.0993  4.6088
54.1060  4.6220
54.1127  4.6351
54.1193  4.6220
54.1260  4.5693
54.1327  4.5693
54.1393  4.5429
54.1460  4.5298
54.1527  4.5429
54.1593  4.5166
54.1660  4.5166
54.1727  4.5429
54.1793  4.5561
54.1860  4.5693
54.1927  4.5956
54.1993  4.6615
54.2060  4.5693
54.2127  4.5561
54.2193  4.7141
54.2260  4.7536
54.2327  5.0170
54.2393  4.9380
54.2460  4.9643
54.2527  5.0433
54.2593  5.0302
54.2660  5.3989
54.2727  5.5042
54.2793  5.3857
54.2860  5.3725
54.2927  6.1363
54.2993  6.5576
54.3060  6.8210
54.3127  6.9000
54.3193  7.1765
54.3260  7.2555
54.3327  7.1765
54.3393  7.1897
54.3460  7.1634
54.3527  7.1897
54.3593  7.2292
54.3660  7.1634
54.3727  7.1239
54.3793  7.3477
54.3860  7.6111
54.3927  7.8218
54.3993  7.9271
54.4060  8.7567
54.4127  9.2439
54.4193  9.1386
54.4260  9.9550
54.4327  10.3632
54.4393  10.8504
54.4460  11.6273
54.4527  11.8380
54.4593  14.4189
54.4660  15.0115
54.4727  15.1563
54.4793  15.9464
54.4860  16.9735
54.4927  18.1454
54.4993  19.0409
54.5060  20.8054
54.5127  20.8975
54.5193  21.5296
54.5260  21.1741
54.5327  21.2926
54.5393  21.2926
54.5460  22.0958
54.5527  23.3204
54.5593  24.5977
54.5660  26.7968
54.5727  30.5892
54.5793  33.8416
54.5860  34.0655
54.5927  33.7495
54.5993  36.1855
54.6060  35.7378
54.6127  40.3334
54.6193  41.9663
54.6260  43.4147
54.6327  44.5999
54.6393  62.5215
54.6460  74.7018
54.6527  75.7421
54.6593  77.2432
54.6660  77.6646
54.6727  77.7041
54.6793  76.5190
54.6860  79.2843
54.6927  81.5755
54.6993  83.3532
54.7060  102.1833
54.7127  111.7169
54.7193  115.4303
54.7260  130.3364
54.7327  131.1133
54.7393  129.8887
54.7460  124.5689
54.7527  134.1551
54.7593  139.2380
54.7660  147.4943
54.7727  158.2525
54.7793  166.6931
54.7860  167.6017
54.7927  170.7620
54.7993  171.4731
54.8060  160.1882
54.8127  164.0991
54.8193  167.9178
54.8260  169.5506
54.8327  202.4836
54.8393  253.8387
54.8460  266.2297
54.8527  261.5024
54.8593  259.5141
54.8660  257.5125
54.8727  253.1408
54.8793  285.2574
54.8860  290.9065
54.8927  301.3355
54.8993  303.6135
54.9060  315.0170
54.9127  314.2269
54.9193  318.7435
54.9260  328.2113
54.9327  307.4717
54.9393  268.9423
54.9460  263.2801
54.9527  272.1290
54.9593  276.3295
54.9660  286.1002
54.9727  287.4960
54.9793  267.5465
54.9860  309.6313
54.9927  313.6870
54.9993  311.6065
55.0060  308.6569
55.0127  310.7769
55.0193  299.2286
55.0260  285.7183
55.0327  289.1420
55.0393  289.4448
55.0460  289.2736
55.0527  301.1248
55.0593  319.6389
55.0660  323.7210
55.0727  333.3731
55.0793  320.8109
55.0860  271.5759
55.0927  282.9267
55.0993  284.2303
55.1060  275.2629
55.1127  277.5805
55.1193  294.3828
55.1260  302.9025
55.1327  322.9309
55.1393  331.4374
55.1460  332.9912
55.1527  320.3763
55.1593  319.3887
55.1660  325.9200
55.1727  317.5057
55.1793  329.0277
55.1860  329.2120
55.1927  314.8721
55.1993  326.2624
55.2060  325.6567
55.2127  327.9742
55.2193  358.8004
55.2260  359.7617
55.2327  341.8138
55.2393  335.8750
55.2460  342.8540
55.2527  339.6147
55.2593  322.5491
55.2660  308.6964
55.2727  309.1309
55.2793  297.9908
55.2860  306.6158
55.2927  320.1920
55.2993  313.4368
55.3060  317.4004
55.3127  306.7343
55.3193  258.1577
55.3260  255.2345
55.3327  293.0397
55.3393  310.7637
55.3460  300.8746
55.3527  325.8674
55.3593  329.2516
55.3660  327.5924
55.3727  322.7334
55.3793  322.1145
55.3860  307.5508
55.3927  299.6500
55.3993  298.7151
55.4060  302.5338
55.4127  300.8483
55.4193  308.8412
55.4260  294.1853
55.4327  268.9160
55.4393  243.4623
55.4460  248.6373
55.4527  224.6585
55.4593  223.2100
55.4660  224.6190
55.4727  225.5407
55.4793  229.8335
55.4860  231.9930
55.4927  229.6623
55.4993  224.8823
55.5060  223.3680
55.5127  228.7669
55.5193  220.7213
55.5260  224.0791
55.5327  223.9606
55.5393  223.8816
55.5460  216.2573
55.5527  214.0583
55.5593  226.3967
55.5660  232.3486
55.5727  242.9883
55.5793  236.2726
55.5860  235.3904
55.5927  234.7978
55.5993  232.4407
55.6060  226.7522
55.6127  221.9195
55.6193  223.1178
55.6260  216.5470
55.6327  212.6230
55.6393  212.0436
55.6460  207.6060
55.6527  220.4184
55.6593  210.0157
55.6660  208.1064
55.6727  201.5092
55.6793  202.6417
55.6860  199.7579
55.6927  201.0220
55.6993  201.4170
55.7060  204.2877
55.7127  202.8260
55.7193  201.1932
55.7260  199.8764
55.7327  199.0995
55.7393  214.8747
55.7460  218.7197
55.7527  206.2760
55.7593  211.0560
55.7660  217.4029
55.7727  222.8808
55.7793  226.3176
55.7860  225.4222
55.7927  237.9845
55.7993  243.7652
55.8060  236.8915
55.8127  246.5568
55.8193  250.0726
55.8260  249.5854
55.8327  251.4026
55.8393  234.7583
55.8460  225.1852
55.8527  239.3276
55.8593  231.0581
55.8660  233.6390
55.8727  226.3440
55.8793  222.8281
55.8860  224.5005
55.8927  212.2279
55.8993  212.8863
55.9060  236.2068
55.9127  253.1934
55.9193  265.0314
55.9260  266.8618
55.9327  264.0833
55.9393  264.4915
55.9460  264.2282
55.9527  255.5242
55.9593  252.5877
55.9660  245.6087
55.9727  244.4894
55.9793  261.4629
55.9860  267.0066
55.9927  275.6053
55.9993  275.4210
56.0060  264.4784
56.0127  252.1005
56.0193  241.6056
56.0260  248.8348
56.0327  250.4808
56.0393  246.1486
56.0460  246.6490
56.0527  248.2160
56.0593  253.9704
56.0660  262.2662
56.0727  283.5061
56.0793  267.5070
56.0860  260.9494
56.0927  246.9518
56.0993  249.3484
56.1060  248.3608
56.1127  243.1199
56.1193  238.8272
56.1260  227.4501
56.1327  226.6205
56.1393  228.4640
56.1460  229.0566
56.1527  246.8596
56.1593  278.6998
56.1660  278.0545
56.1727  264.4652
56.1793  263.4249
56.1860  268.2839
56.1927  269.6402
56.1993  272.4713
56.2060  264.0702
56.2127  267.1515
56.2193  273.2482
56.2260  273.4457
56.2327  276.5534
56.2393  284.2435
56.2460  286.1923
56.2527  269.9431
56.2593  248.9534
56.2660  238.1030
56.2727  244.5158
56.2793  258.2368
56.2860  253.6280
56.2927  249.6644
56.2993  239.1169
56.3060  229.8993
56.3127  226.5678
56.3193  227.5818
56.3260  234.0736
56.3327  235.3640
56.3393  248.2686
56.3460  247.7551
56.3527  233.2045
56.3593  224.1449
56.3660  221.9064
56.3727  205.2094
56.3793  199.0205
56.3860  204.0243
56.3927  214.2558
56.3993  223.3154
56.4060  229.2541
56.4127  242.9619
56.4193  234.7056
56.4260  230.0178
56.4327  222.9466
56.4393  201.3249
56.4460  203.6556
56.4527  219.2464
56.4593  218.3774
56.4660  225.8436
56.4727  217.3898
56.4793  215.7438
56.4860  209.9367
56.4927  210.7794
56.4993  201.0352
56.5060  196.3474
56.5127  185.2731
56.5193  186.9850
56.5260  185.7077
56.5327  184.9308
56.5393  186.6031
56.5460  167.7729
56.5527  162.1502
56.5593  165.4554
56.5660  171.2624
56.5727  173.4483
56.5793  169.2346
56.5860  169.4057
56.5927  156.3036
56.5993  153.7095
56.6060  153.5252
56.6127  159.8853
56.6193  162.5189
56.6260  158.4368
56.6327  158.8187
56.6393  171.4863
56.6460  190.9880
56.6527  201.6409
56.6593  193.0949
56.6660  184.8649
56.6727  183.1268
56.6793  183.4823
56.6860  181.4149
56.6927  182.6922
56.6993  196.5844
56.7060  191.5411
56.7127  188.4203
56.7193  194.0957
56.7260  200.2978
56.7327  203.9716
56.7393  195.2281
56.7460  184.0090
56.7527  172.7767
56.7593  172.2105
56.7660  174.0804
56.7727  176.2663
56.7793  177.3460
56.7860  177.3724
56.7927  181.4281
56.7993  166.8643
56.8060  165.2052
56.8127  163.4538
56.8193  151.3130
56.8260  139.8042
56.8327  139.5408
56.8393  135.2349
56.8460  135.1822
56.8527  142.5036
56.8593  160.7017
56.8660  162.1370
56.8727  164.5599
56.8793  163.7567
56.8860  164.1254
56.8927  166.9960
56.8993  190.5930
56.9060  190.1716
56.9127  191.4094
56.9193  190.9749
56.9260  190.7378
56.9327  191.0934
56.9393  192.0810
56.9460  184.8517
56.9527  176.9246
56.9593  161.8210
56.9660  166.5483
56.9727  162.1239
56.9793  162.8481
56.9860  165.0603
56.9927  159.6746
56.9993  137.3813
57.0060  136.5649
57.0127  133.0490
57.0193  136.5254
57.0260  136.8677
57.0327  138.5005
57.0393  135.5378
57.0460  131.8112
57.0527  126.8337
57.0593  126.2017
57.0660  119.7889
57.0727  125.2931
57.0793  123.3837
57.0860  117.9454
57.0927  129.3488
57.0993  137.7895
57.1060  147.4943
57.1127  147.4284
57.1193  144.5183
57.1260  142.2271
57.1327  142.5036
57.1393  148.2448
57.1460  150.0883
57.1527  150.3254
57.1593  154.1441
57.1660  151.3525
57.1727  151.6948
57.1793  159.8326
57.1860  173.8302
57.1927  161.4786
57.1993  161.0704
57.2060  156.3695
57.2127  156.9489
57.2193  160.6886
57.2260  159.9775
57.2327  165.1920
57.2393  165.0340
57.2460  163.6908
57.2527  163.6250
57.2593  159.2006
57.2660  159.5956
57.2727  152.7483
57.2793  145.8483
57.2860  129.9809
57.2927  131.5742
57.2993  120.1444
57.3060  120.0522
57.3127  121.6192
57.3193  128.4402
57.3260  135.1691
57.3327  126.1358
57.3393  116.5496
57.3460  117.9322
57.3527  126.7416
57.3593  127.6633
57.3660  125.6223
57.3727  127.4658
57.3793  131.1002
57.3860  134.3922
57.3927  131.7191
57.3993  131.2055
57.4060  133.4309
57.4127  132.9437
57.4193  126.4255
57.4260  120.0654
57.4327  123.5023
57.4393  125.9252
57.4460  126.4124
57.4527  119.5387
57.4593  119.7889
57.4660  128.3744
57.4727  126.2149
57.4793  120.7106
57.4860  117.2738
57.4927  119.0383
57.4993  124.1475
57.5060  119.7494
57.5127  128.3217
57.5193  137.5393
57.5260  137.1443
57.5327  132.7330
57.5393  135.0637
57.5460  132.9568
57.5527  142.0164
57.5593  145.0319
57.5660  139.2511
57.5727  142.4509
57.5793  149.5221
57.5860  147.4679
57.5927  147.7050
57.5993  150.4834
57.6060  150.1015
57.6127  137.6446
57.6193  129.6649
57.6260  142.7275
57.6327  143.6756
57.6393  139.7383
57.6460  140.6206
57.6527  136.5385
57.6593  138.8297
57.6660  143.1752
57.6727  148.1395
57.6793  142.3193
57.6860  143.0830
57.6927  144.0048
57.6993  139.3038
57.7060  144.5578
57.7127  147.4416
57.7193  149.7592
57.7260  147.7181
57.7327  145.4401
57.7393  145.5454
57.7460  152.1294
57.7527  151.1550
57.7593  150.8521
57.7660  153.1828
57.7727  147.1914
57.7793  146.9412
57.7860  147.5206
57.7927  145.1504
57.7993  145.2820
57.8060  143.4912
57.8127  140.7259
57.8193  139.0536
57.8260  135.9065
57.8327  139.4091
57.8393  135.7353
57.8460  138.3294
57.8527  131.0211
57.8593  126.1095
57.8660  116.2467
57.8727  116.5101
57.8793  115.8385
57.8860  113.0601
57.8927  118.1429
57.8993  121.6719
57.9060  117.3528
57.9127  119.3807
57.9193  119.4992
57.9260  111.9540
57.9327  106.7921
57.9393  106.5156
57.9460  98.8123
57.9527  102.4862
57.9593  107.9641
57.9660  110.8215
57.9727  111.7959
57.9793  114.9036
57.9860  124.5030
57.9927  120.7501
57.9993  127.1893
58.0060  125.4774
58.0127  122.3040
58.0193  122.1064
58.0260  120.3814
58.0327  124.7532
58.0393  125.4774
58.0460  122.8570
58.0527  122.9360
58.0593  122.3698
58.0660  123.6603
58.0727  125.3194
58.0793  119.2622
58.0860  112.3753
58.0927  106.7131
58.0993  98.3383
58.1060  100.0238
58.1127  103.4870
58.1193  104.5009
58.1260  110.3080
58.1327  108.3986
58.1393  105.6465
58.1460  102.8944
58.1527  102.1307
58.1593  102.4730
58.1660  97.9827
58.1727  95.2965
58.1793  94.4142
58.1860  98.2329
58.1927  99.5629
58.1993  107.4900
58.2060  108.5171
58.2127  110.8478
58.2193  110.0973
58.2260  110.7162
58.2327  112.6255
58.2393  115.8253
58.2460  121.3427
58.2527  120.4473
58.2593  116.5627
58.2660  118.4853
58.2727  118.3404
58.2793  116.6286
58.2860  112.0198
58.2927  113.3893
58.2993  115.4435
58.3060  114.3637
58.3127  115.6673
58.3193  114.8114
58.3260  109.6759
58.3327  112.2568
58.3393  108.2143
58.3460  101.6434
58.3527  103.4343
58.3593  102.4862
58.3660  101.9331
58.3727  103.9083
58.3793  105.6992
58.3860  110.5186
58.3927  109.6627
58.3993  106.2917
58.4060  104.0927
58.4127  97.9564
58.4193  102.4072
58.4260  100.0765
58.4327  100.2345
58.4393  106.7131
58.4460  107.7797
58.4527  106.7658
58.4593  111.8354
58.4660  110.2026
58.4727  112.3753
58.4793  118.4984
58.4860  117.7479
58.4927  114.6007
58.4993  121.0398
58.5060  120.8818
58.5127  125.5433
58.5193  125.0824
58.5260  125.0561
58.5327  121.7641
58.5393  121.6982
58.5460  122.6595
58.5527  122.7122
58.5593  117.2080
58.5660  119.2227
58.5727  118.3536
58.5793  120.6053
58.5860  123.9631
58.5927  122.5673
58.5993  117.5767
58.6060  118.2351
58.6127  113.2444
58.6193  115.3645
58.6260  115.6542
58.6327  111.9408
58.6393  110.2948
58.6460  109.1623
58.6527  114.6929
58.6593  117.0895
58.6660  118.8408
58.6727  123.4496
58.6793  111.6116
58.6860  106.3971
58.6927  105.5148
58.6993  101.5908
58.7060  106.9633
58.7127  113.0864
58.7193  109.0702
58.7260  109.2677
58.7327  110.6108
58.7393  111.7169
58.7460  112.6519
58.7527  105.5675
58.7593  104.9881
58.7660  98.2856
58.7727  92.4917
58.7793  93.5320
58.7860  109.1360
58.7927  119.8416
58.7993  120.1444
58.8060  113.9291
58.8127  110.0709
58.8193  108.0826
58.8260  109.7944
58.8327  109.7944
58.8393  106.5024
58.8460  106.1600
58.8527  104.7774
58.8593  105.2515
58.8660  107.5295
58.8727  108.0167
58.8793  104.9354
58.8860  85.7102
58.8927  77.3486
58.8993  78.9682
58.9060  80.9829
58.9127  79.6266
58.9193  79.8505
58.9260  79.1921
58.9327  78.6259
58.9393  79.6661
58.9460  80.6669
58.9527  79.7978
58.9593  77.7173
58.9660  76.5848
58.9727  76.1635
58.9793  76.9009
58.9860  74.4516
58.9927  75.3470
58.9993  73.9907
59.0060  71.3176
59.0127  69.3161
59.0193  69.0396
59.0260  64.9049
59.0327  62.5083
59.0393  57.5571
59.0460  56.3325
59.0527  57.1621
59.0593  57.0699
59.0660  54.0018
59.0727  52.4611
59.0793  51.7501
59.0860  51.9739
59.0927  49.4983
59.0993  43.2567
59.1060  41.4001
59.1127  41.2420
59.1193  41.2420
59.1260  41.3869
59.1327  41.6634
59.1393  40.7153
59.1460  40.2939
59.1527  40.0042
59.1593  39.8989
59.1660  39.6224
59.1727  35.3823
59.1793  34.2894
59.1860  31.4846
59.1927  29.1275
59.1993  32.8145
59.2060  34.7766
59.2127  36.6201
59.2193  37.0678
59.2260  36.7649
59.2327  36.5016
59.2393  35.2901
59.2460  35.6193
59.2527  36.1855
59.2593  36.1987
59.2660  36.7781
59.2727  36.9361
59.2793  36.8308
59.2860  36.5016
59.2927  36.2382
59.2993  32.5907
59.3060  29.6279
59.3127  25.8224
59.3193  24.2159
59.3260  25.1903
59.3327  25.9409
59.3393  26.1384
59.3460  26.7178
59.3527  25.3878
59.3593  25.2298
59.3660  25.0718
59.3727  24.5582
59.3793  23.4916
59.3860  23.5180
59.3927  23.6365
59.3993  23.3995
59.4060  23.5706
59.4127  23.4126
59.4193  22.8069
59.4260  20.8054
59.4327  19.9495
59.4393  18.3298
59.4460  14.2609
59.4527  13.8527
59.4593  13.8395
59.4660  12.4569
59.4727  11.8117
59.4793  11.6668
59.4860  11.7195
59.4927  11.8907
59.4993  10.5607
59.5060  10.6134
59.5127  10.6397
59.5193  10.5212
59.5260  9.5994
59.5327  9.2571
59.5393  9.1386
59.5460  9.1386
59.5527  9.0200
59.5593  8.9674
59.5660  8.9542
59.5727  9.0991
59.5793  9.3888
59.5860  9.3361
59.5927  8.6382
59.5993  8.2563
59.6060  7.7691
59.6127  7.7164
59.6193  7.2424
59.6260  7.5189
59.6327  7.5979
59.6393  7.4136
59.6460  7.2292
59.6527  7.2029
59.6593  7.2160
59.6660  7.1502
59.6727  6.9395
59.6793  6.5971
59.6860  6.3206
59.6927  6.1889
59.6993  6.0836
59.7060  5.6359
59.7127  5.5964
59.7193  5.0433
59.7260  4.4903
59.7327  4.3981
59.7393  4.4244
59.7460  4.3323
59.7527  4.3586
59.7593  4.3718
59.7660  4.3718
59.7727  4.4244
59.7793  4.4376
59.7860  4.3323
59.7927  4.4376
59.7993  4.6351
59.8060  4.5298
59.8127  4.5693
59.8193  4.6615
59.8260  4.5166
59.8327  4.5429
59.8393  4.5956
59.8460  4.5298
59.8527  4.5956
59.8593  4.6220
59.8660  4.5429
59.8727  4.6483
59.8793  4.6351
59.8860  4.5561
59.8927  4.6351
59.8993  4.5693
59.9060  4.4771
59.9127  4.4639
59.9193  4.3718
59.9260  4.3191
59.9327  4.4113
59.9393  4.3849
59.9460  4.3059
59.9527  4.3849
59.9593  4.3718
59.9660  4.2664
59.9727  4.3849
59.9793  4.4244
59.9860  4.3059
59.9927  4.3981
59.9993  4.3323
60.0060  4.2401
60.0127  4.3718
60.0193  4.4113
60.0260  4.2928
60.0327  4.3849
60.0393  4.4771
60.0460  4.3586
60.0527  4.5166
60.0593  4.5298
60.0660  4.3981
60.0727  4.4508
60.0793  4.4376
60.0860  4.3454
60.0927  4.4508
60.0993  4.4639
60.1060  4.3849
60.1127  4.5166
60.1193  4.5429
60.1260  4.4903
60.1327  4.5824
60.1393  4.5166
60.1460  4.3849
60.1527  4.4903
60.1593  4.5561
60.1660  4.4508
60.1727  4.5298
60.1793  4.5429
60.1860  4.4376
60.1927  4.5561
60.1993  4.5166
60.2060  4.3981
60.2127  4.4113
60.2193  4.4244
60.2260  4.3323
60.2327  4.4508
60.2393  4.4771
60.2460  4.3586
60.2527  4.3981
60.2593  4.3718
60.2660  4.3454
60.2727  4.3849
60.2793  4.4244
60.2860  4.3849
60.2927  4.3849
60.2993  4.4508
60.3060  4.4244
60.3127  4.5166
60.3193  4.5166
60.3260  4.4639
60.3327  4.5429
60.3393  4.5429
60.3460  4.5166
60.3527  4.5429
60.3593  4.5429
60.3660  4.5034
60.3727  4.5824
60.3793  4.5693
60.3860  4.5166
60.3927  4.6483
60.3993  4.6220
60.4060  4.5956
60.4127  4.6351
60.4193  4.6746
60.4260  4.6746
60.4327  4.6220
60.4393  4.6220
60.4460  4.6351
60.4527  4.6878
60.4593  4.6746
60.4660  4.6615
60.4727  4.6878
60.4793  4.6878
60.4860  4.6615
60.4927  4.6351
60.4993  4.6220
60.5060  4.6351
60.5127  4.6351
60.5193  4.5561
60.5260  4.5166
60.5327  4.4903
60.5393  4.4376
60.5460  4.4244
60.5527  4.3849
60.5593  4.3849
60.5660  4.3718
60.5727  4.3191
60.5793  4.2796
60.5860  4.3323
60.5927  4.4244
60.5993  4.3981
60.6060  4.3981
60.6127  4.3454
60.6193  4.3718
60.6260  4.4376
60.6327  4.4903
60.6393  4.4903
60.6460  4.4903
60.6527  4.5429
60.6593  4.5429
60.6660  4.5429
60.6727  4.5693
60.6793  4.5824
60.6860  4.5824
60.6927  4.5034
60.6993  4.4903
60.7060  4.5166
60.7127  4.5956
60.7193  4.6088
60.7260  4.5956
60.7327  4.6088
60.7393  4.5956
60.7460  4.6483
60.7527  4.6615
60.7593  4.5824
60.7660  4.6351
60.7727  4.6878
60.7793  4.6878
60.7860  4.6878
60.7927  4.6746
60.7993  4.6220
60.8060  4.6088
60.8127  4.5429
60.8193  4.5166
60.8260  4.5429
60.8327  4.5561
60.8393  4.5561
60.8460  4.5298
60.8527  4.5298
60.8593  4.5298
60.8660  4.5166
60.8727  4.6088
60.8793  4.5824
60.8860  4.5693
60.8927  4.5693
60.8993  4.5693
60.9060  4.5693
60.9127  4.5693
60.9193  4.5429
60.9260  4.5298
60.9327  4.5693
60.9393  4.5298
60.9460  4.5429
60.9527  4.5561
60.9593  4.5824
60.9660  4.5693
60.9727  4.4639
60.9793  4.4508
60.9860  4.4639
60.9927  4.4903
60.9993  4.5298
61.0060  4.5298
61.0127  4.5561
61.0193  4.5693
61.0260  4.5561
61.0327  4.5561
61.0393  4.5561
61.0460  4.5561
61.0527  4.6088
61.0593  4.6351
61.0660  4.6220
61.0727  4.6878
61.0793  4.6746
61.0860  4.6483
61.0927  4.6483
61.0993  4.6746
61.1060  4.6483
61.1127  4.7405
61.1193  4.7141
61.1260  4.6615
61.1327  4.6746
61.1393  4.6746
61.1460  4.6483
61.1527  4.6088
61.1593  4.5693
61.1660  4.5034
61.1727  4.5561
61.1793  4.5956
61.1860  4.5824
61.1927  4.5824
61.1993  4.5561
61.2060  4.5034
61.2127  4.4771
61.2193  4.5034
61.2260  4.5166
61.2327  4.5429
61.2393  4.5166
61.2460  4.4639
61.2527  4.4244
61.2593  4.4376
61.2660  4.3981
61.2727  4.4771
61.2793  4.4376
61.2860  4.3849
61.2927  4.4903
61.2993  4.4639
61.3060  4.4376
61.3127  4.5298
61.3193  4.5166
61.3260  4.4639
61.3327  4.5298
61.3393  4.5824
61.3460  4.5693
61.3527  4.6220
61.3593  4.5693
61.3660  4.5298
61.3727  4.4771
61.3793  4.5166
61.3860  4.5166
61.3927  4.5166
61.3993  4.5298
61.4060  4.4903
61.4127  4.4771
61.4193  4.4244
61.4260  4.3981
61.4327  4.3849
61.4393  4.3323
61.4460  4.3454
61.4527  4.3849
61.4593  4.3586
61.4660  4.3718
61.4727  4.4639
61.4793  4.4113
61.4860  4.3981
61.4927  4.4508
61.4993  4.4376
61.5060  4.4376
61.5127  4.4508
61.5193  4.4508
61.5260  4.4771
61.5327  4.5298
61.5393  4.4903
61.5460  4.5034
61.5527  4.6483
61.5593  4.6483
61.5660  4.7010
61.5727  4.7668
61.5793  4.7668
61.5860  4.8195
61.5927  4.8063
61.5993  4.7536
61.6060  4.8195
61.6127  4.8458
61.6193  4.7800
61.6260  4.8063
61.6327  4.8326
61.6393  4.7800
61.6460  4.8195
61.6527  4.7405
61.6593  4.6220
61.6660  4.6483
61.6727  4.5956
61.6793  4.4244
61.6860  4.4771
61.6927  4.5034
61.6993  4.4244
61.7060  4.4376
61.7127  4.4376
61.7193  4.3454
61.7260  4.3849
61.7327  4.3454
61.7393  4.2664
61.7460  4.3191
61.7527  4.3323
61.7593  4.2533
61.7660  4.2928
61.7727  4.3323
61.7793  4.2664
61.7860  4.2928
61.7927  4.3323
61.7993  4.2928
61.8060  4.3454
61.8127  4.3718
61.8193  4.3323
61.8260  4.4113
61.8327  4.4639
61.8393  4.3586
61.8460  4.4244
61.8527  4.4771
61.8593  4.4244
61.8660  4.4508
61.8727  4.4508
61.8793  4.3981
61.8860  4.4639
61.8927  4.5166
61.8993  4.4771
61.9060  4.5034
61.9127  4.5429
61.9193  4.4639
61.9260  4.4508
61.9327  4.3981
61.9393  4.3454
61.9460  4.3981
61.9527  4.4508
61.9593  4.4244
61.9660  4.4376
61.9727  4.5034
61.9793  4.4771
61.9860  4.4771
61.9927  4.4771
61.9993  4.4376
62.0060  4.4639
62.0127  4.4771
62.0193  4.4903
62.0260  4.5298
62.0327  4.6746
62.0393  4.6746
62.0460  4.6746
62.0527  4.6351
62.0593  4.6220
62.0660  4.6220
62.0727  4.6088
62.0793  4.5956
62.0860  4.6220
62.0927  4.5956
62.0993  4.5956
62.1060  4.5824
62.1127  4.5561
62.1193  4.5429
62.1260  4.5298
62.1327  4.4639
62.1393  4.4639
62.1460  4.4771
62.1527  4.4639
62.1593  4.4771
62.1660  4.4771
62.1727  4.4113
62.1793  4.4244
62.1860  4.3981
62.1927  4.3849
62.1993  4.3981
62.2060  4.3718
62.2127  4.3454
62.2193  4.3718
62.2260  4.3586
62.2327  4.3849
62.2393  4.4113
62.2460  4.3981
62.2527  4.4903
62.2593  4.5166
62.2660  4.5429
62.2727  4.4771
62.2793  4.5034
62.2860  4.4903
62.2927  4.4639
62.2993  4.5166
62.3060  4.5298
62.3127  4.5298
62.3193  4.5693
62.3260  4.5956
62.3327  4.4376
62.3393  4.4903
62.3460  4.4376
62.3527  4.2006
62.3593  4.2137
62.3660  4.1479
62.3727  4.0031
62.3793  4.0426
62.3860  4.0821
62.3927  3.9636
62.3993  4.0162
62.4060  4.0162
62.4127  3.9899
62.4193  4.0821
62.4260  4.1479
62.4327  4.1742
62.4393  4.2269
62.4460  4.2928
62.4527  4.3981
62.4593  4.4903
62.4660  4.5034
62.4727  4.6483
62.4793  4.6878
62.4860  4.6615
62.4927  4.6483
62.4993  4.7931
62.5060  4.9643
62.5127  5.2145
62.5193  5.2540
62.5260  5.7939
62.5327  6.0704
62.5393  6.2284
62.5460  6.1758
62.5527  6.0178
62.5593  5.9914
62.5660  6.4260
62.5727  6.4260
62.5793  6.6762
62.5860  7.9929
62.5927  9.0332
62.5993  10.4685
62.6060  10.9426
62.6127  11.6536
62.6193  11.9828
62.6260  12.4701
62.6327  12.9704
62.6393  14.5506
62.6460  14.7086
62.6527  15.8279
62.6593  16.6311
62.6660  16.8155
62.6727  17.0788
62.6793  17.3949
62.6860  17.4212
62.6927  20.1601
62.6993  22.4119
62.7060  25.0323
62.7127  27.7580
62.7193  28.9563
62.7260  29.2855
62.7327  32.3932
62.7393  32.3010
62.7460  34.6844
62.7527  36.3304
62.7593  37.1073
62.7660  38.1476
62.7727  39.6619
62.7793  42.6510
62.7860  45.2319
62.7927  44.6789
62.7993  44.0995
62.8060  45.1134
62.8127  48.8136
62.8193  52.3031
62.8260  59.7298
62.8327  59.0319
62.8393  66.3007
62.8460  73.4640
62.8527  74.7413
62.8593  78.9946
62.8660  79.9690
62.8727  85.0913
62.8793  84.2354
62.8860  84.5514
62.8927  95.6520
62.8993  99.4707
62.9060  105.7123
62.9127  106.2391
62.9193  108.0431
62.9260  105.4226
62.9327  110.2421
62.9393  113.7053
62.9460  111.4404
62.9527  113.4814
62.9593  124.1343
62.9660  123.3311
62.9727  121.7904
62.9793  123.2257
62.9860  125.0692
62.9927  119.7494
62.9993  122.1723
63.0060  119.4860
63.0127  123.6603
63.0193  132.5618
63.0260  141.9637
63.0327  142.7143
63.0393  141.1210
63.0460  142.3851
63.0527  155.6321
63.0593  152.0372
63.0660  151.4710
63.0727  160.0038
63.0793  161.5050
63.0860  160.3199
63.0927  161.1626
63.0993  158.5158
63.1060  157.5019
63.1127  157.9364
63.1193  167.8519
63.1260  163.4538
63.1327  161.6235
63.1393  160.2672
63.1460  160.9914
63.1527  148.4292
63.1593  145.0582
63.1660  157.4229
63.1727  152.4718
63.1793  154.6050
63.1860  167.9573
63.1927  169.9061
63.1993  168.9844
63.2060  186.7874
63.2127  198.8625
63.2193  191.3962
63.2260  185.6682
63.2327  186.1422
63.2393  194.8199
63.2460  195.9260
63.2527  196.2684
63.2593  197.8354
63.2660  193.5953
63.2727  194.2405
63.2793  191.5016
63.2860  183.2058
63.2927  181.4149
63.2993  192.1731
63.3060  175.4235
63.3127  160.9519
63.3193  157.0674
63.3260  158.6344
63.3327  161.8473
63.3393  153.7622
63.3460  151.2208
63.3527  146.3486
63.3593  142.8855
63.3660  136.5649
63.3727  134.5502
63.3793  135.1164
63.3860  136.4990
63.3927  131.6400
63.3993  116.0492
63.4060  114.3110
63.4127  110.9927
63.4193  108.6488
63.4260  112.4017
63.4327  100.7217
63.4393  101.5118
63.4460  105.6597
63.4527  106.1469
63.4593  105.1066
63.4660  109.8734
63.4727  110.9532
63.4793  113.7448
63.4860  118.4589
63.4927  136.6965
63.4993  136.7887
63.5060  136.6439
63.5127  134.4053
63.5193  134.0366
63.5260  129.2171
63.5327  131.7981
63.5393  132.2984
63.5460  128.1769
63.5527  129.5727
63.5593  129.6254
63.5660  123.5418
63.5727  122.1591
63.5793  117.4450
63.5860  116.4047
63.5927  98.7992
63.5993  104.7906
63.6060  116.5232
63.6127  137.3418
63.6193  142.7670
63.6260  146.5462
63.6327  151.0759
63.6393  150.5229
63.6460  152.2216
63.6527  153.7885
63.6593  156.4748
63.6660  156.9225
63.6727  154.7103
63.6793  151.2998
63.6860  148.8506
63.6927  147.1914
63.6993  144.3866
63.7060  134.8925
63.7127  114.6666
63.7193  108.3196
63.7260  101.4459
63.7327  100.1555
63.7393  99.9579
63.7460  95.3360
63.7527  90.0820
63.7593  88.8705
63.7660  94.7698
63.7727  97.0873
63.7793  98.7465
63.7860  100.3662
63.7927  98.9704
63.7993  99.8658
63.8060  97.3902
63.8127  98.7992
63.8193  99.9975
63.8260  101.7883
63.8327  93.3608
63.8393  107.2662
63.8460  113.6658
63.8527  112.3490
63.8593  111.0585
63.8660  105.5675
63.8727  111.4009
63.8793  114.1925
63.8860  125.4774
63.8927  121.6982
63.8993  129.7044
63.9060  139.3038
63.9127  140.3836
63.9193  141.2922
63.9260  142.3588
63.9327  142.4904
63.9393  129.9940
63.9460  128.3217
63.9527  135.9855
63.9593  137.2101
63.9660  140.1070
63.9727  134.4185
63.9793  138.2899
63.9860  130.1521
63.9927  132.8252
63.9993  123.4232
64.0060  119.4729
64.0127  125.8988
64.0193  125.2668
64.0260  124.4108
64.0327  123.5286
64.0393  126.1490
64.0460  125.4248
64.0527  119.8152
64.0593  119.8942
64.0660  124.5425
64.0727  125.0034
64.0793  117.7347
64.0860  127.5580
64.0927  130.8631
64.0993  133.6416
64.1060  135.1032
64.1127  135.9460
64.1193  135.6958
64.1260  135.2876
64.1327  135.5378
64.1393  137.4603
64.1460  136.5780
64.1527  141.3843
64.1593  140.0280
64.1660  136.1962
64.1727  136.4200
64.1793  137.0916
64.1860  124.3582
64.1927  119.8416
64.1993  126.0700
64.2060  122.6595
64.2127  114.3505
64.2193  117.8137
64.2260  120.5526
64.2327  121.7772
64.2393  121.9089
64.2460  127.4131
64.2527  132.3248
64.2593  142.0427
64.2660  152.1162
64.2727  153.9861
64.2793  153.0906
64.2860  155.8427
64.2927  161.0441
64.2993  152.8931
64.3060  161.2153
64.3127  168.4708
64.3193  170.1431
64.3260  176.2794
64.3327  175.7264
64.3393  173.7907
64.3460  170.5645
64.3527  165.1788
64.3593  153.6964
64.3660  153.1038
64.3727  162.2160
64.3793  161.7288
64.3860  158.6870
64.3927  154.8551
64.3993  160.2540
64.4060  149.1929
64.4127  147.1782
64.4193  145.8219
64.4260  145.5717
64.4327  147.6786
64.4393  145.1899
64.4460  140.3177
64.4527  140.4099
64.4593  140.3572
64.4660  132.8910
64.4727  117.5240
64.4793  117.5635
64.4860  113.8238
64.4927  111.0322
64.4993  98.1671
64.5060  97.4165
64.5127  98.4436
64.5193  88.8310
64.5260  73.1612
64.5327  69.6453
64.5393  70.7119
64.5460  70.2905
64.5527  69.4346
64.5593  66.3007
64.5660  68.0388
64.5727  69.7243
64.5793  68.6314
64.5860  67.8413
64.5927  66.2875
64.5993  63.6276
64.6060  59.2821
64.6127  54.9499
64.6193  57.3464
64.6260  57.0963
64.6327  59.1110
64.6393  58.2419
64.6460  58.1497
64.6527  55.6609
64.6593  56.5564
64.6660  50.7888
64.6727  52.3295
64.6793  54.0149
64.6860  53.3171
64.6927  53.6462
64.6993  53.5541
64.7060  57.3859
64.7127  59.6903
64.7193  56.0428
64.7260  55.6873
64.7327  52.7245
64.7393  52.1188
64.7460  51.7764
64.7527  51.3550
64.7593  47.8787
64.7660  45.2846
64.7727  42.4667
64.7793  40.7943
64.7860  41.6766
64.7927  41.1762
64.7993  40.7417
64.8060  31.6031
64.8127  28.8773
64.8193  35.0531
64.8260  36.5411
64.8327  36.5806
64.8393  34.6449
64.8460  36.2777
64.8527  35.8827
64.8593  35.5666
64.8660  35.5930
64.8727  35.0136
64.8793  34.4474
64.8860  33.1701
64.8927  33.1174
64.8993  33.2096
64.9060  33.1832
64.9127  32.0245
64.9193  23.3863
64.9260  21.9246
64.9327  22.0168
64.9393  21.5033
64.9460  18.8697
64.9527  18.7248
64.9593  17.9874
64.9660  17.7372
64.9727  18.0006
64.9793  17.7109
64.9860  17.3949
64.9927  16.6970
64.9993  16.5258
65.0060  16.7233
65.0127  16.9603
65.0193  17.0657
65.0260  17.2369
65.0327  17.1974
65.0393  17.5792
65.0460  15.6040
65.0527  14.8666
65.0593  14.7349
65.0660  14.3399
65.0727  13.7473
65.0793  14.4848
65.0860  14.5243
65.0927  14.5506
65.0993  14.3926
65.1060  14.1556
65.1127  13.6288
65.1193  13.3786
65.1260  12.2330
65.1327  11.0742
65.1393  10.0076
65.1460  9.8365
65.1527  10.0603
65.1593  10.3632
65.1660  10.4554
65.1727  10.4817
65.1793  9.4941
65.1860  9.2044
65.1927  9.1781
65.1993  9.2307
65.2060  9.2176
65.2127  9.2702
65.2193  9.4678
65.2260  9.2966
65.2327  8.4802
65.2393  8.5197
65.2460  7.4267
65.2527  7.1897
65.2593  6.6498
65.2660  6.1494
65.2727  5.5174
65.2793  5.4515
65.2860  5.3857
65.2927  5.3857
65.2993  5.5174
65.3060  5.3330
65.3127  5.3199
65.3193  4.9643
65.3260  4.7931
65.3327  4.8326
65.3393  4.8326
65.3460  5.0565
65.3527  5.1487
65.3593  5.1223
65.3660  5.1223
65.3727  5.1355
65.3793  5.1618
65.3860  5.1223
65.3927  5.1618
65.3993  5.0960
65.4060  5.0170
65.4127  5.0828
65.4193  5.0960
65.4260  5.0170
65.4327  5.1092
65.4393  4.9643
65.4460  4.6088
65.4527  4.5956
65.4593  4.5298
65.4660  4.4903
65.4727  4.5298
65.4793  4.5298
65.4860  4.4771
65.4927  4.5166
65.4993  4.4771
65.5060  4.4903
65.5127  4.5298
65.5193  4.5298
65.5260  4.4771
65.5327  4.4508
65.5393  4.4376
65.5460  4.4113
65.5527  4.4113
65.5593  4.5166
65.5660  4.4771
65.5727  4.5693
65.5793  4.6220
65.5860  4.6088
65.5927  4.6088
65.5993  4.6615
65.6060  4.5956
65.6127  4.6088
65.6193  4.5824
65.6260  4.5561
65.6327  4.5693
65.6393  4.5824
65.6460  4.6088
65.6527  4.6351
65.6593  4.6615
65.6660  4.6351
65.6727  4.5429
65.6793  4.4771
65.6860  4.5298
65.6927  4.5956
65.6993  4.5824
65.7060  4.6088
65.7127  4.5956
65.7193  4.6088
65.7260  4.6483
65.7327  4.6746
65.7393  4.7141
65.7460  4.7273
65.7527  4.7141
65.7593  4.6483
65.7660  4.6746
65.7727  4.7141
65.7793  4.7273
65.7860  4.7010
65.7927  4.6088
65.7993  4.5166
65.8060  4.5429
65.8127  4.5429
65.8193  4.5034
65.8260  4.5561
65.8327  4.5166
65.8393  4.4508
65.8460  4.4639
65.8527  4.4244
65.8593  4.4244
65.8660  4.4508
65.8727  4.4508
65.8793  4.4113
65.8860  4.4376
65.8927  4.4376
65.8993  4.4376
65.9060  4.4508
65.9127  4.4376
65.9193  4.4639
65.9260  4.4639
65.9327  4.4376
65.9393  4.3454
65.9460  4.3981
65.9527  4.4376
65.9593  4.4771
65.9660  4.5429
65.9727  4.5034
65.9793  4.5824
65.9860  4.6746
65.9927  4.7010
65.9993  4.6615
66.0060  4.7010
66.0127  4.7668
66.0193  4.7010
66.0260  4.7273
66.0327  4.7273
66.0393  4.7931
66.0460  4.7931
66.0527  4.7800
66.0593  4.6220
66.0660  4.6483
66.0727  4.6615
66.0793  4.5298
66.0860  4.5561
66.0927  4.5298
66.0993  4.4771
66.1060  4.5034
66.1127  4.4376
66.1193  4.3849
66.1260  4.3981
66.1327  4.4508
66.1393  4.3981
66.1460  4.4639
66.1527  4.4508
66.1593  4.4508
66.1660  4.4903
66.1727  4.4903
66.1793  4.4376
66.1860  4.4508
66.1927  4.4508
66.1993  4.4903
66.2060  4.5298
66.2127  4.5561
66.2193  4.5166
66.2260  4.5693
66.2327  4.5561
66.2393  4.4903
66.2460  4.5034
66.2527  4.5166
66.2593  4.5034
66.2660  4.5298
66.2727  4.5693
66.2793  4.5298
66.2860  4.5166
66.2927  4.5561
66.2993  4.5034
66.3060  4.5298
66.3127  4.5166
66.3193  4.5166
66.3260  4.5166
66.3327  4.4903
66.3393  4.4376
66.3460  4.4639
66.3527  4.5034
66.3593  4.4508
66.3660  4.4508
66.3727  4.4113
66.3793  4.3323
66.3860  4.3718
66.3927  4.3586
66.3993  4.3191
66.4060  4.3323
66.4127  4.3454
66.4193  4.3454
66.4260  4.3718
66.4327  4.3849
66.4393  4.4244
66.4460  4.4376
66.4527  4.4639
66.4593  4.4376
66.4660  4.4376
66.4727  4.4639
66.4793  4.4903
66.4860  4.5034
66.4927  4.5034
66.4993  4.5166
66.5060  4.4903
66.5127  4.5166
66.5193  4.4639
66.5260  4.4639
66.5327  4.4639
66.5393  4.4113
66.5460  4.4508
66.5527  4.4771
66.5593  4.5166
66.5660  4.5034
66.5727  4.5166
66.5793  4.4903
66.5860  4.4771
66.5927  4.4771
66.5993  4.4376
66.6060  4.4508
66.6127  4.5034
66.6193  4.4376
66.6260  4.4113
66.6327  4.4508
66.6393  4.5034
66.6460  4.5034
66.6527  4.4903
66.6593  4.4771
66.6660  4.4771
66.6727  4.5034
66.6793  4.5166
66.6860  4.5429
66.6927  4.6220
66.6993  4.5824
66.7060  4.5561
66.7127  4.5166
66.7193  4.5034
66.7260  4.5298
66.7327  4.5561
66.7393  4.4771
66.7460  4.4376
66.7527  4.4244
66.7593  4.3454
66.7660  4.3718
66.7727  4.3718
66.7793  4.3059
66.7860  4.3059
66.7927  4.3191
66.7993  4.3586
66.8060  4.4244
66.8127  4.4771
66.8193  4.5166
66.8260  4.5298
66.8327  4.5298
66.8393  4.4508
66.8460  4.4903
66.8527  4.4771
66.8593  4.4903
66.8660  4.5034
66.8727  4.5166
66.8793  4.4903
66.8860  4.5166
66.8927  4.5034
66.8993  4.4113
66.9060  4.4639
66.9127  4.4771
66.9193  4.3454
66.9260  4.3718
66.9327  4.3718
66.9393  4.3718
66.9460  4.3981
66.9527  4.4376
66.9593  4.3323
66.9660  4.3849
66.9727  4.3849
66.9793  4.3191
66.9860  4.3849
66.9927  4.3849
66.9993  4.3191
67.0060  4.3454
67.0127  4.3323
67.0193  4.3454
67.0260  4.4376
67.0327  4.4771
67.0393  4.3718
67.0460  4.5034
67.0527  4.5298
67.0593  4.4508
67.0660  4.4771
67.0727  4.4771
67.0793  4.4113
67.0860  4.4639
67.0927  4.4771
67.0993  4.3323
67.1060  4.4244
67.1127  4.4113
67.1193  4.2533
67.1260  4.3454
67.1327  4.3191
67.1393  4.1874
67.1460  4.2664
67.1527  4.2664
67.1593  4.1479
67.1660  4.3191
67.1727  4.3718
67.1793  4.2796
67.1860  4.3718
67.1927  4.3981
67.1993  4.3059
67.2060  4.4244
67.2127  4.4244
67.2193  4.2928
67.2260  4.3718
67.2327  4.3849
67.2393  4.2533
67.2460  4.3586
67.2527  4.3718
67.2593  4.2928
67.2660  4.3718
67.2727  4.3718
67.2793  4.2137
67.2860  4.3454
67.2927  4.3849
67.2993  4.2137
67.3060  4.2796
67.3127  4.3454
67.3193  4.3191
67.3260  4.5034
67.3327  4.4771
67.3393  4.3718
67.3460  4.4903
67.3527  4.4771
67.3593  4.3849
67.3660  4.4771
67.3727  4.5034
67.3793  4.4113
67.3860  4.5034
67.3927  4.4639
67.3993  4.3718
67.4060  4.4639
67.4127  4.4639
67.4193  4.3059
67.4260  4.3981
67.4327  4.4508
67.4393  4.3718
67.4460  4.4244
67.4527  4.4771
67.4593  4.3849
67.4660  4.4639
67.4727  4.4376
67.4793  4.3454
67.4860  4.3981
67.4927  4.4113
67.4993  4.4113
67.5060  4.5298
67.5127  4.5298
67.5193  4.4903
67.5260  4.5561
67.5327  4.5166
67.5393  4.4376
67.5460  4.4508
67.5527  4.4244
67.5593  4.3718
67.5660  4.4508
67.5727  4.4376
67.5793  4.3981
67.5860  4.4376
67.5927  4.4508
67.5993  4.3981
67.6060  4.3981
67.6127  4.4244
67.6193  4.3586
67.6260  4.3849
67.6327  4.3718
67.6393  4.3586
67.6460  4.4376
67.6527  4.4376
67.6593  4.4244
67.6660  4.4508
67.6727  4.4508
67.6793  4.4113
67.6860  4.5034
67.6927  4.5034
67.6993  4.4376
67.7060  4.4376
67.7127  4.3849
67.7193  4.3849
67.7260  4.4244
67.7327  4.4508
67.7393  4.4244
67.7460  4.4376
67.7527  4.4376
67.7593  4.4376
67.7660  4.4771
67.7727  4.5166
67.7793  4.5429
67.7860  4.5298
67.7927  4.5034
67.7993  4.5166
67.8060  4.5561
67.8127  4.5429
67.8193  4.5429
67.8260  4.4376
67.8327  4.4508
67.8393  4.4903
67.8460  4.5298
67.8527  4.5166
67.8593  4.4903
67.8660  4.4639
67.8727  4.4113
67.8793  4.3849
67.8860  4.3718
67.8927  4.3586
67.8993  4.3849
67.9060  4.3454
67.9127  4.3586
67.9193  4.3849
67.9260  4.4639
67.9327  4.4113
67.9393  4.4113
67.9460  4.4113
67.9527  4.4113
67.9593  4.4376
67.9660  4.3981
67.9727  4.3981
67.9793  4.4244
67.9860  4.4771
67.9927  4.5166
67.9993  4.5824
68.0060  4.6483
68.0127  4.6220
68.0193  4.6483
68.0260  4.6615
68.0327  4.6878
68.0393  4.7010
68.0460  4.6746
68.0527  4.6351
68.0593  4.6088
68.0660  4.6088
68.0727  4.5824
68.0793  4.6088
68.0860  4.5561
68.0927  4.4508
68.0993  4.4376
68.1060  4.3981
68.1127  4.3718
68.1193  4.3718
68.1260  4.3718
68.1327  4.3191
68.1393  4.3191
68.1460  4.2928
68.1527  4.3191
68.1593  4.3586
68.1660  4.3586
68.1727  4.3323
68.1793  4.3059
68.1860  4.3586
68.1927  4.3323
68.1993  4.3586
68.2060  4.3454
68.2127  4.3586
68.2193  4.3718
68.2260  4.3718
68.2327  4.3849
68.2393  4.3718
68.2460  4.4244
68.2527  4.3718
68.2593  4.3981
68.2660  4.4244
68.2727  4.4508
68.2793  4.4639
68.2860  4.4376
68.2927  4.4639
68.2993  4.4376
68.3060  4.4903
68.3127  4.4771
68.3193  4.4639
68.3260  4.4508
68.3327  4.4244
68.3393  4.3849
68.3460  4.3718
68.3527  4.3849
68.3593  4.3454
68.3660  4.3718
68.3727  4.3323
68.3793  4.3191
68.3860  4.3323
68.3927  4.3323
68.3993  4.3059
68.4060  4.2928
68.4127  4.2664
68.4193  4.2533
68.4260  4.3454
68.4327  4.3718
68.4393  4.3718
68.4460  4.3849
68.4527  4.3981
68.4593  4.3981
68.4660  4.4508
68.4727  4.4771
68.4793  4.4376
68.4860  4.4244
68.4927  4.4244
68.4993  4.3981
68.5060  4.4508
68.5127  4.5034
68.5193  4.4903
68.5260  4.4508
68.5327  4.4771
68.5393  4.4639
68.5460  4.5166
68.5527  4.5034
68.5593  4.4903
68.5660  4.4903
68.5727  4.5034
68.5793  4.4903
68.5860  4.5693
68.5927  4.5824
68.5993  4.5166
68.6060  4.5034
68.6127  4.4639
68.6193  4.4244
68.6260  4.5429
68.6327  4.5561
68.6393  4.5034
68.6460  4.5298
68.6527  4.5561
68.6593  4.5034
68.6660  4.5166
68.6727  4.5034
68.6793  4.4508
68.6860  4.4903
68.6927  4.5166
68.6993  4.4903
68.7060  4.5693
68.7127  4.5693
68.7193  4.5034
68.7260  4.3454
68.7327  4.2664
68.7393  4.3059
68.7460  4.2796
68.7527  4.2269
68.7593  4.2269
68.7660  4.2796
68.7727  4.2796
68.7793  4.2796
68.7860  4.2401
68.7927  4.5429
68.7993  4.6220
68.8060  4.8985
68.8127  4.9116
68.8193  4.9380
68.8260  5.0697
68.8327  5.2540
68.8393  5.1882
68.8460  5.4120
68.8527  5.4120
68.8593  5.3330
68.8660  5.4384
68.8727  5.4120
68.8793  5.5174
68.8860  5.6491
68.8927  5.3857
68.8993  5.7544
68.9060  5.5964
68.9127  5.7412
68.9193  5.7939
68.9260  5.7544
68.9327  5.8071
68.9393  5.9124
68.9460  5.9914
68.9527  5.9914
68.9593  6.0309
68.9660  5.9256
68.9727  5.8861
68.9793  5.8597
68.9860  5.6359
68.9927  6.0968
68.9993  5.9256
69.0060  6.3206
69.0127  6.1099
69.0193  6.1363
69.0260  6.5576
69.0327  6.3075
69.0393  6.1494
69.0460  5.9651
69.0527  6.0309
69.0593  6.0573
69.0660  6.0178
69.0727  6.3865
69.0793  6.4260
69.0860  6.6893
69.0927  6.4918
69.0993  6.4786
69.1060  6.3733
69.1127  6.7552
69.1193  6.7288
69.1260  7.7559
69.1327  7.8481
69.1393  7.9534
69.1460  8.0193
69.1527  7.9534
69.1593  8.4012
69.1660  8.4670
69.1727  8.1641
69.1793  8.4802
69.1860  8.5065
69.1927  8.2431
69.1993  8.0983
69.2060  7.7559
69.2127  7.5057
69.2193  8.2695
69.2260  7.2424
69.2327  7.0844
69.2393  7.2160
69.2460  7.5847
69.2527  7.5452
69.2593  7.1107
69.2660  7.1502
69.2727  7.0580
69.2793  6.7815
69.2860  7.0185
69.2927  7.0975
69.2993  7.6638
69.3060  8.3090
69.3127  8.3353
69.3193  7.7954
69.3260  7.7428
69.3327  8.1246
69.3393  8.6118
69.3460  8.5197
69.3527  8.4933
69.3593  8.5460
69.3660  8.5328
69.3727  8.4802
69.3793  8.5328
69.3860  8.5065
69.3927  8.3617
69.3993  8.1378
69.4060  8.4275
69.4127  8.3353
69.4193  8.3090
69.4260  9.4414
69.4327  9.8628
69.4393  10.3763
69.4460  10.4027
69.4527  10.5870
69.4593  10.9294
69.4660  10.9557
69.4727  10.9689
69.4793  10.9031
69.4860  10.8899
69.4927  10.8767
69.4993  10.9294
69.5060  10.2710
69.5127  10.1788
69.5193  10.0735
69.5260  8.6513
69.5327  8.0588
69.5393  7.0712
69.5460  7.0449
69.5527  6.4391
69.5593  6.6893
69.5660  6.5708
69.5727  6.6103
69.5793  6.5181
69.5860  6.3206
69.5927  6.3075
69.5993  6.4260
69.6060  6.9527
69.6127  7.5979
69.6193  7.9139
69.6260  8.0851
69.6327  7.8744
69.6393  7.7954
69.6460  7.6111
69.6527  7.7164
69.6593  7.1765
69.6660  7.2160
69.6727  7.1634
69.6793  8.0193
69.6860  7.9666
69.6927  8.0061
69.6993  7.9271
69.7060  7.4926
69.7127  7.0185
69.7193  6.9395
69.7260  6.8737
69.7327  7.0185
69.7393  6.9132
69.7460  7.2292
69.7527  7.1239
69.7593  7.1765
69.7660  7.2292
69.7727  7.0975
69.7793  7.0712
69.7860  7.1107
69.7927  7.3741
69.7993  7.4531
69.8060  7.6374
69.8127  7.5979
69.8193  7.6506
69.8260  7.5716
69.8327  7.5321
69.8393  7.5716
69.8460  7.3214
69.8527  7.4531
69.8593  7.3872
69.8660  7.5321
69.8727  7.7691
69.8793  7.4136
69.8860  7.8086
69.8927  7.8086
69.8993  8.3880
69.9060  8.2958
69.9127  8.6513
69.9193  9.1781
69.9260  9.4283
69.9327  9.3888
69.9393  9.3888
69.9460  9.5073
69.9527  9.6784
69.9593  9.7706
69.9660  9.6653
69.9727  9.4809
69.9793  9.3361
69.9860  8.7435
69.9927  8.5855
69.9993  7.9534
70.0060  7.6111
70.0127  7.4267
70.0193  7.0712
70.0260  7.1897
70.0327  7.3082
70.0393  7.8086
70.0460  7.7559
70.0527  7.8218
70.0593  8.2168
70.0660  8.2431
70.0727  8.7830
70.0793  9.0727
70.0860  9.2307
70.0927  9.3361
70.0993  9.3492
70.1060  9.9155
70.1127  9.9681
70.1193  9.7048
70.1260  10.0472
70.1327  10.9162
70.1393  10.8636
70.1460  11.9038
70.1527  12.2989
70.1593  12.1935
70.1660  12.1935
70.1727  11.9433
70.1793  11.8512
70.1860  11.7326
70.1927  11.7985
70.1993  11.9960
70.2060  11.9433
70.2127  11.7985
70.2193  11.7853
70.2260  11.1928
70.2327  10.6660
70.2393  10.3763
70.2460  8.9805
70.2527  8.4670
70.2593  8.1115
70.2660  8.1641
70.2727  8.1773
70.2793  8.1246
70.2860  8.4933
70.2927  8.3090
70.2993  8.0061
70.3060  7.3214
70.3127  7.6638
70.3193  7.8613
70.3260  8.0061
70.3327  8.1773
70.3393  8.5723
70.3460  9.0069
70.3527  8.8094
70.3593  8.9015
70.3660  8.9410
70.3727  8.9805
70.3793  8.8225
70.3860  8.5460
70.3927  8.8225
70.3993  8.6908
70.4060  8.6250
70.4127  8.1905
70.4193  8.1773
70.4260  8.0061
70.4327  8.5197
70.4393  7.8481
70.4460  8.2036
70.4527  9.0727
70.4593  9.4941
70.4660  9.4809
70.4727  9.5994
70.4793  9.6653
70.4860  10.4422
70.4927  10.3105
70.4993  10.2973
70.5060  10.3763
70.5127  10.4422
70.5193  10.7187
70.5260  10.6397
70.5327  10.1788
70.5393  10.1393
70.5460  9.7970
70.5527  9.0991
70.5593  8.5855
70.5660  8.2563
70.5727  7.8876
70.5793  7.8744
70.5860  6.9790
70.5927  7.9666
70.5993  7.9666
70.6060  7.8481
70.6127  7.9271
70.6193  7.2292
70.6260  7.0580
70.6327  7.0975
70.6393  7.1239
70.6460  6.9132
70.6527  6.9000
70.6593  7.2160
70.6660  7.2819
70.6727  7.2950
70.6793  7.4926
70.6860  7.9666
70.6927  7.5057
70.6993  8.0325
70.7060  8.5987
70.7127  8.3880
70.7193  8.4407
70.7260  8.2036
70.7327  8.3485
70.7393  8.8752
70.7460  9.0991
70.7527  9.1254
70.7593  8.8620
70.7660  9.2044
70.7727  9.2702
70.7793  9.2834
70.7860  8.9410
70.7927  8.9674
70.7993  8.7040
70.8060  8.4407
70.8127  8.4143
70.8193  8.5065
70.8260  8.8357
70.8327  8.9147
70.8393  8.6250
70.8460  8.4802
70.8527  8.4012
70.8593  8.3617
70.8660  7.9008
70.8727  8.0456
70.8793  7.8876
70.8860  7.9666
70.8927  7.5452
70.8993  7.5847
70.9060  7.6901
70.9127  7.8218
70.9193  7.7428
70.9260  7.8218
70.9327  8.3221
70.9393  8.5197
70.9460  8.6513
70.9527  8.8094
70.9593  8.9015
70.9660  9.1122
70.9727  8.9542
70.9793  9.2834
70.9860  9.1254
70.9927  9.0200
70.9993  9.3229
71.0060  9.5073
71.0127  9.5599
71.0193  9.7443
71.0260  9.4809
71.0327  8.9147
71.0393  8.7040
71.0460  9.1122
71.0527  9.4678
71.0593  9.5468
71.0660  9.2834
71.0727  9.5204
71.0793  9.4414
71.0860  9.4809
71.0927  9.7706
71.0993  9.8365
71.1060  9.6258
71.1127  9.9550
71.1193  9.6521
71.1260  9.5468
71.1327  9.7838
71.1393  9.7311
71.1460  9.5204
71.1527  9.6521
71.1593  9.6389
71.1660  10.0208
71.1727  9.9945
71.1793  10.5475
71.1860  10.6924
71.1927  10.6792
71.1993  10.0867
71.2060  11.3376
71.2127  12.3515
71.2193  12.4042
71.2260  12.4306
71.2327  12.2330
71.2393  12.0618
71.2460  11.9697
71.2527  11.9565
71.2593  11.9697
71.2660  11.7458
71.2727  12.2725
71.2793  11.7722
71.2860  11.5220
71.2927  11.5088
71.2993  11.5878
71.3060  9.4283
71.3127  8.8357
71.3193  9.4283
71.3260  9.7048
71.3327  10.5475
71.3393  10.6924
71.3460  10.6397
71.3527  10.8241
71.3593  11.1796
71.3660  11.4430
71.3727  11.3508
71.3793  11.1664
71.3860  11.0084
71.3927  11.0084
71.3993  11.2849
71.4060  11.4693
71.4127  11.6931
71.4193  11.1928
71.4260  10.7714
71.4327  10.1920
71.4393  10.2842
71.4460  10.0998
71.4527  10.3895
71.4593  10.1525
71.4660  9.8233
71.4727  10.1525
71.4793  10.1393
71.4860  10.8767
71.4927  10.7846
71.4993  11.0347
71.5060  10.6265
71.5127  10.5212
71.5193  11.0479
71.5260  11.6931
71.5327  11.8775
71.5393  13.4445
71.5460  15.5250
71.5527  15.8147
71.5593  15.7357
71.5660  15.3538
71.5727  15.3670
71.5793  15.5514
71.5860  15.1300
71.5927  15.3143
71.5993  15.0246
71.6060  15.3012
71.6127  16.0122
71.6193  15.7225
71.6260  15.5382
71.6327  15.4855
71.6393  14.0107
71.6460  11.4825
71.6527  10.6397
71.6593  10.6002
71.6660  10.6002
71.6727  10.6529
71.6793  10.4290
71.6860  10.9031
71.6927  10.9031
71.6993  11.1401
71.7060  10.4159
71.7127  9.6389
71.7193  9.4678
71.7260  9.0332
71.7327  9.0727
71.7393  9.8101
71.7460  9.8628
71.7527  10.0340
71.7593  10.5739
71.7660  10.3632
71.7727  9.9155
71.7793  9.7706
71.7860  8.6777
71.7927  8.4802
71.7993  7.8349


==> participant1Exp1MAEMGRadarBestFitExponentContractionCycleData.txt <==
0.061282     NaN  0.183743
0.061395  0.142423  0.184044
0.061470  0.140030  0.184245
0.061470  0.137636  0.184245
0.061282  0.135243  0.183743
0.061244  0.132849  0.183642
0.061207  0.130456  0.183541
0.060981  0.128062  0.182938
0.061132  0.125669  0.183340
0.061470  0.124479  0.184245
0.061583  0.125704  0.184546
0.061621  0.126929  0.184647
0.061508  0.128154  0.184346
0.061244  0.129379  0.183642
0.061019  0.130604  0.183038
0.060943  0.131829  0.182837
0.060868  0.133054  0.182636
0.060492  0.134278  0.181628
0.060078  0.133921  0.180518
0.059890  0.133443  0.180013
0.059965  0.132964  0.180215
0.060041  0.132485  0.180417
0.060153  0.132007  0.180720
0.060229  0.131528  0.180922
0.060229  0.131050  0.180922
0.060191  0.130571  0.180821
0.060266  0.131129  0.181023
0.060379  0.132626  0.181325
0.060492  0.134124  0.181628
0.060492  0.135621  0.181628
0.060417  0.137119  0.181426
0.060492  0.138616  0.181628
0.060831  0.140114  0.182535
0.060793  0.141611  0.182434
0.060680  0.143187  0.182132
0.060831  0.145336  0.182535
0.061244  0.147485  0.183642
0.061244  0.149634  0.183642
0.061282  0.151783  0.183743
0.061244  0.153932  0.183642
0.060906  0.156081  0.182736
0.060793  0.158230  0.182434
0.061019  0.160379  0.183038
0.061244  0.160032  0.183642
0.061320  0.158697  0.183843
0.061320  0.157362  0.183843
0.061357  0.156027  0.183944
0.061583  0.154692  0.184546
0.061846  0.153356  0.185249
0.061884  0.152021  0.185350
0.062223  0.150686  0.186252
0.062937  0.149317  0.188153
0.063013  0.147871  0.188353
0.062975  0.146425  0.188253
0.063013  0.144980  0.188353
0.062937  0.143534  0.188153
0.062862  0.142089  0.187953
0.062975  0.140643  0.188253
0.062975  0.139198  0.188253
0.062749  0.137752  0.187653
0.062260  0.140978  0.186352
0.062185  0.144676  0.186152
0.062260  0.148373  0.186352
0.061959  0.152071  0.185550
0.061734  0.155768  0.184948
0.061696  0.159466  0.184848
0.061696  0.163164  0.184848
0.060793  0.166861  0.182434
0.060793  0.167437  0.182434
0.061320  0.164943  0.183843
0.061508  0.162449  0.184346
0.061395  0.159954  0.184044
0.061244  0.157460  0.183642
0.061207  0.154966  0.183541
0.061320  0.152472  0.183843
0.061282  0.149977  0.183743
0.061207  0.147705  0.183541
0.061207  0.147427  0.183541
0.061056  0.147150  0.183139
0.060755  0.146872  0.182333
0.060831  0.146595  0.182535
0.060266  0.146317  0.181023
0.059138  0.146040  0.177989
0.059439  0.145762  0.178799
0.059853  0.145484  0.179912
0.059853  0.146900  0.179912
0.059777  0.149055  0.179709
0.059702  0.151210  0.179507
0.059890  0.153366  0.180013
0.060191  0.155521  0.180821
0.060229  0.157676  0.180922
0.060304  0.159831  0.181124
0.060342  0.161986  0.181224
0.060342  0.163523  0.181224
0.060379  0.163560  0.181325
0.060417  0.163597  0.181426
0.060492  0.163633  0.181628
0.060191  0.163670  0.180821
0.057595  0.163707  0.173822
0.054285  0.163744  0.164798
0.053382  0.163780  0.162317
0.053495  0.163817  0.162628
0.053344  0.164867  0.162214
0.053119  0.166045  0.161592
0.052931  0.167223  0.161074
0.052893  0.168400  0.160970
0.053119  0.169578  0.161592
0.053420  0.170756  0.162421
0.054134  0.171934  0.164385
0.054586  0.173112  0.165622
0.054586  0.173148  0.165622
0.055000  0.171965  0.166755
0.055150  0.170783  0.167167
0.055150  0.169600  0.167167
0.055037  0.168417  0.166858
0.054435  0.167235  0.165210
0.054210  0.166052  0.164591
0.054097  0.164870  0.164281
0.054059  0.163816  0.164178
0.054134  0.164259  0.164385
0.054097  0.164702  0.164281
0.054172  0.165145  0.164488
0.054849  0.165587  0.166344
0.055677  0.166030  0.168605
0.056730  0.166473  0.171474
0.058273  0.166916  0.175654
0.059401  0.167359  0.178698
0.059552  0.167161  0.179103
0.059552  0.166657  0.179103
0.059815  0.166152  0.179811
0.060304  0.165647  0.181124
0.060379  0.165142  0.181325
0.060342  0.164638  0.181224
0.060530  0.164133  0.181729
0.060981  0.163628  0.182938
0.060304  0.163889  0.181124
0.059326  0.166206  0.178495
0.059476  0.168523  0.178900
0.060304  0.170840  0.181124
0.060755  0.173157  0.182333
0.060680  0.175473  0.182132
0.060078  0.177790  0.180518
0.059702  0.180107  0.179507
0.059251  0.182424  0.178293
0.058573  0.183929  0.176467
0.057671  0.185310  0.174025
0.057407  0.186691  0.173312
0.057370  0.188072  0.173210
0.057294  0.189453  0.173006
0.057294  0.190834  0.173006
0.057332  0.192215  0.173108
0.057294  0.193596  0.173006
0.057294  0.193344  0.173006
0.057294  0.191201  0.173006
0.057407  0.189058  0.173312
0.057671  0.186915  0.174025
0.057896  0.184771  0.174637
0.057671  0.182628  0.174025
0.057106  0.180485  0.172495
0.057934  0.178342  0.174738
0.061169  0.176355  0.183441
0.062636  0.176863  0.187353
0.062636  0.177371  0.187353
0.063050  0.177879  0.188453
0.064329  0.178387  0.191841
0.066624  0.178896  0.197881
0.068618  0.179404  0.203087
0.069182  0.179912  0.204554
0.069107  0.180420  0.204358
0.069032  0.182281  0.204163
0.068994  0.184856  0.204065
0.069408  0.187430  0.205139
0.070725  0.190005  0.208547
0.071402  0.192579  0.210292
0.071402  0.195153  0.210292
0.071364  0.197728  0.210196
0.071251  0.200302  0.209905
0.071176  0.201821  0.209711
0.071176  0.200187  0.209711
0.071214  0.198554  0.209808
0.071026  0.196920  0.209323
0.070687  0.195287  0.208449
0.070725  0.193653  0.208547
0.070725  0.192020  0.208547
0.070536  0.190386  0.208061
0.070198  0.188752  0.207186
0.070198  0.187777  0.207186
0.070160  0.186920  0.207088
0.070198  0.186064  0.207186
0.070235  0.185208  0.207283
0.070235  0.184351  0.207283
0.070047  0.183495  0.206796
0.069897  0.182638  0.206407
0.069897  0.181782  0.206407
0.069935  0.181482  0.206504
0.069822  0.181882  0.206212
0.069521  0.182283  0.205432
0.069295  0.182683  0.204847
0.069445  0.183084  0.205237
0.069408  0.183484  0.205139
0.069182  0.183885  0.204554
0.069634  0.184285  0.205725
0.069709  0.184682  0.205920
0.069671  0.184972  0.205822
0.069596  0.185262  0.205627
0.069709  0.185553  0.205920
0.069746  0.185843  0.206017
0.069935  0.186133  0.206504
0.070198  0.186424  0.207186
0.070235  0.186714  0.207283
0.070424  0.187005  0.207769
0.070950  0.187970  0.209129
0.071251  0.189323  0.209905
0.071214  0.190677  0.209808
0.071176  0.192030  0.209711
0.071552  0.193384  0.210680
0.073659  0.194738  0.216081
0.074712  0.196091  0.218765
0.074411  0.197445  0.217999
0.074223  0.198357  0.217520
0.074223  0.197797  0.217520
0.074186  0.197236  0.217424
0.074298  0.196676  0.217712
0.074599  0.196115  0.218478
0.074524  0.195554  0.218287
0.074825  0.194994  0.219052
0.075164  0.194433  0.219913
0.075164  0.193873  0.219913
0.075164  0.192726  0.219913
0.075088  0.191455  0.219722
0.075051  0.190185  0.219626
0.075013  0.188915  0.219531
0.074599  0.187644  0.218478
0.074336  0.186374  0.217808
0.074374  0.185104  0.217904
0.074374  0.183834  0.217904
0.075126  0.183273  0.219817
0.075653  0.183684  0.221154
0.075502  0.184096  0.220772
0.075465  0.184507  0.220677
0.075427  0.184918  0.220581
0.075427  0.185330  0.220581
0.075465  0.185741  0.220677
0.075427  0.186152  0.220581
0.075427  0.186555  0.220581
0.075389  0.186481  0.220486
0.075314  0.186407  0.220295
0.075389  0.186333  0.220486
0.075427  0.186259  0.220581
0.075465  0.186186  0.220677
0.075540  0.186112  0.220867
0.075653  0.186038  0.221154
0.075540  0.185964  0.220867
0.076819  0.185020  0.224104
0.081145  0.183529  0.234937
0.083891  0.182038  0.241725
0.084305  0.180547  0.242742
0.083816  0.179056  0.241540
0.083891  0.177565  0.241725
0.084757  0.176075  0.243850
0.085321  0.174584  0.245232
0.085170  0.173815  0.244864
0.085095  0.175767  0.244679
0.085321  0.177718  0.245232
0.085810  0.179670  0.246427
0.086073  0.181621  0.247070
0.086261  0.183572  0.247529
0.086976  0.185524  0.249269
0.087992  0.187475  0.251734
0.088142  0.189427  0.252099
0.087954  0.190636  0.251643
0.087691  0.191666  0.251005
0.087315  0.192696  0.250092
0.086638  0.193726  0.248445
0.085697  0.194757  0.246152
0.085584  0.195787  0.245876
0.086261  0.196817  0.247529
0.086412  0.197847  0.247895
0.086224  0.197285  0.247437
0.085923  0.194353  0.246703
0.085885  0.191421  0.246611
0.085960  0.188488  0.246795
0.085810  0.185556  0.246427
0.085471  0.182623  0.245600
0.085697  0.179691  0.246152
0.086261  0.176758  0.247529
0.085998  0.173826  0.246886
0.085359  0.172974  0.245324
0.085058  0.172126  0.244587
0.084945  0.171279  0.244311
0.085058  0.170431  0.244587
0.085020  0.169584  0.244495
0.085020  0.168736  0.244495
0.084907  0.167889  0.244219
0.084982  0.167041  0.244403
0.085208  0.167816  0.244956
0.085321  0.169701  0.245232
0.085283  0.171586  0.245140
0.085283  0.173471  0.245140
0.085208  0.175357  0.244956
0.085246  0.177242  0.245048
0.085359  0.179127  0.245324
0.085584  0.181012  0.245876
0.085998  0.182084  0.246886
0.086562  0.179674  0.248262
0.086600  0.177264  0.248354
0.086449  0.174855  0.247987
0.086449  0.172445  0.247987
0.085697  0.170035  0.246152
0.083553  0.167626  0.240892
0.082838  0.165216  0.239130
0.082913  0.162806  0.239316
0.082612  0.163462  0.238572
0.081672  0.164955  0.236245
0.079979  0.166449  0.232034
0.078474  0.167943  0.228269
0.077910  0.169436  0.226852
0.077872  0.170930  0.226757
0.078512  0.172424  0.228364
0.079189  0.173918  0.230060
0.078926  0.175205  0.229401
0.077872  0.176157  0.226757
0.077458  0.177108  0.225716
0.077647  0.178060  0.226190
0.077722  0.179012  0.226379
0.077910  0.179964  0.226852
0.079151  0.180916  0.229966
0.080205  0.181868  0.232597
0.080807  0.182820  0.234096
0.081070  0.183791  0.234750
0.081108  0.184763  0.234844
0.081108  0.185735  0.234844
0.081220  0.186706  0.235124
0.081333  0.187678  0.235405
0.081559  0.188650  0.235965
0.084192  0.189622  0.242465
0.086261  0.190594  0.247529
0.086449  0.190063  0.247987
0.086600  0.188413  0.248354
0.087578  0.186763  0.250731
0.088255  0.185113  0.252372
0.088594  0.183463  0.253191
0.088782  0.181813  0.253645
0.088744  0.180163  0.253554
0.088970  0.178513  0.254099
0.089346  0.177407  0.255007
0.089421  0.178983  0.255188
0.089271  0.180558  0.254825
0.089083  0.182134  0.254372
0.089196  0.183709  0.254644
0.089309  0.185285  0.254916
0.089534  0.186860  0.255460
0.089610  0.188435  0.255641
0.089572  0.190011  0.255551
0.089459  0.189207  0.255279
0.089384  0.187672  0.255097
0.089271  0.186137  0.254825
0.089045  0.184601  0.254281
0.089045  0.183066  0.254281
0.088857  0.181531  0.253827
0.088368  0.179995  0.252645
0.088180  0.178460  0.252190
0.088180  0.177231  0.252190
0.088180  0.176546  0.252190
0.087841  0.175861  0.251370
0.086111  0.175176  0.247162
0.085058  0.174490  0.244587
0.084982  0.173805  0.244403
0.085133  0.173120  0.244772
0.085170  0.172434  0.244864
0.085170  0.171749  0.244864
0.085058  0.173021  0.244587
0.084719  0.174381  0.243758
0.084681  0.175741  0.243666
0.084418  0.177101  0.243019
0.084155  0.178462  0.242373
0.084681  0.179822  0.243666
0.085321  0.181182  0.245232
0.085321  0.182543  0.245232
0.085434  0.182642  0.245508
0.085509  0.181720  0.245692
0.085584  0.180798  0.245876
0.085547  0.179876  0.245784
0.085471  0.178954  0.245600
0.085772  0.178032  0.246335
0.085509  0.177110  0.245692
0.084869  0.176188  0.244127
0.085095  0.175614  0.244679
0.085396  0.177041  0.245416
0.085509  0.178468  0.245692
0.085509  0.179895  0.245692
0.085547  0.181322  0.245784
0.085547  0.182749  0.245784
0.085622  0.184176  0.245968
0.085659  0.185603  0.246060
0.085810  0.187030  0.246427
0.086299  0.186255  0.247620
0.086487  0.184723  0.248079
0.086863  0.183190  0.248995
0.087315  0.181658  0.250092
0.087315  0.180126  0.250092
0.087315  0.178594  0.250092
0.085998  0.177062  0.246886
0.081747  0.175529  0.236431
0.078850  0.174765  0.229212
0.078587  0.175490  0.228552
0.079076  0.176215  0.229778
0.078850  0.176941  0.229212
0.077872  0.177666  0.226757
0.076706  0.178391  0.223819
0.076593  0.179116  0.223534
0.077045  0.179841  0.224673
0.077270  0.180566  0.225242
0.077383  0.179915  0.225527
0.077759  0.179170  0.226474
0.077947  0.178425  0.226947
0.077157  0.177680  0.224958
0.075916  0.176935  0.221821
0.075690  0.176190  0.221249
0.075653  0.175445  0.221154
0.075502  0.174700  0.220772
0.075352  0.174861  0.220390
0.075615  0.175818  0.221058
0.075803  0.176776  0.221535
0.075126  0.177733  0.219817
0.074261  0.178691  0.217616
0.074035  0.179648  0.217041
0.074863  0.180606  0.219148
0.079076  0.181563  0.229778
0.082537  0.182440  0.238387
0.082913  0.182767  0.239316
0.082876  0.183094  0.239223
0.082876  0.183421  0.239223
0.082876  0.183747  0.239223
0.082988  0.184074  0.239501
0.083402  0.184401  0.240522
0.083703  0.184728  0.241263
0.083816  0.185055  0.241540
0.083778  0.187017  0.241448
0.083666  0.189602  0.241170
0.084004  0.192188  0.242003
0.084268  0.194774  0.242650
0.084268  0.197359  0.242650
0.084681  0.199945  0.243666
0.085998  0.202530  0.246886
0.087540  0.205116  0.250640
0.088932  0.205737  0.254009
0.089760  0.202177  0.256003
0.089835  0.198617  0.256185
0.089798  0.195057  0.256094
0.089835  0.191497  0.256185
0.089647  0.187938  0.255732
0.089083  0.184378  0.254372
0.088142  0.180818  0.252099
0.087917  0.177258  0.251552
0.088067  0.179787  0.251916
0.088067  0.182878  0.251916
0.088105  0.185968  0.252008
0.088029  0.189058  0.251825
0.087691  0.192148  0.251005
0.087616  0.195238  0.250822
0.087917  0.198328  0.251552
0.088556  0.201418  0.253100
0.089497  0.202117  0.255369
0.089722  0.200532  0.255913
0.089760  0.198947  0.256003
0.090663  0.197362  0.258173
0.090964  0.195777  0.258894
0.090663  0.194192  0.258173
0.090512  0.192607  0.257812
0.090700  0.191022  0.258263
0.091227  0.189768  0.259525
0.091453  0.191265  0.260065
0.091378  0.192762  0.259885
0.091190  0.194259  0.259435
0.090249  0.195756  0.257179
0.089910  0.197253  0.256366
0.089873  0.198750  0.256275
0.089760  0.200246  0.256003
0.089722  0.201743  0.255913
0.089760  0.202289  0.256003
0.090136  0.202434  0.256908
0.091190  0.202579  0.259435
0.092318  0.202724  0.262131
0.090889  0.202869  0.258714
0.089534  0.203014  0.255460
0.089572  0.203159  0.255551
0.089421  0.203304  0.255188
0.088519  0.203530  0.253009
0.088029  0.203944  0.251825
0.087804  0.204358  0.251278
0.087616  0.204772  0.250822
0.087616  0.205186  0.250822
0.087390  0.205600  0.250274
0.087051  0.206014  0.249452
0.086939  0.206428  0.249178
0.087051  0.206842  0.249452
0.087352  0.208520  0.250183
0.086976  0.210346  0.249269
0.086449  0.212172  0.247987
0.086186  0.213998  0.247345
0.087540  0.215824  0.250640
0.090813  0.217650  0.258534
0.091566  0.219476  0.260335
0.091603  0.221302  0.260425
0.091754  0.221443  0.260785
0.091980  0.219837  0.261324
0.092055  0.218231  0.261503
0.092055  0.216625  0.261503
0.092017  0.215020  0.261413
0.092055  0.213414  0.261503
0.092393  0.211808  0.262311
0.092845  0.210203  0.263386
0.093108  0.208549  0.264012
0.093183  0.206385  0.264191
0.093183  0.204222  0.264191
0.093146  0.202059  0.264101
0.093146  0.199896  0.264101
0.093672  0.197733  0.265352
0.094462  0.195570  0.267224
0.095140  0.193407  0.268823
0.095140  0.191244  0.268823
0.095779  0.193060  0.270331
0.096870  0.196725  0.272894
0.097171  0.200390  0.273599
0.096644  0.204055  0.272364
0.096231  0.207720  0.271392
0.096231  0.211385  0.271392
0.097246  0.215050  0.273775
0.098450  0.218714  0.276587
0.098488  0.221609  0.276675
0.098525  0.222513  0.276763
0.098902  0.223416  0.277639
0.099692  0.224319  0.279474
0.100707  0.225222  0.281827
0.101610  0.226125  0.283910
0.101460  0.227028  0.283564
0.101234  0.227932  0.283043
0.101234  0.228835  0.283043
0.101535  0.229636  0.283737
0.101460  0.230423  0.283564
0.101836  0.231209  0.284430
0.102062  0.231996  0.284950
0.102174  0.232782  0.285209
0.102174  0.233569  0.285209
0.101798  0.234356  0.284344
0.101572  0.235142  0.283824
0.101121  0.235696  0.282783
0.100670  0.235986  0.281740
0.100632  0.236277  0.281653
0.100632  0.236568  0.281653
0.100632  0.236859  0.281653
0.100707  0.237150  0.281827
0.100745  0.237440  0.281914
0.100406  0.237731  0.281131
0.100594  0.238067  0.281566
0.102287  0.239037  0.285469
0.103190  0.240006  0.287540
0.103378  0.240975  0.287971
0.103642  0.241945  0.288573
0.105673  0.242914  0.293202
0.109811  0.243884  0.302523
0.110789  0.244853  0.304706
0.110375  0.245822  0.303783
0.110864  0.247557  0.304873
0.111730  0.249681  0.306797
0.111843  0.251806  0.307048
0.111993  0.253930  0.307381
0.112407  0.256054  0.308298
0.113046  0.258179  0.309713
0.113122  0.260303  0.309879
0.114062  0.262428  0.311952
0.115605  0.264211  0.315337
0.115567  0.265015  0.315255
0.115605  0.265819  0.315337
0.115605  0.266623  0.315337
0.115755  0.267427  0.315666
0.113573  0.268232  0.310875
0.111053  0.269036  0.305292
0.110977  0.269840  0.305125
0.112670  0.270644  0.308881
0.116319  0.271513  0.316899
0.118313  0.272394  0.321235
0.118050  0.273274  0.320664
0.117598  0.274154  0.319684
0.117410  0.275035  0.319275
0.117410  0.275915  0.319275
0.117448  0.276795  0.319357
0.117410  0.277676  0.319275
0.117147  0.278948  0.318703
0.116959  0.280699  0.318293
0.116996  0.282450  0.318375
0.116583  0.284201  0.317474
0.115416  0.285953  0.314925
0.114363  0.287704  0.312614
0.115153  0.289455  0.314348
0.116771  0.291206  0.317884
0.118727  0.292887  0.322131
0.120646  0.293099  0.326267
0.121247  0.293312  0.327558
0.121210  0.293525  0.327477
0.121285  0.293738  0.327639
0.121323  0.293950  0.327719
0.121247  0.294163  0.327558
0.121135  0.294376  0.327316
0.121135  0.294589  0.327316
0.121135  0.294380  0.327316
0.122451  0.293936  0.330133
0.124934  0.293492  0.335406
0.126176  0.293049  0.338025
0.128508  0.292605  0.342914
0.131292  0.292161  0.348693
0.132157  0.291718  0.350477
0.132684  0.291274  0.351561
0.132609  0.291502  0.351406
0.132270  0.293886  0.350710
0.131743  0.296269  0.349625
0.131931  0.298653  0.350013
0.132533  0.301036  0.351251
0.132759  0.303420  0.351715
0.132947  0.305803  0.352102
0.133323  0.308187  0.352873
0.136220  0.310570  0.358780
0.146039  0.311525  0.378340
0.153675  0.312195  0.393073
0.154465  0.312865  0.394573
0.154240  0.313535  0.394145
0.155970  0.314205  0.397419
0.159920  0.314875  0.404815
0.162930  0.315545  0.410379
0.163983  0.316215  0.412312
0.163983  0.317195  0.412312
0.163494  0.318587  0.411415
0.162967  0.319979  0.410448
0.162930  0.321371  0.410379
0.164435  0.322763  0.413138
0.166090  0.324155  0.416155
0.166466  0.325547  0.416838
0.166353  0.326939  0.416633
0.167218  0.328301  0.418201
0.168874  0.328496  0.421187
0.171357  0.328691  0.425633
0.176360  0.328886  0.434468
0.182755  0.329081  0.445527
0.186856  0.329276  0.452483
0.188285  0.329471  0.454883
0.188699  0.329666  0.455575
0.189000  0.329861  0.456078
0.189151  0.329532  0.456329
0.189828  0.328884  0.457458
0.190618  0.328235  0.458772
0.189828  0.327587  0.457458
0.189489  0.326938  0.456894
0.189677  0.326290  0.457208
0.191032  0.325641  0.459458
0.192311  0.324993  0.461573
0.192386  0.325204  0.461698
0.192612  0.328509  0.462070
0.193665  0.331815  0.463802
0.194681  0.335121  0.465467
0.194530  0.338427  0.465221
0.195207  0.341733  0.466327
0.196599  0.345039  0.468594
0.196975  0.348345  0.469204
0.197201  0.351650  0.469570
0.199195  0.351842  0.472789
0.203559  0.351318  0.479753
0.206644  0.350794  0.484609
0.207772  0.350270  0.486371
0.208487  0.349746  0.487484
0.209954  0.349222  0.489758
0.210895  0.348698  0.491210
0.210895  0.348174  0.491210
0.211007  0.348554  0.491384
0.211158  0.350238  0.491616
0.211233  0.351922  0.491731
0.211233  0.353607  0.491731
0.210970  0.355291  0.491326
0.211196  0.356975  0.491673
0.211760  0.358660  0.492541
0.212550  0.360344  0.493753
0.213678  0.362024  0.495477
0.214920  0.362902  0.497366
0.215409  0.363779  0.498108
0.215371  0.364656  0.498051
0.215635  0.365534  0.498450
0.216312  0.366411  0.499474
0.216838  0.367288  0.500269
0.217967  0.368166  0.501967
0.221767  0.369043  0.507631
0.224851  0.369295  0.512172
0.225340  0.369131  0.512887
0.225529  0.368968  0.513161
0.225980  0.368805  0.513820
0.226544  0.368641  0.514642
0.227071  0.368478  0.515407
0.227259  0.368314  0.515680
0.227297  0.368151  0.515734
0.229215  0.368497  0.518508
0.234745  0.370923  0.526392
0.241517  0.373348  0.535830
0.247987  0.375774  0.544632
0.252652  0.378200  0.550849
0.255097  0.380626  0.554065
0.255624  0.383051  0.554754
0.254947  0.385477  0.553868
0.254608  0.387903  0.553424
0.254721  0.389679  0.553572
0.254834  0.391285  0.553720
0.254006  0.392891  0.552633
0.252238  0.394496  0.550301
0.251937  0.396102  0.549903
0.252050  0.397708  0.550052
0.251712  0.399314  0.549604
0.251373  0.400920  0.549155
0.251448  0.402092  0.549254
0.251448  0.402581  0.549254
0.251862  0.403069  0.549803
0.252276  0.403558  0.550351
0.253442  0.404047  0.551891
0.254533  0.404536  0.553325
0.254684  0.405024  0.553523
0.255398  0.405513  0.554459
0.256038  0.406002  0.555294
0.256113  0.406543  0.555392
0.255850  0.407085  0.555049
0.255812  0.407626  0.554999
0.256452  0.408168  0.555834
0.257505  0.408710  0.557203
0.259461  0.409252  0.559733
0.260778  0.409794  0.561426
0.260176  0.410336  0.560653
0.260063  0.411992  0.560508
0.261192  0.414455  0.561956
0.264277  0.416918  0.565883
0.265480  0.419380  0.567404
0.266835  0.421843  0.569106
0.270822  0.424305  0.574070
0.274622  0.426768  0.578733
0.276804  0.429230  0.581381
0.277594  0.431259  0.582335
0.277669  0.431262  0.582425
0.279099  0.431265  0.584143
0.280190  0.431268  0.585448
0.279926  0.431272  0.585134
0.279061  0.431275  0.584098
0.278196  0.431278  0.583059
0.277331  0.431281  0.582017
0.277030  0.431284  0.581654
0.277331  0.431837  0.582017
0.278083  0.432553  0.582924
0.278309  0.433269  0.583195
0.278384  0.433985  0.583285
0.278497  0.434701  0.583421
0.278534  0.435416  0.583466
0.278534  0.436132  0.583466
0.278008  0.436848  0.582833
0.276917  0.438243  0.581517
0.276465  0.440803  0.580971
0.275337  0.443362  0.579603
0.273794  0.445922  0.577723
0.273268  0.448482  0.577078
0.274133  0.451042  0.578136
0.275261  0.453602  0.579511
0.275939  0.456162  0.580333
0.276240  0.458722  0.580698
0.276051  0.459762  0.580470
0.275751  0.460745  0.580105
0.275976  0.461729  0.580379
0.276051  0.462712  0.580470
0.275826  0.463696  0.580197
0.274697  0.464679  0.578824
0.272741  0.465663  0.576433
0.273531  0.466646  0.577401
0.275901  0.467990  0.580288
0.276578  0.469616  0.581108
0.275562  0.471243  0.579877
0.273531  0.472870  0.577401
0.272177  0.474497  0.575740
0.271387  0.476124  0.574767
0.271349  0.477751  0.574720
0.271311  0.479378  0.574674
0.271424  0.480990  0.574813
0.271349  0.482521  0.574720
0.270371  0.484053  0.573512
0.270183  0.485584  0.573279
0.272891  0.487116  0.576617
0.276578  0.488648  0.581108
0.277631  0.490179  0.582380
0.276653  0.491711  0.581199
0.278760  0.493242  0.583737
0.284403  0.494998  0.590440
0.288955  0.496827  0.595746
0.287826  0.498657  0.594439
0.286999  0.500486  0.593476
0.286660  0.502315  0.593082
0.286547  0.504145  0.592950
0.286472  0.505974  0.592863
0.286096  0.507804  0.592423
0.286021  0.509374  0.592336
0.286811  0.510459  0.593257
0.286923  0.511544  0.593389
0.287300  0.512629  0.593827
0.287413  0.513714  0.593958
0.286660  0.514799  0.593082
0.286773  0.515884  0.593213
0.289369  0.516969  0.596224
0.291099  0.518054  0.598215
0.290798  0.518245  0.597869
0.295501  0.518382  0.603222
0.297231  0.518519  0.605168
0.297871  0.518656  0.605885
0.299376  0.518792  0.607563
0.299225  0.518929  0.607396
0.298886  0.519066  0.607019
0.302197  0.519203  0.610686
0.312241  0.520079  0.621542
0.316906  0.521585  0.626449
0.318148  0.523091  0.627741
0.317696  0.524597  0.627272
0.318599  0.526103  0.628209
0.325897  0.527609  0.635672
0.331691  0.529115  0.641456
0.334851  0.530621  0.644558
0.340907  0.532064  0.650406
0.355090  0.533108  0.663598
0.369235  0.534152  0.676088
0.377361  0.535196  0.682974
0.383681  0.536240  0.688189
0.386841  0.537284  0.690751
0.386201  0.538328  0.690235
0.385599  0.539372  0.689748
0.386502  0.540416  0.690478
0.392672  0.541858  0.695402
0.402867  0.543447  0.703297
0.408999  0.545035  0.707905
0.410390  0.546623  0.708936
0.410390  0.548212  0.708936
0.408622  0.549800  0.707625
0.407042  0.551389  0.706446
0.408773  0.552977  0.707737
0.411068  0.554359  0.709436
0.411670  0.555315  0.709880
0.411406  0.556271  0.709686
0.413739  0.557227  0.711396
0.417087  0.558183  0.713826
0.418253  0.559139  0.714665
0.417425  0.560096  0.714070
0.414378  0.561052  0.711863
0.410466  0.562008  0.708992
0.406704  0.562974  0.706192
0.404635  0.563940  0.704636
0.405462  0.564906  0.705260
0.411481  0.565873  0.709741
0.418855  0.566839  0.715097
0.421563  0.567806  0.717028
0.422015  0.568772  0.717348
0.421827  0.569739  0.717215
0.422542  0.571700  0.717721
0.424761  0.574582  0.719283
0.427394  0.577465  0.721121
0.429426  0.580348  0.722526
0.431156  0.583230  0.723715
0.432925  0.586113  0.724922
0.434204  0.588996  0.725790
0.435219  0.591878  0.726476
0.436197  0.594450  0.727135
0.437777  0.594621  0.728194
0.438756  0.594793  0.728847
0.438191  0.594964  0.728470
0.437702  0.595136  0.728144
0.438229  0.595308  0.728495
0.440937  0.595479  0.730294
0.445377  0.595651  0.733202
0.449703  0.595823  0.735991
0.452976  0.598163  0.738072
0.455158  0.601387  0.739446
0.456324  0.604610  0.740175
0.456173  0.607834  0.740081
0.455271  0.611057  0.739516
0.455045  0.614280  0.739375
0.455948  0.617504  0.739940
0.458543  0.620727  0.741555
0.461967  0.623487  0.743661
0.464863  0.625197  0.745423
0.465390  0.626907  0.745741
0.463961  0.628616  0.744876
0.462907  0.630326  0.744235
0.462644  0.632036  0.744075
0.462606  0.633746  0.744052
0.462531  0.635456  0.744006
0.462757  0.637166  0.744143
0.464073  0.639238  0.744944
0.465052  0.641349  0.745536
0.465541  0.643460  0.745832
0.465691  0.645571  0.745923
0.466030  0.647682  0.746127
0.466406  0.649793  0.746353
0.466443  0.651904  0.746376
0.466368  0.654015  0.746330
0.467008  0.656482  0.746715
0.467459  0.659306  0.746985
0.467384  0.662131  0.746940
0.467647  0.664955  0.747098
0.467760  0.667780  0.747166
0.467760  0.670604  0.747166
0.468136  0.673428  0.747391
0.471823  0.676253  0.749579
0.479573  0.678906  0.754084
0.488263  0.679913  0.758984
0.492965  0.680919  0.761571
0.492664  0.681926  0.761407
0.492250  0.682933  0.761181
0.492288  0.683940  0.761202
0.492664  0.684947  0.761407
0.492815  0.685954  0.761489
0.492890  0.686960  0.761530
0.493379  0.689179  0.761797
0.493830  0.691942  0.762042
0.493793  0.694705  0.762022
0.493680  0.697467  0.761961
0.491987  0.700230  0.761037
0.489278  0.702993  0.759547
0.487774  0.705755  0.758712
0.489241  0.708518  0.759526
0.492739  0.710793  0.761448
0.497216  0.711852  0.763872
0.501467  0.712911  0.766137
0.502784  0.713970  0.766831
0.502972  0.715029  0.766930
0.507110  0.716088  0.769089
0.511587  0.717147  0.771388
0.513693  0.718206  0.772457
0.514672  0.719265  0.772950
0.514860  0.720352  0.773045
0.513543  0.721442  0.772381
0.511624  0.722532  0.771407
0.511737  0.723623  0.771464
0.517042  0.724713  0.774138
0.521895  0.725803  0.776539
0.527838  0.726894  0.779422
0.548078  0.727984  0.788778
0.596644  0.729131  0.808580
0.656459  0.730340  0.828571
0.691521  0.731550  0.838398
0.696411  0.732759  0.839671
0.697690  0.733969  0.840000
0.702393  0.735178  0.841197
0.710518  0.736387  0.843217
0.727936  0.737597  0.847347
0.743398  0.738817  0.850799
0.750734  0.740171  0.852369
0.755812  0.741526  0.853431
0.759687  0.742880  0.854229
0.760740  0.744235  0.854443
0.760063  0.745590  0.854305
0.759612  0.746944  0.854213
0.759875  0.748299  0.854267
0.758483  0.749653  0.853982
0.758408  0.750915  0.853967
0.758784  0.752130  0.854044
0.758859  0.753346  0.854059
0.759950  0.754562  0.854282
0.761831  0.755777  0.854665
0.761681  0.756993  0.854634
0.757806  0.758209  0.853843
0.756489  0.759424  0.853571
0.757844  0.760592  0.853851
0.759311  0.761629  0.854152
0.758972  0.762666  0.854082
0.756038  0.763702  0.853478
0.755436  0.764739  0.853353
0.760590  0.765776  0.854413
0.766647  0.766813  0.855632
0.766534  0.767849  0.855610
0.762508  0.768886  0.854802
0.758634  0.769669  0.854013
0.755511  0.770411  0.853369
0.755286  0.771153  0.853322
0.756978  0.771895  0.853672
0.757355  0.772637  0.853750
0.757731  0.773379  0.853827
0.758370  0.774121  0.853959
0.757994  0.774864  0.853882
0.759574  0.776257  0.854205
0.762922  0.778424  0.854886
0.764277  0.780591  0.855158
0.764126  0.782758  0.855128
0.764314  0.784924  0.855166
0.763261  0.787091  0.854954
0.762659  0.789258  0.854832
0.762320  0.791424  0.854764
0.762358  0.793364  0.854772
0.761568  0.791268  0.854611
0.761982  0.789173  0.854695
0.766270  0.787077  0.855557
0.772101  0.784981  0.856708
0.778008  0.782886  0.857848
0.783463  0.780790  0.858879
0.787563  0.778695  0.859641
0.789293  0.776599  0.859959
0.788090  0.777432  0.859738
0.786660  0.779846  0.859474
0.785945  0.782260  0.859342
0.786397  0.784674  0.859426
0.787036  0.787088  0.859544
0.787413  0.789503  0.859613
0.787864  0.791917  0.859697
0.788955  0.794331  0.859897
0.788391  0.796014  0.859794
0.787525  0.795443  0.859634
0.788503  0.794873  0.859814
0.793958  0.794303  0.860807
0.803551  0.793733  0.862504
0.813784  0.793163  0.864250
0.821985  0.792593  0.865602
0.824392  0.792023  0.865991
0.823565  0.791453  0.865858
0.823565  0.792465  0.865858
0.823527  0.793776  0.865852
0.823301  0.795087  0.865815
0.822662  0.796399  0.865712
0.824430  0.797710  0.865998
0.827515  0.799021  0.866491
0.827853  0.800332  0.866545
0.827778  0.801643  0.866533
0.828719  0.802836  0.866682
0.828681  0.803876  0.866677
0.828380  0.804916  0.866629
0.828832  0.805956  0.866700
0.828643  0.806996  0.866671
0.828455  0.808036  0.866641
0.830336  0.809076  0.866938
0.836318  0.810116  0.867870
0.843353  0.811128  0.868940
0.846626  0.811338  0.869428
0.848318  0.811547  0.869679
0.849974  0.811756  0.869922
0.850124  0.811965  0.869944
0.850651  0.812174  0.870021
0.853924  0.812383  0.870497
0.857573  0.812592  0.871020
0.856933  0.812801  0.870929
0.859115  0.812869  0.871239
0.861297  0.812854  0.871547
0.862200  0.812838  0.871674
0.862463  0.812823  0.871711
0.862539  0.812807  0.871721
0.862426  0.812792  0.871705
0.862087  0.812777  0.871658
0.861861  0.812761  0.871626
0.861861  0.813164  0.871626
0.861786  0.815013  0.871616
0.862275  0.816861  0.871684
0.862764  0.818710  0.871753
0.863216  0.820559  0.871816
0.863253  0.822407  0.871821
0.862990  0.824256  0.871784
0.861560  0.826104  0.871584
0.859868  0.827953  0.871346
0.860695  0.830177  0.871462
0.862350  0.832483  0.871695
0.862125  0.834789  0.871663
0.862238  0.837096  0.871679
0.862200  0.839402  0.871674
0.862238  0.841708  0.871679
0.865548  0.844015  0.872140
0.880069  0.846321  0.874096
0.900835  0.846749  0.876718
0.913889  0.844545  0.878267
0.918215  0.842342  0.878764
0.919081  0.840138  0.878863
0.918968  0.837935  0.878850
0.918178  0.835731  0.878760
0.916861  0.833528  0.878609
0.915695  0.831324  0.878475
0.915168  0.829173  0.878415
0.916109  0.831200  0.878523
0.917350  0.833226  0.878665
0.916109  0.835253  0.878523
0.914830  0.837279  0.878376
0.915883  0.839305  0.878497
0.917802  0.841332  0.878717
0.917914  0.843358  0.878730
0.917914  0.845385  0.878730
0.918667  0.846909  0.878815
0.918780  0.848109  0.878828
0.915845  0.849310  0.878493
0.912196  0.850510  0.878070
0.908171  0.851711  0.877598
0.896547  0.852911  0.876193
0.866865  0.854112  0.872322
0.823001  0.855312  0.865767
0.793958  0.856175  0.860807
0.791062  0.855724  0.860282
0.793018  0.855272  0.860637
0.794748  0.854821  0.860949
0.792792  0.854370  0.860596
0.778873  0.853918  0.858013
0.764352  0.853467  0.855173
0.756978  0.853016  0.853672
0.751599  0.852564  0.852551
0.747649  0.855828  0.851714
0.746558  0.860021  0.851480
0.746294  0.864214  0.851424
0.746332  0.868406  0.851432
0.746144  0.872599  0.851391
0.745730  0.876791  0.851303
0.745091  0.880984  0.851165
0.744526  0.885176  0.851043
0.743812  0.886367  0.850888
0.742683  0.882980  0.850643
0.741065  0.879592  0.850291
0.739824  0.876204  0.850018
0.738846  0.872817  0.849803
0.738131  0.869429  0.849645
0.737341  0.866042  0.849470
0.736288  0.862654  0.849236
0.735987  0.859266  0.849169
0.735686  0.861567  0.849102
0.733730  0.863915  0.848664
0.726920  0.866262  0.847114
0.717628  0.868610  0.844935
0.710857  0.870957  0.843299
0.708111  0.873305  0.842624
0.710293  0.875652  0.843161
0.713001  0.877999  0.843822
0.711459  0.879207  0.843446
0.710255  0.879615  0.843152
0.709841  0.880024  0.843051
0.708826  0.880432  0.842801
0.704763  0.880840  0.841792
0.699308  0.881249  0.840414
0.694493  0.881657  0.839175
0.692724  0.882065  0.838714
0.695621  0.882699  0.839467
0.699759  0.884334  0.840529
0.703070  0.885970  0.841368
0.706343  0.887605  0.842186
0.708449  0.889241  0.842708
0.710255  0.890876  0.843152
0.711497  0.892511  0.843456
0.711534  0.894147  0.843465
0.709126  0.895782  0.842875
0.703822  0.897316  0.841557
0.697991  0.898820  0.840077
0.691558  0.900325  0.838408
0.685840  0.901830  0.836891
0.682041  0.903335  0.835865
0.679746  0.904840  0.835239
0.686517  0.906345  0.837072
0.690129  0.907849  0.838032
0.686517  0.908715  0.837072
0.688812  0.908518  0.837684
0.697916  0.908321  0.840058
0.703183  0.908124  0.841396
0.702242  0.907928  0.841159
0.700587  0.907731  0.840740
0.700925  0.907534  0.840826
0.719698  0.907337  0.845426
0.735347  0.907140  0.849026
0.731886  0.907050  0.848248
0.720525  0.906963  0.845622
0.711948  0.906876  0.843566
0.708976  0.906790  0.842838
0.705515  0.906703  0.841980
0.706982  0.906616  0.842345
0.706982  0.906529  0.842345
0.707321  0.906443  0.842429
0.709014  0.907231  0.842847
0.711271  0.908686  0.843400
0.707020  0.910142  0.842354
0.701151  0.911597  0.840883
0.703032  0.913053  0.841358
0.707057  0.914509  0.842364
0.707584  0.915964  0.842494
0.708637  0.917420  0.842754
0.710443  0.918868  0.843198
0.711685  0.920278  0.843501
0.713077  0.921689  0.843840
0.712663  0.923099  0.843739
0.707434  0.924510  0.842457
0.697954  0.925920  0.840068
0.688624  0.927331  0.837634
0.684486  0.928741  0.836527
0.681890  0.930152  0.835824
0.679219  0.928641  0.835094
0.678768  0.926203  0.834970
0.678467  0.923766  0.834887
0.674140  0.921328  0.833685
0.668610  0.918890  0.832122
0.668573  0.916452  0.832111
0.665638  0.914015  0.831268
0.662666  0.911577  0.830405
0.661651  0.910192  0.830108
0.661839  0.910718  0.830163
0.662215  0.911244  0.830273
0.662253  0.911770  0.830284
0.664284  0.912296  0.830876
0.666052  0.912822  0.831387
0.667068  0.913348  0.831680
0.667444  0.913874  0.831788
0.666842  0.914400  0.831615
0.666240  0.916165  0.831441
0.665601  0.917993  0.831257
0.665300  0.919821  0.831170
0.664848  0.921649  0.831039
0.665563  0.923478  0.831246
0.665450  0.925306  0.831213
0.664773  0.927134  0.831018
0.666316  0.928962  0.831463
0.669212  0.929820  0.832293
0.669287  0.929873  0.832315
0.669212  0.929926  0.832293
0.669175  0.929979  0.832283
0.669137  0.930032  0.832272
0.669024  0.930086  0.832240
0.660259  0.930139  0.829699
0.650440  0.930192  0.826753
0.646866  0.930538  0.825654
0.646866  0.932646  0.825654
0.648710  0.934754  0.826223
0.650064  0.936862  0.826638
0.651155  0.938969  0.826971
0.654691  0.941077  0.828041
0.660033  0.943185  0.829632
0.661162  0.945293  0.829964
0.659205  0.947400  0.829388
0.658378  0.946641  0.829142
0.657174  0.944866  0.828785
0.654014  0.943092  0.827837
0.650553  0.941317  0.826787
0.649913  0.939542  0.826592
0.650177  0.937768  0.826672
0.649424  0.935993  0.826442
0.649349  0.934219  0.826419
0.655293  0.925080  0.828222
0.657776  0.901292  0.828964
0.654992  0.877503  0.828132
0.650591  0.853714  0.826799
0.649537  0.829925  0.826477
0.649236  0.806137  0.826384
0.653939  0.782348  0.827815
0.672974  0.758559  0.833358
0.697803  0.734771  0.840029
0.705026  0.733755  0.841858
0.698781  0.734442  0.840280
0.699308  0.735129  0.840414
0.701302  0.735816  0.840921
0.701264  0.736503  0.840912
0.703371  0.737190  0.841443
0.705854  0.737877  0.842064
0.707170  0.738565  0.842392
0.707697  0.739317  0.842522
0.707133  0.740129  0.842382
0.706869  0.740941  0.842317
0.707321  0.741752  0.842429
0.707246  0.742564  0.842410
0.706756  0.743375  0.842289
0.706832  0.744187  0.842308
0.707396  0.744999  0.842448
0.706681  0.745859  0.842270
0.706832  0.747067  0.842308
0.710067  0.748276  0.843106
0.710932  0.749484  0.843318
0.709427  0.750693  0.842949
0.708788  0.751901  0.842791
0.709315  0.753110  0.842921
0.712663  0.754318  0.843739
0.721315  0.755526  0.845808
0.734858  0.757250  0.848917
0.755022  0.759176  0.853267
0.776541  0.761102  0.857567
0.781732  0.763028  0.858554
0.780415  0.764954  0.858306
0.780566  0.766880  0.858334
0.780453  0.768806  0.858313
0.779889  0.770732  0.858206
0.779776  0.771769  0.858185
0.779738  0.770866  0.858178
0.780603  0.769963  0.858341
0.783613  0.769060  0.858908
0.785005  0.768158  0.859167
0.782635  0.767255  0.858724
0.778421  0.766352  0.857927
0.775713  0.765449  0.857408
0.777556  0.764546  0.857762
0.782183  0.764893  0.858639
0.786848  0.765364  0.859509
0.795802  0.765834  0.861137
0.810285  0.766305  0.863660
0.819916  0.766776  0.865265
0.821797  0.767246  0.865572
0.822248  0.767717  0.865645
0.830524  0.768188  0.866968
0.851366  0.768808  0.870125
0.881386  0.769575  0.874269
0.916410  0.770343  0.878558
0.934091  0.771110  0.880522
0.930855  0.771877  0.880172
0.926755  0.772644  0.879722
0.927846  0.773411  0.879842
0.929689  0.774178  0.880045
0.935144  0.775159  0.880635
0.941389  0.778033  0.881296
0.947671  0.780908  0.881946
0.952261  0.783782  0.882411
0.951998  0.786656  0.882385
0.938643  0.789530  0.881007
0.928674  0.792404  0.879933
0.931269  0.795278  0.880217
0.935407  0.798153  0.880663
0.935633  0.798438  0.880687
0.932699  0.797602  0.880372
0.934279  0.796766  0.880542
0.935859  0.795930  0.880711
0.938041  0.795094  0.880943
0.937966  0.794258  0.880935
0.937100  0.793422  0.880843
0.935746  0.792586  0.880699
0.935558  0.792499  0.880679
0.935144  0.794214  0.880635
0.931796  0.795929  0.880274
0.928335  0.797645  0.879896
0.928410  0.799360  0.879904
0.928824  0.801075  0.879950
0.928674  0.802791  0.879933
0.928674  0.804506  0.879933
0.927695  0.806221  0.879826
0.926717  0.804953  0.879718
0.926717  0.803315  0.879718
0.926868  0.801676  0.879735
0.927319  0.800037  0.879784
0.926981  0.798398  0.879747
0.926793  0.796760  0.879726
0.926793  0.795121  0.879726
0.927319  0.793482  0.879784
0.928260  0.793573  0.879888
0.929050  0.795498  0.879975
0.929238  0.797423  0.879995
0.929388  0.799348  0.880012
0.929388  0.801273  0.880012
0.929689  0.803198  0.880045
0.929915  0.805123  0.880069
0.930404  0.807048  0.880123
0.930404  0.808927  0.880123
0.930404  0.810289  0.880123
0.929275  0.811650  0.879999
0.928749  0.813012  0.879942
0.928937  0.814374  0.879962
0.928636  0.815735  0.879929
0.928561  0.817097  0.879921
0.928598  0.818458  0.879925
0.929012  0.819820  0.879970
0.933564  0.821323  0.880465
0.943157  0.822893  0.881480
0.952863  0.824463  0.882471
0.958543  0.826034  0.883035
0.959183  0.827604  0.883098
0.956587  0.829175  0.882843
0.955233  0.830745  0.882708
0.956061  0.832315  0.882790
0.957753  0.833526  0.882958
0.958656  0.833777  0.883047
0.955760  0.834028  0.882761
0.943270  0.834280  0.881492
0.930103  0.834531  0.880090
0.924385  0.834783  0.879459
0.922579  0.835034  0.879257
0.922241  0.835286  0.879219
0.922090  0.835537  0.879203
0.922128  0.835076  0.879207
0.922579  0.834507  0.879257
0.921902  0.833938  0.879181
0.920811  0.833369  0.879058
0.921714  0.832800  0.879160
0.922880  0.832232  0.879291
0.923219  0.831663  0.879329
0.923407  0.831094  0.879350
0.923444  0.831581  0.879354
0.925739  0.833283  0.879610
0.932661  0.834985  0.880367
0.943759  0.836687  0.881543
0.950643  0.838389  0.882248
0.950756  0.840091  0.882259
0.946768  0.841793  0.881853
0.947145  0.843495  0.881892
0.948424  0.845134  0.882022
0.949139  0.845812  0.882095
0.949628  0.846489  0.882145
0.949853  0.847167  0.882168
0.947069  0.847844  0.881884
0.932849  0.848522  0.880388
0.911895  0.849199  0.878035
0.902679  0.849877  0.876942
0.906027  0.850554  0.877343
0.906629  0.850673  0.877415
0.908209  0.850499  0.877602
0.911369  0.850325  0.877974
0.913438  0.850151  0.878215
0.918968  0.849977  0.878850
0.928184  0.849804  0.879880
0.933301  0.849630  0.880437
0.935182  0.849456  0.880639
0.935219  0.849415  0.880643
0.939357  0.849770  0.881082
0.956738  0.850124  0.882857
0.972538  0.850478  0.884376
0.981529  0.850832  0.885201
0.990859  0.851186  0.886029
0.998382  0.851541  0.886676
1.000000  0.851895  0.886813
0.998119  0.852249  0.886654
0.997291  0.853332  0.886583
0.997291  0.854545  0.886583
0.997254  0.855758  0.886580
0.997216  0.856972  0.886577
0.996840  0.858185  0.886545
0.994056  0.859398  0.886306
0.985667  0.860611  0.885572
0.970356  0.861824  0.884171
0.954894  0.862395  0.882675
0.951320  0.862163  0.882316
0.950568  0.861930  0.882240
0.948349  0.861697  0.882015
0.948913  0.861465  0.882072
0.950418  0.861232  0.882225
0.950493  0.860999  0.882233
0.956662  0.860766  0.882850
0.961327  0.860616  0.883308
0.959822  0.862420  0.883161
0.958280  0.864224  0.883010
0.958167  0.866028  0.882998
0.958468  0.867832  0.883028
0.957678  0.869636  0.882950
0.953578  0.871440  0.882543
0.948424  0.873245  0.882022
0.953728  0.875049  0.882558
0.957528  0.876908  0.882935
0.947295  0.878798  0.881907
0.938756  0.880688  0.881019
0.937890  0.882578  0.880927
0.937702  0.884469  0.880907
0.931796  0.886359  0.880274
0.917501  0.888249  0.878682
0.893274  0.890140  0.875787
0.864307  0.891819  0.871968
0.852607  0.892802  0.870306
0.855880  0.893784  0.870778
0.857648  0.894767  0.871031
0.856783  0.895749  0.870907
0.855428  0.896732  0.870713
0.846776  0.897714  0.869451
0.845008  0.898697  0.869188
0.850688  0.899679  0.870027
0.849485  0.899671  0.869850
0.848657  0.899458  0.869729
0.848168  0.899244  0.869657
0.846212  0.899031  0.869367
0.846926  0.898817  0.869473
0.847566  0.898604  0.869568
0.844519  0.898390  0.869115
0.842149  0.898177  0.868759
0.840343  0.898915  0.868486
0.837409  0.900946  0.868038
0.834813  0.902978  0.867637
0.835076  0.905010  0.867678
0.834888  0.907041  0.867649
0.834249  0.909073  0.867550
0.836581  0.911105  0.867910
0.841848  0.913136  0.868713
0.847152  0.915138  0.869506
0.851253  0.915641  0.870109
0.851290  0.916144  0.870114
0.850011  0.916647  0.869928
0.857723  0.917150  0.871041
0.862087  0.917653  0.871658
0.862012  0.918156  0.871647
0.861861  0.918660  0.871626
0.861749  0.919163  0.871610
0.862463  0.920570  0.871711
0.863705  0.922542  0.871884
0.864420  0.924514  0.871983
0.864570  0.926486  0.872004
0.864909  0.928458  0.872051
0.864344  0.930431  0.871973
0.864796  0.932403  0.872036
0.865510  0.934375  0.872135
0.866489  0.935729  0.872270
0.867542  0.934784  0.872415
0.868219  0.933839  0.872508
0.868558  0.932893  0.872554
0.868934  0.931948  0.872605
0.870514  0.931003  0.872821
0.874577  0.930057  0.873369
0.876495  0.929112  0.873624
0.876044  0.928166  0.873564
0.877662  0.928675  0.873779
0.883267  0.929531  0.874513
0.887367  0.930387  0.875041
0.887367  0.931243  0.875041
0.888270  0.932099  0.875156
0.888045  0.932955  0.875127
0.881461  0.933811  0.874278
0.867918  0.934667  0.872466
0.854338  0.935591  0.870556
0.847002  0.936618  0.869484
0.847378  0.937645  0.869540
0.853924  0.938672  0.870497
0.872132  0.939699  0.873040
0.890979  0.940726  0.875499
0.897487  0.941753  0.876309
0.897976  0.942780  0.876369
0.897675  0.943807  0.876332
0.896659  0.942655  0.876207
0.898879  0.941501  0.876480
0.904033  0.940346  0.877105
0.909375  0.939192  0.877740
0.914303  0.938038  0.878315
0.916673  0.936884  0.878588
0.915469  0.935730  0.878449
0.918968  0.934575  0.878850
0.922692  0.934463  0.879270
0.921789  0.935059  0.879169
0.919720  0.935656  0.878935
0.919457  0.936252  0.878905
0.931194  0.936848  0.880209
0.943232  0.937444  0.881488
0.945640  0.938041  0.881737
0.943420  0.938637  0.881508
0.937025  0.939442  0.880835
0.925852  0.941128  0.879622
0.918516  0.942815  0.878798
0.917802  0.944502  0.878717
0.917914  0.946188  0.878730
0.915582  0.947875  0.878462
0.914152  0.949562  0.878298
0.913889  0.951249  0.878267
0.913739  0.952935  0.878250
0.915582  0.953445  0.878462
0.915394  0.953637  0.878441
0.915921  0.953828  0.878501
0.920360  0.954019  0.879007
0.927771  0.954211  0.879834
0.935182  0.954402  0.880639
0.945678  0.954594  0.881741
0.964901  0.954785  0.883653
0.980701  0.955323  0.885126
0.982958  0.956421  0.885330
0.975886  0.957518  0.884686
0.970506  0.958616  0.884185
0.972162  0.959713  0.884340
0.973817  0.960810  0.884495
0.975171  0.961908  0.884620
0.973215  0.963005  0.884439
0.962870  0.964103  0.883457
0.953352  0.963013  0.882521
0.945527  0.961877  0.881726
0.935332  0.960740  0.880655
0.928109  0.959604  0.879871
0.926191  0.958467  0.879660
0.926604  0.957331  0.879706
0.928410  0.956194  0.879904
0.929125  0.955058  0.879983
0.929351  0.956260  0.880008
0.931269  0.959194  0.880217
0.933338  0.962127  0.880441
0.933338  0.965061  0.880441
0.933602  0.967995  0.880469
0.934768  0.970928  0.880594
0.935595  0.973862  0.880683
0.940862  0.976796  0.881241
0.947408  0.979244  0.881919
0.950079  0.979330  0.882191
0.949439  0.979416  0.882126
0.950004  0.979502  0.882183
0.954330  0.979588  0.882618
0.955835  0.979674  0.882768
0.959371  0.979760  0.883117
0.964863  0.979846  0.883649
0.967008  0.979932  0.883854
0.967045  0.981485  0.883858
0.968851  0.983487  0.884029
0.970995  0.985488  0.884231
0.972839  0.987489  0.884404
0.973064  0.989490  0.884425
0.963020  0.991491  0.883472
0.951885  0.993492  0.882373
0.950418  0.995493  0.882225
0.950455  0.996505  0.882229
0.949665  0.995777  0.882149
0.949439  0.995049  0.882126
0.947483  0.994320  0.881926
0.942818  0.993592  0.881445
0.938229  0.992864  0.880963
0.931081  0.992136  0.880196
0.924573  0.991407  0.879480
0.920059  0.990679  0.878973
0.918253  0.991327  0.878768
0.917952  0.992035  0.878734
0.916109  0.992743  0.878523
0.915431  0.993451  0.878445
0.908698  0.994158  0.877660
0.897863  0.994866  0.876355
0.894440  0.995574  0.875932
0.895380  0.996282  0.876049
0.895719  0.995728  0.876091
0.894177  0.994159  0.875899
0.888007  0.992590  0.875122
0.883267  0.991020  0.874513
0.883756  0.989451  0.874577
0.883493  0.987882  0.874542
0.883756  0.986313  0.874577
0.888872  0.984744  0.875232
0.898089  0.983701  0.876383
0.904259  0.985640  0.877132
0.907042  0.987578  0.877464
0.910202  0.989517  0.877837
0.912309  0.991455  0.878084
0.908509  0.993394  0.877638
0.903657  0.995332  0.877059
0.903356  0.997270  0.877023
0.918065  0.999209  0.878747
0.933639  0.999543  0.880473
0.932661  0.999330  0.880367
0.932624  0.999118  0.880363
0.935257  0.998905  0.880647
0.935257  0.998693  0.880647
0.938492  0.998480  0.880991
0.945941  0.998268  0.881768
0.951170  0.998055  0.882301
0.952223  0.997868  0.882407
0.952186  0.997727  0.882403
0.951847  0.997586  0.882369
0.951998  0.997446  0.882385
0.951396  0.997305  0.882324
0.951208  0.997165  0.882305
0.951509  0.997024  0.882335
0.951320  0.996884  0.882316
0.950681  0.996743  0.882252
0.950267  0.995924  0.882210
0.950606  0.995059  0.882244
0.949628  0.994194  0.882145
0.947032  0.993330  0.881880
0.946505  0.992465  0.881826
0.946806  0.991601  0.881857
0.944587  0.990736  0.881628
0.938417  0.989872  0.880983
0.934580  0.989233  0.880574
0.934617  0.988790  0.880578
0.933715  0.988348  0.880481
0.933451  0.987905  0.880453
0.933526  0.987463  0.880461
0.933150  0.987020  0.880420
0.932097  0.986578  0.880306
0.932586  0.986135  0.880359
0.934617  0.985886  0.880578
0.937439  0.986935  0.880879
0.926868  0.987984  0.879735
0.908622  0.989033  0.877651
0.900685  0.990083  0.876700
0.903958  0.991132  0.877096
0.912460  0.992181  0.878101
0.916184  0.993230  0.878532
0.913889  0.994279  0.878267
0.909224  0.995077  0.877722
0.908397  0.995779  0.877625
0.915319  0.996482  0.878432
0.925476  0.997185  0.879581
0.933188  0.997887  0.880424
0.934354  0.998590  0.880550
0.933677  0.999292  0.880477
0.930968  0.999995  0.880184
0.930931  1.000000  0.880180
0.936724  0.998532  0.880803
0.933075  0.997065  0.880412
0.926492  0.995597  0.879693
0.927695  0.994129  0.879826
0.932285  0.992661  0.880327
0.937702  0.991194  0.880907
0.940185  0.989726  0.881169
0.940411  0.988258  0.881193
0.940373  0.988277  0.881189
0.940110  0.988430  0.881162
0.940185  0.988582  0.881169
0.940938  0.988735  0.881248
0.940637  0.988888  0.881217
0.940373  0.989041  0.881189
0.941615  0.989193  0.881319
0.942141  0.989346  0.881374
0.941803  0.987947  0.881339
0.939169  0.985076  0.881062
0.933000  0.982204  0.880404
0.924347  0.979333  0.879455
0.910579  0.976462  0.877881
0.888346  0.973591  0.875165
0.870363  0.970719  0.872800
0.864194  0.967848  0.871952
0.864269  0.965446  0.871963
0.859905  0.966877  0.871351
0.855579  0.968309  0.870735
0.852682  0.969740  0.870317
0.851140  0.971171  0.870093
0.848619  0.972603  0.869723
0.841697  0.974034  0.868691
0.835490  0.975465  0.867742
0.834211  0.976896  0.867544
0.835076  0.976722  0.867678
0.834286  0.975877  0.867556
0.834587  0.975032  0.867602
0.838086  0.974186  0.868141
0.840193  0.973341  0.868463
0.840456  0.972495  0.868503
0.840795  0.971650  0.868554
0.845083  0.970804  0.869199
0.848431  0.970445  0.869695
0.846663  0.971216  0.869434
0.844820  0.971987  0.869160
0.843465  0.972758  0.868957
0.840795  0.973528  0.868554
0.834249  0.974299  0.867550
0.829659  0.975070  0.866831
0.826913  0.975841  0.866395
0.828342  0.976612  0.866623
0.827816  0.977113  0.866539
0.822850  0.977583  0.865742
0.813784  0.978053  0.864250
0.803363  0.978523  0.862471
0.796629  0.978993  0.861285
0.794146  0.979463  0.860840
0.794146  0.979933  0.860840
0.791852  0.980403  0.860426
0.790384  0.980565  0.860159
0.792228  0.980409  0.860494
0.795426  0.980254  0.861070
0.796968  0.980099  0.861346
0.797156  0.979943  0.861379
0.796592  0.979788  0.861279
0.796629  0.979632  0.861285
0.797269  0.979477  0.861399
0.798360  0.979189  0.861593
0.799075  0.977533  0.861719
0.799112  0.975877  0.861726
0.799037  0.974221  0.861713
0.799037  0.972565  0.861713
0.798586  0.970909  0.861633
0.798285  0.969253  0.861580
0.799639  0.967597  0.861819
0.807990  0.965942  0.863269
0.819953  0.963643  0.865271
0.821044  0.961049  0.865449
0.818411  0.958454  0.865018
0.817847  0.955860  0.864925
0.816869  0.953265  0.864763
0.815853  0.950671  0.864595
0.815176  0.948076  0.864482
0.814988  0.945482  0.864451
0.818035  0.943613  0.864956
0.828643  0.943607  0.866671
0.838086  0.943601  0.868141
0.841246  0.943595  0.868622
0.840494  0.943589  0.868508
0.838462  0.943582  0.868199
0.840268  0.943576  0.868474
0.847115  0.943570  0.869501
0.855805  0.943564  0.870767
0.863291  0.944368  0.871826
0.864683  0.945287  0.872020
0.864796  0.946206  0.872036
0.864683  0.947125  0.872020
0.862576  0.948044  0.871726
0.854789  0.948963  0.870621
0.840832  0.949882  0.868560
0.832518  0.950801  0.867280
0.826537  0.950982  0.866335
0.824054  0.950338  0.865937
0.827026  0.949694  0.866413
0.825182  0.949050  0.866118
0.815928  0.948406  0.864607
0.811301  0.947762  0.863832
0.811865  0.947118  0.863927
0.811752  0.946474  0.863908
0.813144  0.945745  0.864143
0.815100  0.943851  0.864470
0.814800  0.941958  0.864419
0.814122  0.940064  0.864306
0.816229  0.938170  0.864657
0.823377  0.936277  0.865828
0.831126  0.934383  0.867062
0.834249  0.932490  0.867550
0.833760  0.930596  0.867474
0.832556  0.928673  0.867286
0.831427  0.926735  0.867110
0.830675  0.924796  0.866991
0.830449  0.922858  0.866956
0.831277  0.920919  0.867086
0.836092  0.918981  0.867835
0.842864  0.917043  0.868866
0.846136  0.915104  0.869356
0.846814  0.913945  0.869456
0.847077  0.915002  0.869495
0.847265  0.916059  0.869523
0.847491  0.917117  0.869557
0.848206  0.918174  0.869662
0.848318  0.919231  0.869679
0.844820  0.920288  0.869160
0.836807  0.921346  0.867945
0.833572  0.922403  0.867445
0.837597  0.921356  0.868067
0.841096  0.919954  0.868600
0.837898  0.918553  0.868113
0.829057  0.917151  0.866736
0.824769  0.915750  0.866052
0.824769  0.914348  0.866052
0.825860  0.912947  0.866227
0.821797  0.911546  0.865572
0.807915  0.910963  0.863257
0.792454  0.911374  0.860535
0.784177  0.911786  0.859013
0.777067  0.912197  0.857668
0.769694  0.912608  0.856236
0.768678  0.913020  0.856035
0.768114  0.913431  0.855924
0.765255  0.913842  0.855354
0.760778  0.914145  0.854451
0.757543  0.912264  0.853789
0.757430  0.910384  0.853765
0.756038  0.908503  0.853478
0.749793  0.906623  0.852170
0.747009  0.904742  0.851577
0.749492  0.902862  0.852106
0.752389  0.900981  0.852717
0.755737  0.899101  0.853416
0.758521  0.898528  0.853990
0.759236  0.898679  0.854136
0.759160  0.898830  0.854121
0.757881  0.898980  0.853858
0.755474  0.899131  0.853361
0.755699  0.899282  0.853408
0.755210  0.899433  0.853306
0.752916  0.899584  0.852828
0.750019  0.899642  0.852218
0.747987  0.899405  0.851786
0.748251  0.899168  0.851842
0.747686  0.898931  0.851722
0.746595  0.898694  0.851488
0.748777  0.898457  0.851954
0.750470  0.898220  0.852313
0.749868  0.897983  0.852186
0.749342  0.897746  0.852074
0.756753  0.897774  0.853626
0.767249  0.897854  0.855752
0.773080  0.897934  0.856898
0.774584  0.898014  0.857190
0.776616  0.898095  0.857582
0.781168  0.898175  0.858448
0.783763  0.898255  0.858936
0.784328  0.898335  0.859041
0.783162  0.897804  0.858823
0.780867  0.896466  0.858391
0.779550  0.895127  0.858142
0.778610  0.893789  0.857963
0.778045  0.892451  0.857855
0.770672  0.891113  0.856428
0.763073  0.889775  0.854916
0.761907  0.888437  0.854680
0.762885  0.887149  0.854878
0.764201  0.887675  0.855143
0.764954  0.888201  0.855294
0.764690  0.888727  0.855241
0.762358  0.889252  0.854772
0.763261  0.889778  0.854954
0.762433  0.890304  0.854787
0.760703  0.890830  0.854436
0.760515  0.891356  0.854397
0.761154  0.890742  0.854527
0.762320  0.889438  0.854764
0.762132  0.888135  0.854726
0.762396  0.886831  0.854779
0.763976  0.885527  0.855098
0.766082  0.884224  0.855520
0.765593  0.882920  0.855422
0.761342  0.881616  0.854566
0.756452  0.880495  0.853564
0.755286  0.880025  0.853322
0.754006  0.879555  0.853056
0.752765  0.879084  0.852796
0.752276  0.878614  0.852694
0.751599  0.878144  0.852551
0.750621  0.877673  0.852345
0.750056  0.877203  0.852226
0.749981  0.876733  0.852210
0.749981  0.876333  0.852210
0.749944  0.875948  0.852202
0.750357  0.875564  0.852289
0.752389  0.875180  0.852717
0.753931  0.874795  0.853040
0.745956  0.874411  0.851351
0.730231  0.874027  0.847872
0.723234  0.873642  0.846258
0.725039  0.873041  0.846679
0.734294  0.872128  0.848790
0.743548  0.871215  0.850831
0.746595  0.870302  0.851488
0.747461  0.869389  0.851674
0.747987  0.868476  0.851786
0.744827  0.867563  0.851108
0.732751  0.866650  0.848443
0.722745  0.865728  0.846144
0.724701  0.863406  0.846600
0.728839  0.861085  0.847554
0.726018  0.858763  0.846905
0.713189  0.856442  0.843867
0.696750  0.854120  0.839758
0.682041  0.851798  0.835865
0.669513  0.849477  0.832379
0.663983  0.847155  0.830788
0.663532  0.846896  0.830657
0.663569  0.847997  0.830668
0.662817  0.849098  0.830449
0.652735  0.850200  0.827451
0.649424  0.851301  0.826442
0.649725  0.852402  0.826534
0.649913  0.853503  0.826592
0.650666  0.854604  0.826822
0.648898  0.855479  0.826280
0.647054  0.855441  0.825712
0.647280  0.855404  0.825782
0.643443  0.855366  0.824588
0.640170  0.855328  0.823556
0.640358  0.855290  0.823615
0.638665  0.855252  0.823077
0.635994  0.855215  0.822221
0.635580  0.855177  0.822087
0.637424  0.855062  0.822680
0.636220  0.854927  0.822293
0.627455  0.854793  0.819426
0.617862  0.854658  0.816180
0.613874  0.854523  0.814797
0.613046  0.854389  0.814507
0.612445  0.854254  0.814296
0.612369  0.854119  0.814269
0.611918  0.853480  0.814111
0.611843  0.852052  0.814084
0.610714  0.850624  0.813686
0.607479  0.849196  0.812535
0.605222  0.847768  0.811724
0.605259  0.846340  0.811738
0.607817  0.844912  0.812656
0.611053  0.843484  0.813805
0.612219  0.842056  0.814216
0.611993  0.841069  0.814137
0.611165  0.840088  0.813845
0.612219  0.839106  0.814216
0.614100  0.838125  0.814876
0.612633  0.837144  0.814362
0.606425  0.836163  0.812158
0.599052  0.835182  0.809473
0.593748  0.834200  0.807496
0.591190  0.833958  0.806528
0.591227  0.834245  0.806543
0.592092  0.834532  0.806871
0.591754  0.834820  0.806743
0.589421  0.835107  0.805855
0.590023  0.835394  0.806084
0.598977  0.835682  0.809445
0.608946  0.835969  0.813059
0.611955  0.836013  0.814124
0.611843  0.834931  0.814084
0.612106  0.833850  0.814177
0.611955  0.832768  0.814124
0.610752  0.831686  0.813699
0.606275  0.830605  0.812103
0.607516  0.829523  0.812549
0.607893  0.828441  0.812683
0.602776  0.827360  0.810838
0.598262  0.827044  0.809181
0.604168  0.826951  0.811343
0.618464  0.826859  0.816387
0.630953  0.826767  0.820582
0.636070  0.826675  0.822245
0.634452  0.826582  0.821722
0.631706  0.826490  0.820828
0.630050  0.826398  0.820285
0.630126  0.825958  0.820310
0.629448  0.824925  0.820086
0.627078  0.823892  0.819301
0.625574  0.822859  0.818799
0.625536  0.821827  0.818786
0.625649  0.820794  0.818824
0.625912  0.819761  0.818912
0.626966  0.818728  0.819263
0.627605  0.817695  0.819476
0.626251  0.818082  0.819025
0.623881  0.818519  0.818230
0.621511  0.818956  0.817428
0.619442  0.819393  0.816723
0.619968  0.819830  0.816903
0.617711  0.820267  0.816128
0.608156  0.820704  0.812777
0.594876  0.821141  0.807920
0.587089  0.820438  0.804959
0.583854  0.818847  0.803704
0.579640  0.817255  0.802046
0.573132  0.815663  0.799435
0.571665  0.814071  0.798838
0.575577  0.812480  0.800423
0.579302  0.810888  0.801912
0.577496  0.809296  0.801193
0.573433  0.808083  0.799557
0.574186  0.808894  0.799862
0.575540  0.809704  0.800408
0.575314  0.810515  0.800317
0.573734  0.811326  0.799679
0.572305  0.812137  0.799098
0.570913  0.812948  0.798530
0.569370  0.813759  0.797897
0.568693  0.814570  0.797618
0.568731  0.813975  0.797633
0.567790  0.812920  0.797244
0.567565  0.811864  0.797151
0.572342  0.810809  0.799114
0.578248  0.809754  0.801493
0.580355  0.808699  0.802329
0.581220  0.807644  0.802671
0.580694  0.806588  0.802463
0.579565  0.805483  0.802016
0.579791  0.804283  0.802106
0.581634  0.803084  0.802834
0.590926  0.801884  0.806428
0.606124  0.800685  0.812049
0.617749  0.799485  0.816141
0.625160  0.798285  0.818660
0.624558  0.797086  0.818458
0.623542  0.795886  0.818116
0.623730  0.795791  0.818179
0.623730  0.795760  0.818179
0.624107  0.795728  0.818306
0.623994  0.795697  0.818268
0.623994  0.795665  0.818268
0.624219  0.795634  0.818344
0.624295  0.795602  0.818369
0.624408  0.795571  0.818407
0.629148  0.796543  0.819987
0.636784  0.798366  0.822475
0.639831  0.800188  0.823448
0.640208  0.802011  0.823568
0.640132  0.803834  0.823544
0.640132  0.805656  0.823544
0.638440  0.807479  0.823005
0.627154  0.809302  0.819326
0.617072  0.810673  0.815908
0.615868  0.809200  0.815491
0.614589  0.807727  0.815046
0.613460  0.806254  0.814652
0.613836  0.804781  0.814784
0.614062  0.803308  0.814862
0.612858  0.801835  0.814441
0.609209  0.800362  0.813152
0.605598  0.798889  0.811860
0.604093  0.798242  0.811316
0.603265  0.797896  0.811016
0.603077  0.797550  0.810947
0.602626  0.797205  0.810783
0.600331  0.796859  0.809944
0.597622  0.796513  0.808944
0.596494  0.796167  0.808524
0.596945  0.795822  0.808692
0.596005  0.795379  0.808342
0.593823  0.794740  0.807524
0.592243  0.794101  0.806928
0.593710  0.793462  0.807482
0.594011  0.792823  0.807595
0.592168  0.792184  0.806899
0.590136  0.791544  0.806128
0.589421  0.790905  0.805855
0.588932  0.790266  0.805667
0.588707  0.789747  0.805581
0.588895  0.789238  0.805653
0.588594  0.788729  0.805538
0.589196  0.788221  0.805768
0.591001  0.787712  0.806457
0.591265  0.787203  0.806557
0.587616  0.786694  0.805162
0.584606  0.786185  0.803997
0.585020  0.785549  0.804158
0.586788  0.784796  0.804843
0.589722  0.784043  0.805970
0.596795  0.783290  0.808636
0.607103  0.782537  0.812400
0.610187  0.781784  0.813499
0.609774  0.781031  0.813353
0.617185  0.780278  0.815947
0.632834  0.779562  0.821197
0.648221  0.779126  0.826072
0.658566  0.778690  0.829198
0.665300  0.778254  0.831170
0.666805  0.777818  0.831604
0.664811  0.777382  0.831028
0.663870  0.776946  0.830755
0.677225  0.776510  0.834544
0.694982  0.776075  0.839301
0.697464  0.776415  0.839942
0.695358  0.777069  0.839399
0.695659  0.777722  0.839477
0.698179  0.778376  0.840126
0.705590  0.779030  0.841999
0.720600  0.779684  0.845640
0.731698  0.780337  0.848205
0.733015  0.780991  0.848503
0.732413  0.781067  0.848367
0.735498  0.779846  0.849060
0.745956  0.778625  0.851351
0.764389  0.777403  0.855181
0.772290  0.776182  0.856744
0.766458  0.774961  0.855595
0.763976  0.773740  0.855098
0.769205  0.772519  0.856139
0.778008  0.771298  0.857848
0.784742  0.771202  0.859118
0.786397  0.771226  0.859426
0.784666  0.771249  0.859104
0.777895  0.771273  0.857827
0.774321  0.771296  0.857139
0.779400  0.771320  0.858113
0.790497  0.771343  0.860179
0.792604  0.771367  0.860562
0.782635  0.771368  0.858724
0.770220  0.771346  0.856339
0.763298  0.771324  0.854961
0.761342  0.771303  0.854566
0.761380  0.771281  0.854573
0.761192  0.771259  0.854535
0.761229  0.771237  0.854543
0.761568  0.771215  0.854611
0.761869  0.771146  0.854673
0.762584  0.770626  0.854817
0.762885  0.770106  0.854878
0.762772  0.769585  0.854855
0.762207  0.769065  0.854741
0.760778  0.768545  0.854451
0.759875  0.768025  0.854267
0.760364  0.767505  0.854367
0.760402  0.766985  0.854374
0.759913  0.768156  0.854275
0.759875  0.770079  0.854267
0.759499  0.772003  0.854190
0.757881  0.773927  0.853858
0.757242  0.775850  0.853727
0.757279  0.777774  0.853734
0.757355  0.779698  0.853750
0.758032  0.781621  0.853889
0.758972  0.782537  0.854082
0.759047  0.780959  0.854098
0.756640  0.779381  0.853602
0.755173  0.777802  0.853299
0.757580  0.776224  0.853796
0.761568  0.774646  0.854611
0.764728  0.773068  0.855249
0.765706  0.771489  0.855445
0.764653  0.769911  0.855234
0.766534  0.770274  0.855610
0.771010  0.770893  0.856494
0.778346  0.771512  0.857913
0.788090  0.772131  0.859738
0.792153  0.772750  0.860480
0.791852  0.773369  0.860426
0.792378  0.773988  0.860521
0.792529  0.774607  0.860548
0.791588  0.774394  0.860378
0.787450  0.773278  0.859620
0.783011  0.772162  0.858795
0.781431  0.771045  0.858498
0.780265  0.769929  0.858277
0.779362  0.768813  0.858106
0.780077  0.767697  0.858242
0.781017  0.766581  0.858420
0.779324  0.765535  0.858099
0.770371  0.765354  0.856369
0.757693  0.765172  0.853820
0.749154  0.764991  0.852034
0.744225  0.764810  0.850978
0.743586  0.764628  0.850840
0.743623  0.764447  0.850848
0.743548  0.764266  0.850831
0.746069  0.764084  0.851375
0.752464  0.765013  0.852733
0.754307  0.766485  0.853119
0.754646  0.767958  0.853189
0.756941  0.769430  0.853665
0.758596  0.770902  0.854005
0.758972  0.772374  0.854082
0.754608  0.773846  0.853181
0.746219  0.775319  0.851408
0.740576  0.776161  0.850184
0.739260  0.775277  0.849894
0.739222  0.774392  0.849886
0.739297  0.773508  0.849902
0.738996  0.772623  0.849836
0.738808  0.771739  0.849795
0.738883  0.770855  0.849811
0.740012  0.769970  0.850060
0.742758  0.769086  0.850660
0.745015  0.768399  0.851149
0.747235  0.767743  0.851625
0.750056  0.767087  0.852226
0.751072  0.766432  0.852440
0.748589  0.765776  0.851914
0.752389  0.765120  0.852717
0.756113  0.764464  0.853494
0.756790  0.763809  0.853634
0.756866  0.763242  0.853649
0.759047  0.762780  0.854098
0.762019  0.762319  0.854703
0.762207  0.761857  0.854741
0.762433  0.761396  0.854787
0.762057  0.760934  0.854711
0.766722  0.760473  0.855647
0.777368  0.760011  0.857726
0.779701  0.759582  0.858170
0.778647  0.759706  0.857970
0.781168  0.759831  0.858448
0.789068  0.759955  0.859918
0.802272  0.760080  0.862281
0.812354  0.760204  0.864010
0.816568  0.760329  0.864713
0.818787  0.760453  0.865080
0.819652  0.760578  0.865222
0.819652  0.760077  0.865222
0.821270  0.759240  0.865486
0.828531  0.758404  0.866653
0.836431  0.757567  0.867887
0.837334  0.756730  0.868026
0.837296  0.755894  0.868020
0.838424  0.755057  0.868193
0.838387  0.754221  0.868188
0.836694  0.753765  0.867928
0.832857  0.754472  0.867333
0.828192  0.755178  0.866599
0.827364  0.755885  0.866467
0.828380  0.756592  0.866629
0.823452  0.757298  0.865840
0.811527  0.758005  0.863870
0.798172  0.758712  0.861560
0.790535  0.759418  0.860186
0.786133  0.759875  0.859377
0.783199  0.760285  0.858830
0.782146  0.760696  0.858632
0.781807  0.761106  0.858569
0.770822  0.761517  0.856458
0.756565  0.761927  0.853587
0.756188  0.762337  0.853509
0.757580  0.762748  0.853796
0.757091  0.762647  0.853696
0.762245  0.761893  0.854749
0.766571  0.761139  0.855617
0.757881  0.760384  0.853858
0.748815  0.759630  0.851962
0.747987  0.758876  0.851786
0.748100  0.758122  0.851810
0.745392  0.757367  0.851230
0.737529  0.756665  0.849512
0.721578  0.757412  0.845870
0.711308  0.758159  0.843410
0.714205  0.758906  0.844113
0.716199  0.759654  0.844593
0.710443  0.760401  0.843198
0.700549  0.761148  0.840730
0.693213  0.761895  0.838842
0.693213  0.762642  0.838842
0.694192  0.763256  0.839096
0.693853  0.763791  0.839008
0.693025  0.764326  0.838792
0.689263  0.764861  0.837803
0.677225  0.765396  0.834544
0.668347  0.765932  0.832046
0.666617  0.766467  0.831550
0.666617  0.767002  0.831550
0.670604  0.767535  0.832689
0.677188  0.768062  0.834534
0.679144  0.768589  0.835073
0.680348  0.769115  0.835403
0.700737  0.769642  0.840778
0.727861  0.770168  0.847330
0.737003  0.770695  0.849395
0.737078  0.771221  0.849412
0.736626  0.771748  0.849311
0.738131  0.770731  0.849645
0.739448  0.769380  0.849936
0.739561  0.768029  0.849960
0.739448  0.766679  0.849936
0.738883  0.765328  0.849811
0.738658  0.763977  0.849761
0.738808  0.762626  0.849795
0.739673  0.761276  0.849985
0.741178  0.760187  0.850315
0.741366  0.759464  0.850356
0.741291  0.758741  0.850340
0.742006  0.758017  0.850496
0.741931  0.757294  0.850480
0.741404  0.756570  0.850365
0.740539  0.755847  0.850175
0.740351  0.755124  0.850134
0.742043  0.754440  0.850504
0.742946  0.756589  0.850701
0.737680  0.758737  0.849545
0.733353  0.760885  0.848579
0.732037  0.763033  0.848282
0.731585  0.765181  0.848180
0.732639  0.767329  0.848418
0.732150  0.769477  0.848307
0.729178  0.771625  0.847632
0.721202  0.772246  0.845782
0.710857  0.771889  0.843299
0.708036  0.771533  0.842606
0.710217  0.771176  0.843143
0.712362  0.770820  0.843666
0.713528  0.770464  0.843949
0.713453  0.770107  0.843931
0.713716  0.769751  0.843995
0.714055  0.769445  0.844077
0.714280  0.769338  0.844131
0.714243  0.769231  0.844122
0.715108  0.769124  0.844331
0.714619  0.769016  0.844213
0.713039  0.768909  0.843831
0.711609  0.768802  0.843483
0.711459  0.768694  0.843446
0.711459  0.768587  0.843446
0.710556  0.769061  0.843226
0.709916  0.769680  0.843069
0.711459  0.770298  0.843446
0.713829  0.770916  0.844022
0.714657  0.771534  0.844222
0.711986  0.772153  0.843575
0.705365  0.772771  0.841943
0.704462  0.773389  0.841717
0.705590  0.773541  0.841999
0.703860  0.772985  0.841566
0.702054  0.772430  0.841111
0.701603  0.771875  0.840997
0.701753  0.771319  0.841035
0.705026  0.770764  0.841858
0.709540  0.770209  0.842977
0.711421  0.769653  0.843437
0.712663  0.769098  0.843739
0.713979  0.770898  0.844059
0.714318  0.772712  0.844140
0.714393  0.774527  0.844159
0.713942  0.776342  0.844049
0.711083  0.778157  0.843355
0.709841  0.779972  0.843051
0.711722  0.781786  0.843511
0.711835  0.783601  0.843538
0.710029  0.782968  0.843097
0.709390  0.780630  0.842940
0.709465  0.778293  0.842958
0.704424  0.775955  0.841707
0.700888  0.773617  0.840816
0.700662  0.771279  0.840759
0.700925  0.768941  0.840826
0.698480  0.766604  0.840203
0.697013  0.764919  0.839826
0.700549  0.766103  0.840730
0.702656  0.767286  0.841263
0.702882  0.768470  0.841320
0.696599  0.769654  0.839720
0.684147  0.770838  0.836436
0.681664  0.772022  0.835763
0.681664  0.773206  0.835763
0.678467  0.774390  0.834887
0.669137  0.772906  0.832272
0.653262  0.770675  0.827610
0.641073  0.768444  0.823842
0.635844  0.766214  0.822172
0.632909  0.763983  0.821221
0.631593  0.761752  0.820791
0.631593  0.759522  0.820791
0.629072  0.757291  0.819962
0.618238  0.756828  0.816310
0.607516  0.759285  0.812549
0.607742  0.761743  0.812629
0.607103  0.764200  0.812400
0.603604  0.766657  0.811139
0.602137  0.769114  0.810605
0.601384  0.771571  0.810330
0.599503  0.774028  0.809639
0.596607  0.776486  0.808566
0.595215  0.773734  0.808046
0.594575  0.770839  0.807807
0.593823  0.767943  0.807524
0.593785  0.765047  0.807510
0.592017  0.762152  0.806842
0.584230  0.759256  0.803850
0.585697  0.756360  0.804421
0.599616  0.753465  0.809681
0.625498  0.753244  0.818773
0.662591  0.755049  0.830383
0.692912  0.756854  0.838763
0.701904  0.758659  0.841073
0.699684  0.760464  0.840510
0.698443  0.762269  0.840193
0.699383  0.764074  0.840433
0.709540  0.765879  0.842977
0.729855  0.767377  0.847786
0.747385  0.767315  0.851657
0.754985  0.767254  0.853259
0.758370  0.767192  0.853959
0.762095  0.767131  0.854718
0.763562  0.767070  0.855015
0.761267  0.767008  0.854550
0.756828  0.766947  0.853641
0.751486  0.766885  0.852527
0.746483  0.766009  0.851464
0.745015  0.764876  0.851149
0.746031  0.763744  0.851367
0.746219  0.762611  0.851408
0.745994  0.761478  0.851359
0.744564  0.760346  0.851051
0.744037  0.759213  0.850937
0.744037  0.758080  0.850937
0.743962  0.757909  0.850921
0.741705  0.759471  0.850430
0.740764  0.761033  0.850225
0.743022  0.762595  0.850717
0.746483  0.764157  0.851464
0.748175  0.765719  0.851826
0.745128  0.767281  0.851173
0.739598  0.768843  0.849969
0.737266  0.770405  0.849453
0.739072  0.770886  0.849853
0.723121  0.771313  0.846232
0.697765  0.771740  0.840020
0.690016  0.772168  0.838002
0.690242  0.772595  0.838062
0.690618  0.773023  0.838161
0.689151  0.773450  0.837773
0.687984  0.773877  0.837464
0.689715  0.774076  0.837923
0.692311  0.774086  0.838606
0.693740  0.774097  0.838979
0.694003  0.774107  0.839047
0.694267  0.774117  0.839116
0.695395  0.774128  0.839409
0.696938  0.774138  0.839807
0.697239  0.774148  0.839884
0.699571  0.774308  0.840481
0.711797  0.775354  0.843529
0.724061  0.776400  0.846451
0.730570  0.777446  0.847949
0.734369  0.778492  0.848807
0.735234  0.779538  0.849001
0.733429  0.780584  0.848596
0.731585  0.781630  0.848180
0.736288  0.782676  0.849236
0.741216  0.783918  0.850324
0.741479  0.785229  0.850381
0.740238  0.786540  0.850109
0.739184  0.787851  0.849878
0.739523  0.789161  0.849952
0.740802  0.790472  0.850233
0.740802  0.791783  0.850233
0.740652  0.793094  0.850200
0.739523  0.793448  0.849952
0.737492  0.791913  0.849503
0.734858  0.790379  0.848917
0.733842  0.788844  0.848689
0.734858  0.787309  0.848917
0.734783  0.785774  0.848900
0.734407  0.784239  0.848816
0.734219  0.782704  0.848773
0.734369  0.781169  0.848807
0.733391  0.782103  0.848587
0.734369  0.783217  0.848807
0.735422  0.784331  0.849043
0.735573  0.785445  0.849077
0.736325  0.786559  0.849244
0.741329  0.787673  0.850348
0.743661  0.788787  0.850856
0.742833  0.789900  0.850676
0.741705  0.788830  0.850430
0.741103  0.785806  0.850299
0.742043  0.782781  0.850504
0.742344  0.779757  0.850570
0.742119  0.776733  0.850521
0.742006  0.773709  0.850496
0.742382  0.770685  0.850578
0.744037  0.767661  0.850937
0.746746  0.765335  0.851521
0.746934  0.767943  0.851561
0.747837  0.770552  0.851754
0.745128  0.773161  0.851173
0.740990  0.775769  0.850274
0.739598  0.778378  0.849969
0.738432  0.780987  0.849712
0.737680  0.783595  0.849545
0.738432  0.786204  0.849712
0.739673  0.786782  0.849985
0.740990  0.786569  0.850274
0.743059  0.786356  0.850725
0.744451  0.786144  0.851027
0.742006  0.785931  0.850496
0.739034  0.785718  0.849844
0.739598  0.785505  0.849969
0.740915  0.785293  0.850258
0.742043  0.785546  0.850504
0.742608  0.786808  0.850627
0.742344  0.788070  0.850570
0.741893  0.789332  0.850471
0.741818  0.790594  0.850455
0.743887  0.791856  0.850905
0.745128  0.793118  0.851173
0.742608  0.794380  0.850627
0.740313  0.795642  0.850126
0.740050  0.795176  0.850068
0.739749  0.794542  0.850002
0.739222  0.793908  0.849886
0.739297  0.793274  0.849902
0.739749  0.792640  0.850002
0.739711  0.792007  0.849994
0.739862  0.791373  0.850027
0.740087  0.790739  0.850076
0.740802  0.790083  0.850233
0.742758  0.789406  0.850660
0.743623  0.788729  0.850848
0.743623  0.788052  0.850848
0.743699  0.787375  0.850864
0.743548  0.786698  0.850831
0.743172  0.786021  0.850750
0.742344  0.785344  0.850570
0.741141  0.784700  0.850307
0.740576  0.784344  0.850184
0.741065  0.783988  0.850291
0.743962  0.783632  0.850921
0.747498  0.783277  0.851682
0.749605  0.782921  0.852130
0.748928  0.782565  0.851986
0.748890  0.782209  0.851978
0.749116  0.781853  0.852026
0.750395  0.783502  0.852297
0.757768  0.786013  0.853835
0.764991  0.788525  0.855302
0.766195  0.791036  0.855542
0.760214  0.793548  0.854336
0.748288  0.796059  0.851850
0.727710  0.798571  0.847295
0.699609  0.801082  0.840491
0.678391  0.801997  0.834866
0.667407  0.799100  0.831777
0.671281  0.796203  0.832881
0.679445  0.793306  0.835156
0.680272  0.790408  0.835383
0.660936  0.787511  0.829898
0.625348  0.784614  0.818723
0.597510  0.781717  0.808902
0.585885  0.778820  0.804493
0.580017  0.780015  0.802195
0.574750  0.781710  0.800090
0.572417  0.783405  0.799144
0.572643  0.785100  0.799236
0.573584  0.786795  0.799618
0.574374  0.788490  0.799938
0.576029  0.790184  0.800605
0.578211  0.791879  0.801478
0.577308  0.791667  0.801118
0.577722  0.789445  0.801283
0.578926  0.787223  0.801762
0.579076  0.785002  0.801822
0.578587  0.782780  0.801628
0.579227  0.780558  0.801882
0.582010  0.778336  0.802982
0.585509  0.776115  0.804348
0.587766  0.774239  0.805220
0.586638  0.776190  0.804785
0.583289  0.778142  0.803483
0.581785  0.780093  0.802893
0.581446  0.782045  0.802760
0.580882  0.783996  0.802537
0.580919  0.785948  0.802552
0.577195  0.787899  0.801072
0.573095  0.789851  0.799420
0.572267  0.791061  0.799083
0.571364  0.791920  0.798715
0.570386  0.792779  0.798314
0.569897  0.793637  0.798114
0.569709  0.794496  0.798036
0.569445  0.795355  0.797928
0.567188  0.796214  0.796995
0.564141  0.797073  0.795723
0.562937  0.797841  0.795217
0.563201  0.798369  0.795328
0.562749  0.798897  0.795138
0.560229  0.799424  0.794069
0.558573  0.799952  0.793362
0.566474  0.800480  0.796698
0.576781  0.801008  0.800907
0.570649  0.801536  0.798422
0.555827  0.802064  0.792180
0.547476  0.801266  0.788510
0.544729  0.800270  0.787278
0.550786  0.799275  0.789978
0.559326  0.798280  0.793684
0.563727  0.797285  0.795549
0.562787  0.796290  0.795153
0.559025  0.795294  0.793556
0.559702  0.794299  0.793845
0.563577  0.794327  0.795486
0.566549  0.795525  0.796729
0.566323  0.796723  0.796635
0.563238  0.797920  0.795344
0.562937  0.799118  0.795217
0.562373  0.800316  0.794979
0.561508  0.801514  0.794613
0.561207  0.802712  0.794485
0.561282  0.803775  0.794517
0.560906  0.802825  0.794357
0.559740  0.801875  0.793861
0.560191  0.800924  0.794053
0.565044  0.799974  0.796102
0.567941  0.799024  0.797307
0.568618  0.798073  0.797587
0.580957  0.797123  0.802567
0.596945  0.796173  0.808692
0.607968  0.796055  0.812710
0.611429  0.796369  0.813938
0.610037  0.796683  0.813446
0.605447  0.796997  0.811806
0.606049  0.797312  0.812022
0.609134  0.797626  0.813126
0.610752  0.797940  0.813699
0.610977  0.798254  0.813779
0.609360  0.798363  0.813206
0.608984  0.797871  0.813072
0.608758  0.797378  0.812992
0.607516  0.796885  0.812549
0.605146  0.796393  0.811697
0.602588  0.795900  0.810769
0.600933  0.795407  0.810165
0.602362  0.794914  0.810687
0.601648  0.794422  0.810426
0.601497  0.795637  0.810371
0.602212  0.797154  0.810632
0.602776  0.798670  0.810838
0.603115  0.800187  0.810961
0.602475  0.801704  0.810728
0.601196  0.803220  0.810261
0.599541  0.804737  0.809653
0.598337  0.806254  0.809209
0.598112  0.807064  0.809125
0.597133  0.806998  0.808762
0.597848  0.806932  0.809027
0.599428  0.806866  0.809611
0.597171  0.806800  0.808776
0.595666  0.806733  0.808215
0.594011  0.806667  0.807595
0.593334  0.806601  0.807340
0.594425  0.806506  0.807750
0.599353  0.805752  0.809584
0.603303  0.804998  0.811029
0.601272  0.804244  0.810289
0.598149  0.803490  0.809139
0.599842  0.802736  0.809764
0.604206  0.801982  0.811357
0.612708  0.801228  0.814388
0.622301  0.800474  0.817696
0.626100  0.800598  0.818975
0.628508  0.801221  0.819776
0.632759  0.801844  0.821172
0.636408  0.802468  0.822354
0.637687  0.803091  0.822764
0.637687  0.803714  0.822764
0.636446  0.804337  0.822366
0.634790  0.804961  0.821832
0.634527  0.805730  0.821747
0.634565  0.806978  0.821759
0.634490  0.808226  0.821735
0.634979  0.809474  0.821893
0.636370  0.810723  0.822342
0.637424  0.811971  0.822680
0.637499  0.813219  0.822704
0.637499  0.814467  0.822704
0.638176  0.815715  0.822921
0.640283  0.815257  0.823591
0.637687  0.814449  0.822764
0.636446  0.813640  0.822366
0.637236  0.812832  0.822620
0.639230  0.812023  0.823257
0.650177  0.811215  0.826672
0.658114  0.810406  0.829064
0.651080  0.809598  0.826948
0.643518  0.808583  0.824611
0.644797  0.807290  0.825011
0.649951  0.805996  0.826603
0.654465  0.804703  0.827973
0.654992  0.803410  0.828132
0.651418  0.802116  0.827051
0.644910  0.800823  0.825046
0.645888  0.799529  0.825351
0.641487  0.798294  0.823972
0.634640  0.799720  0.821783
0.633888  0.801146  0.821539
0.634602  0.802572  0.821771
0.634377  0.803997  0.821698
0.637424  0.805423  0.822680
0.642013  0.806849  0.824138
0.643932  0.808275  0.824741
0.643932  0.809701  0.824741
0.644120  0.809214  0.824800
0.643669  0.807543  0.824658
0.642954  0.805871  0.824434
0.643180  0.804199  0.824505
0.646452  0.802527  0.825526
0.656647  0.800856  0.828627
0.675419  0.799184  0.834043
0.687458  0.797512  0.837324
0.691596  0.795995  0.838418
0.692122  0.795047  0.838556
0.694417  0.794099  0.839155
0.708374  0.793151  0.842689
0.722444  0.792202  0.846073
0.727560  0.791254  0.847261
0.727259  0.790306  0.847192
0.726243  0.789358  0.846957
0.725378  0.788410  0.846757
0.724588  0.789575  0.846574
0.724250  0.791237  0.846495
0.724287  0.792900  0.846504
0.724174  0.794563  0.846477
0.724588  0.796226  0.846574
0.725679  0.797889  0.846827
0.724400  0.799552  0.846530
0.723008  0.801214  0.846205
0.722557  0.802064  0.846100
0.722707  0.801720  0.846135
0.722970  0.801375  0.846197
0.722970  0.801031  0.846197
0.723046  0.800686  0.846214
0.723046  0.800341  0.846214
0.722970  0.799997  0.846197
0.724513  0.799652  0.846556
0.726507  0.799308  0.847018
0.727033  0.799475  0.847140
0.725265  0.799641  0.846731
0.718757  0.799807  0.845203
0.709691  0.799973  0.843014
0.706568  0.800140  0.842242
0.715033  0.800306  0.844313
0.721428  0.800472  0.845835
0.722669  0.800638  0.846126
0.719472  0.800377  0.845373
0.713001  0.799828  0.843822
0.709616  0.799279  0.842995
0.707133  0.798730  0.842382
0.703897  0.798181  0.841575
0.700963  0.797631  0.840835
0.697878  0.797082  0.840048
0.695922  0.796533  0.839545
0.694906  0.796295  0.839282
0.694944  0.797363  0.839292
0.696148  0.798430  0.839603
0.697954  0.799498  0.840068
0.700211  0.800565  0.840644
0.701452  0.801632  0.840959
0.701527  0.802700  0.840978
0.706305  0.803767  0.842177
0.714544  0.804835  0.844195
0.718832  0.805847  0.845221
0.716387  0.806845  0.844638
0.715635  0.807843  0.844457
0.718418  0.808840  0.845123
0.711760  0.809838  0.843520
0.699421  0.810836  0.840443
0.689564  0.811834  0.837883
0.686367  0.812831  0.837032
0.686743  0.812905  0.837133
0.686216  0.811498  0.836992
0.683432  0.810092  0.836243
0.680761  0.808685  0.835517
0.678542  0.807279  0.834908
0.676435  0.805872  0.834325
0.676247  0.804466  0.834273
0.677338  0.803060  0.834575
0.677526  0.801653  0.834627
0.677789  0.801725  0.834700
0.677827  0.801827  0.834711
0.677376  0.801928  0.834586
0.675833  0.802030  0.834158
0.674366  0.802132  0.833749
0.673802  0.802233  0.833591
0.674329  0.802335  0.833738
0.675457  0.802436  0.834053
0.676473  0.802861  0.834336
0.679144  0.803523  0.835073
0.681288  0.804185  0.835660
0.681250  0.804846  0.835650
0.681664  0.805508  0.835763
0.680987  0.806170  0.835578
0.678354  0.806832  0.834856
0.675946  0.807494  0.834189
0.674103  0.807793  0.833675
0.673839  0.806349  0.833601
0.674028  0.804904  0.833654
0.673538  0.803460  0.833517
0.683545  0.802015  0.836273
0.717027  0.800571  0.844791
0.751486  0.799127  0.852527
0.762697  0.797682  0.854840
0.761944  0.796238  0.854688
0.762207  0.796613  0.854741
0.769619  0.797537  0.856221
0.779249  0.798461  0.858085
0.782672  0.799386  0.858731
0.777030  0.800310  0.857661
0.769355  0.801234  0.856169
0.766458  0.802158  0.855595
0.764277  0.803082  0.855158
0.760665  0.803734  0.854428
0.759198  0.803908  0.854129
0.758596  0.804083  0.854005
0.758634  0.804257  0.854013
0.758634  0.804432  0.854013
0.759574  0.804606  0.854205
0.760515  0.804781  0.854397
0.761004  0.804955  0.854497
0.760966  0.805130  0.854489
0.761154  0.805929  0.854527
0.760214  0.806754  0.854336
0.759273  0.807580  0.854144
0.759273  0.808405  0.854144
0.759424  0.809230  0.854175
0.757957  0.810055  0.853874
0.752577  0.810880  0.852757
0.751110  0.811705  0.852448
0.750019  0.810898  0.852218
0.749266  0.808785  0.852058
0.746407  0.806673  0.851448
0.736212  0.804561  0.849219
0.727710  0.802448  0.847295
0.726431  0.800336  0.847001
0.725529  0.798224  0.846792
0.722406  0.796111  0.846064
0.717704  0.794732  0.844953
0.713490  0.797448  0.843940
0.711873  0.800165  0.843547
0.709728  0.802882  0.843023
0.706644  0.805598  0.842261
0.705590  0.808315  0.841999
0.705703  0.811031  0.842027
0.706042  0.813748  0.842111
0.706568  0.816464  0.842242
0.707020  0.816382  0.842354
0.707246  0.815355  0.842410
0.705477  0.814328  0.841971
0.701828  0.813301  0.841054
0.701753  0.812274  0.841035
0.712776  0.811247  0.843767
0.723384  0.810221  0.846293
0.727635  0.809194  0.847278
0.728237  0.808278  0.847416
0.727410  0.807576  0.847226
0.723384  0.806873  0.846293
0.711346  0.806171  0.843419
0.693063  0.805469  0.838802
0.681740  0.804766  0.835783
0.677263  0.804064  0.834555
0.676247  0.803362  0.834273
0.673952  0.802659  0.833633
0.658754  0.802027  0.829254
0.641562  0.801399  0.823996
0.634903  0.800771  0.821869
0.634979  0.800143  0.821893
0.635844  0.799515  0.822172
0.637988  0.798887  0.822861
0.643819  0.798259  0.824706
0.652359  0.797631  0.827337
0.655331  0.797659  0.828233
0.656685  0.798257  0.828639
0.672636  0.798854  0.833263
0.698292  0.799451  0.840155
0.715296  0.800048  0.844376
0.721955  0.800646  0.845959
0.725980  0.801243  0.846896
0.727974  0.801840  0.847356
0.727710  0.802252  0.847295
0.729328  0.801440  0.847666
0.732940  0.800628  0.848486
0.735761  0.799815  0.849119
0.735836  0.799003  0.849135
0.734369  0.798190  0.848807
0.733805  0.797378  0.848681
0.733353  0.796566  0.848579
0.733730  0.795753  0.848664
0.735498  0.795816  0.849060
0.736100  0.796206  0.849194
0.731397  0.796597  0.848137
0.723798  0.796988  0.846390
0.717064  0.797378  0.844800
0.714845  0.797769  0.844267
0.712663  0.798160  0.843739
0.713077  0.798550  0.843840
0.713453  0.798820  0.843931
0.714544  0.798836  0.844195
0.715936  0.798852  0.844530
0.715936  0.798867  0.844530
0.716575  0.798883  0.844683
0.716763  0.798899  0.844728
0.716011  0.798915  0.844548
0.715334  0.798931  0.844385
0.716048  0.798947  0.844557
0.719321  0.801113  0.845337
0.720299  0.803468  0.845569
0.720074  0.805824  0.845515
0.720563  0.808180  0.845631
0.716425  0.810536  0.844647
0.708788  0.812892  0.842791
0.703897  0.815247  0.841575
0.703897  0.817603  0.841575
0.703371  0.817715  0.841443
0.699759  0.815714  0.840529
0.697013  0.813712  0.839826
0.695997  0.811710  0.839564
0.695621  0.809709  0.839467
0.696110  0.807707  0.839593
0.696938  0.805706  0.839807
0.698254  0.803704  0.840145
0.700737  0.801979  0.840778
0.703521  0.802471  0.841481
0.704424  0.802963  0.841707
0.704575  0.803455  0.841745
0.704650  0.803948  0.841764
0.703973  0.804440  0.841594
0.703935  0.804932  0.841585
0.704048  0.805424  0.841613
0.704048  0.805917  0.841613
0.704048  0.804979  0.841613
0.704010  0.803448  0.841604
0.704386  0.801917  0.841698
0.705289  0.800386  0.841924
0.704424  0.798855  0.841707
0.702769  0.797324  0.841292
0.705929  0.795793  0.842083
0.710594  0.794262  0.843235
0.709277  0.793583  0.842912
0.710067  0.794869  0.843106
0.711534  0.796155  0.843465
0.711308  0.797441  0.843410
0.714506  0.798726  0.844186
0.721127  0.800012  0.845764
0.722820  0.801298  0.846161
0.721767  0.802584  0.845914
0.721691  0.803869  0.845897
0.721390  0.803885  0.845826
0.712211  0.803757  0.843630
0.678768  0.803629  0.834970
0.639342  0.803501  0.823293
0.621285  0.803373  0.817352
0.619856  0.803244  0.816864
0.621172  0.803116  0.817313
0.611730  0.802988  0.814044
0.597021  0.803739  0.808720
0.590437  0.805389  0.806242
0.591867  0.807038  0.806785
0.595967  0.808688  0.808328
0.605447  0.810337  0.811806
0.616169  0.811987  0.815595
0.616846  0.813636  0.815830
0.617448  0.815286  0.816037
0.621586  0.816697  0.817454
0.622338  0.815708  0.817709
0.623128  0.814719  0.817976
0.622037  0.813730  0.817607
0.620232  0.812741  0.816993
0.619931  0.811752  0.816890
0.623994  0.810763  0.818268
0.635392  0.809773  0.822027
0.646452  0.808784  0.825526
0.647243  0.808950  0.825770
0.649424  0.809643  0.826442
0.651945  0.810336  0.827211
0.652434  0.811030  0.827360
0.652434  0.811723  0.827360
0.652622  0.812416  0.827417
0.652885  0.813110  0.827496
0.653149  0.813803  0.827576
0.654954  0.814036  0.828120
0.656685  0.813098  0.828639
0.660259  0.812160  0.829699
0.666541  0.811222  0.831528
0.673463  0.810284  0.833496
0.683131  0.809346  0.836161
0.697653  0.808408  0.839991
0.703973  0.807470  0.841594
0.704161  0.806532  0.841641
0.707546  0.806519  0.842485
0.713641  0.806635  0.843977
0.724099  0.806750  0.846460
0.730983  0.806865  0.848043
0.733617  0.806981  0.848638
0.734745  0.807096  0.848892
0.736513  0.807212  0.849286
0.742194  0.807327  0.850537
0.749304  0.808191  0.852066
0.753593  0.809886  0.852969
0.755474  0.811581  0.853361
0.747536  0.813275  0.851690
0.737379  0.814970  0.849478
0.733542  0.816665  0.848621
0.733466  0.818360  0.848604
0.733767  0.820054  0.848672
0.733805  0.821555  0.848681
0.734068  0.820472  0.848740
0.734332  0.819390  0.848799
0.733353  0.818307  0.848579
0.732676  0.817224  0.848426
0.732676  0.816141  0.848426
0.732639  0.815058  0.848418
0.732639  0.813975  0.848418
0.733203  0.812892  0.848545
0.736927  0.812789  0.849378
0.740727  0.813177  0.850216
0.742006  0.813566  0.850496
0.740426  0.813954  0.850151
0.735761  0.814343  0.849119
0.730231  0.814731  0.847872
0.728087  0.815119  0.847382
0.726996  0.815508  0.847131
0.712587  0.815754  0.843721
0.686630  0.815598  0.837103
0.668836  0.815442  0.832186
0.662403  0.815286  0.830328
0.659281  0.815130  0.829410
0.658152  0.814975  0.829075
0.659055  0.814819  0.829343
0.657249  0.814663  0.828807
0.654052  0.814507  0.827849
0.651494  0.814309  0.827074
0.652660  0.814103  0.827428
0.658980  0.813898  0.829321
0.667557  0.813692  0.831820
0.671394  0.813487  0.832913
0.671093  0.813281  0.832828
0.671168  0.813076  0.832849
0.669250  0.812870  0.832304
0.669287  0.813717  0.832315
0.667858  0.815831  0.831906
0.667858  0.817945  0.831906
0.667557  0.820059  0.831820
0.670303  0.822173  0.832604
0.674629  0.824287  0.833822
0.678579  0.826402  0.834918
0.680573  0.828516  0.835465
0.680009  0.830543  0.835311
0.680009  0.830896  0.835311
0.679520  0.831248  0.835177
0.678880  0.831601  0.835001
0.682680  0.831953  0.836039
0.688887  0.832306  0.837704
0.689715  0.832659  0.837923
0.685200  0.833011  0.836719
0.681890  0.833364  0.835824
0.682229  0.832018  0.835916
0.683658  0.829738  0.836304
0.683620  0.827459  0.836294
0.682868  0.825179  0.836090
0.682868  0.822899  0.836090
0.681363  0.820619  0.835681
0.680536  0.818340  0.835455
0.681288  0.816060  0.835660
0.680874  0.814947  0.835547
0.680385  0.817504  0.835414
0.681777  0.820061  0.835794
0.681363  0.822618  0.835681
0.680649  0.825175  0.835486
0.679971  0.827732  0.835300
0.680348  0.830289  0.835403
0.681100  0.832846  0.835609
0.680498  0.835403  0.835445
0.680385  0.836183  0.835414
0.679971  0.836617  0.835300
0.679708  0.837051  0.835228
0.679670  0.837485  0.835218
0.679257  0.837918  0.835104
0.679219  0.838352  0.835094
0.679219  0.838786  0.835094
0.679219  0.839220  0.835094
0.678918  0.839050  0.835011
0.679520  0.838089  0.835177
0.680799  0.837129  0.835527
0.680611  0.836168  0.835475
0.675419  0.835207  0.834043
0.667707  0.834247  0.831863
0.667030  0.833286  0.831669
0.666127  0.832325  0.831409
0.664246  0.831380  0.830865
0.664547  0.830944  0.830952
0.661764  0.830508  0.830141
0.655218  0.830073  0.828199
0.653374  0.829637  0.827644
0.654428  0.829201  0.827962
0.656008  0.828766  0.828436
0.655970  0.828330  0.828425
0.656196  0.827894  0.828493
0.657776  0.827897  0.828964
0.658942  0.828163  0.829310
0.659883  0.828429  0.829588
0.659469  0.828695  0.829465
0.659093  0.828960  0.829354
0.661801  0.829226  0.830152
0.663381  0.829492  0.830613
0.662102  0.829758  0.830240
0.661350  0.830102  0.830019
0.659506  0.830721  0.829477
0.652434  0.831341  0.827360
0.644985  0.831960  0.825070
0.644647  0.832580  0.824964
0.642164  0.833199  0.824186
0.637951  0.833819  0.822849
0.640998  0.834438  0.823818
0.647243  0.835058  0.825770
0.652848  0.835764  0.827485
0.656271  0.836489  0.828515
0.656798  0.837215  0.828672
0.653337  0.837940  0.827633
0.641562  0.838665  0.823996
0.631555  0.839391  0.820779
0.632195  0.840116  0.820988
0.629975  0.840842  0.820260
0.627304  0.840723  0.819376
0.627267  0.839402  0.819364
0.627756  0.838081  0.819526
0.627455  0.836760  0.819426
0.627868  0.835439  0.819564
0.631442  0.834117  0.820742
0.632571  0.832796  0.821111
0.630464  0.831475  0.820421
0.627868  0.830179  0.819564
0.623279  0.831831  0.818027
0.616884  0.833483  0.815843
0.606651  0.835136  0.812239
0.589910  0.836788  0.806041
0.582274  0.838440  0.803085
0.583402  0.840092  0.803527
0.584644  0.841744  0.804011
0.583779  0.843397  0.803674
0.576255  0.843993  0.800696
0.567527  0.843899  0.797135
0.561508  0.843804  0.794613
0.558122  0.843710  0.793169
0.555338  0.843615  0.791968
0.548266  0.843521  0.788862
0.537732  0.843426  0.784083
0.531299  0.843331  0.781072
0.527500  0.843194  0.779259
0.524716  0.842883  0.777915
0.524340  0.842572  0.777733
0.524001  0.842261  0.777568
0.523211  0.841950  0.777183
0.522948  0.841639  0.777055
0.522534  0.841329  0.776852
0.522384  0.841018  0.776779
0.523362  0.840707  0.777257
0.524189  0.840300  0.777660
0.524265  0.839869  0.777696
0.524603  0.839437  0.777861
0.525431  0.839006  0.778262
0.525581  0.838575  0.778335
0.523813  0.838143  0.777477
0.515687  0.837712  0.773461
0.507938  0.837281  0.769517
0.504815  0.837115  0.767896
0.504251  0.837363  0.767601
0.503724  0.837610  0.767325
0.502370  0.837858  0.766613
0.505229  0.838105  0.768112
0.505906  0.838353  0.768464
0.505154  0.838600  0.768072
0.505718  0.838847  0.768366
0.505906  0.839095  0.768464
0.504891  0.838917  0.767935
0.504213  0.838733  0.767581
0.503988  0.838550  0.767463
0.504326  0.838366  0.767640
0.507712  0.838182  0.769400
0.510458  0.837999  0.770812
0.510910  0.837815  0.771043
0.508765  0.837632  0.769943
0.501618  0.837617  0.766216
0.491912  0.837723  0.760996
0.488188  0.837828  0.758942
0.488338  0.837934  0.759026
0.485554  0.838040  0.757473
0.484915  0.838145  0.757115
0.486382  0.838251  0.757937
0.487021  0.838356  0.758294
0.487172  0.838812  0.758377
0.486758  0.840864  0.758147
0.483071  0.842917  0.756075
0.476337  0.844970  0.752219
0.467798  0.847022  0.747188
0.460575  0.849075  0.742808
0.460763  0.851128  0.742924
0.462155  0.853180  0.743776
0.461779  0.855233  0.743546
0.461854  0.856261  0.743592
0.456361  0.856993  0.740199
0.447634  0.857725  0.734663
0.445038  0.858457  0.732982
0.444135  0.859188  0.732394
0.445000  0.859920  0.732958
0.445226  0.860652  0.733104
0.444587  0.861384  0.732688
0.445151  0.862241  0.733055
0.445678  0.863312  0.733398
0.446957  0.864383  0.734226
0.450117  0.865454  0.736256
0.450944  0.866525  0.736784
0.449778  0.867596  0.736040
0.450756  0.868666  0.736664
0.451809  0.869737  0.737334
0.448762  0.870808  0.735389
0.452788  0.869288  0.737953
0.465465  0.867680  0.745786
0.480889  0.866072  0.754836
0.488451  0.864465  0.759088
0.489053  0.862857  0.759422
0.491235  0.861249  0.760624
0.492852  0.859642  0.761510
0.492965  0.858034  0.761571
0.495749  0.857292  0.763082
0.506997  0.857220  0.769031
0.521217  0.857149  0.776207
0.531187  0.857078  0.781018
0.533782  0.857006  0.782242
0.533970  0.856935  0.782331
0.533933  0.856864  0.782313
0.532428  0.856792  0.781605
0.531826  0.856936  0.781321
0.532616  0.858218  0.781694
0.532691  0.859501  0.781729
0.532955  0.860783  0.781853
0.535024  0.862065  0.782824
0.537168  0.863347  0.783821
0.538861  0.864629  0.784604
0.546498  0.865911  0.788072
0.563539  0.867193  0.795470
0.570950  0.867468  0.798545
0.570085  0.867417  0.798191
0.574298  0.867366  0.799907
0.578474  0.867314  0.801583
0.580844  0.867263  0.802522
0.580694  0.867212  0.802463
0.578587  0.867160  0.801628
0.577985  0.867109  0.801388
0.577647  0.866782  0.801253
0.577120  0.865947  0.801042
0.575352  0.865111  0.800333
0.577195  0.864275  0.801072
0.584042  0.863439  0.803777
0.589045  0.862603  0.805711
0.590211  0.861768  0.806156
0.590136  0.860932  0.806128
0.588594  0.860096  0.805538
0.585810  0.860051  0.804464
0.588030  0.860050  0.805321
0.591829  0.860049  0.806771
0.592356  0.860047  0.806971
0.587917  0.860046  0.805278
0.580205  0.860045  0.802270
0.572944  0.860044  0.799359
0.569709  0.860043  0.798036
0.569107  0.859340  0.797788
0.568731  0.858045  0.797633
0.568806  0.856751  0.797664
0.567677  0.855456  0.797198
0.567640  0.854161  0.797182
0.568844  0.852867  0.797680
0.569709  0.851572  0.798036
0.569596  0.850277  0.797990
0.569032  0.849245  0.797757
0.568994  0.849846  0.797742
0.568279  0.850447  0.797447
0.565119  0.851049  0.796133
0.562900  0.851650  0.795201
0.562862  0.852251  0.795185
0.562223  0.852852  0.794915
0.561357  0.853453  0.794549
0.560755  0.854054  0.794293
0.560643  0.853161  0.794245
0.561320  0.851728  0.794533
0.561470  0.850295  0.794597
0.560153  0.848862  0.794037
0.555752  0.847430  0.792147
0.552742  0.845997  0.790837
0.553382  0.844564  0.791117
0.561846  0.843131  0.794756
0.567527  0.842712  0.797135
0.566662  0.844347  0.796776
0.567828  0.845982  0.797260
0.569408  0.847617  0.797912
0.570010  0.849251  0.798160
0.570612  0.850886  0.798407
0.571740  0.852521  0.798868
0.572079  0.854156  0.799006
0.572267  0.855791  0.799083
0.572079  0.856521  0.799006
0.572154  0.857179  0.799037
0.573960  0.857838  0.799771
0.578662  0.858496  0.801658
0.583628  0.859155  0.803615
0.586111  0.859813  0.804581
0.586638  0.860472  0.804785
0.586826  0.861130  0.804857
0.589948  0.861147  0.806056
0.591378  0.860576  0.806600
0.591415  0.860006  0.806614
0.591603  0.859435  0.806686
0.591603  0.858864  0.806686
0.591415  0.858294  0.806614
0.590926  0.857723  0.806428
0.591415  0.857153  0.806614
0.591754  0.856806  0.806743
0.590776  0.858130  0.806371
0.588707  0.859454  0.805581
0.589309  0.860779  0.805811
0.589083  0.862103  0.805725
0.588707  0.863427  0.805581
0.591791  0.864751  0.806757
0.596531  0.866075  0.808538
0.599391  0.867399  0.809598
0.598864  0.867495  0.809403
0.597622  0.867099  0.808944
0.595215  0.866703  0.808046
0.592356  0.866307  0.806971
0.591566  0.865912  0.806671
0.592243  0.865516  0.806928
0.591754  0.865120  0.806743
0.589986  0.864724  0.806070
0.591378  0.864443  0.806600
0.593484  0.864417  0.807397
0.593296  0.864392  0.807326
0.596080  0.864366  0.808370
0.601046  0.864341  0.810206
0.609623  0.864315  0.813299
0.615981  0.864290  0.815530
0.615680  0.864265  0.815426
0.616771  0.864239  0.815804
0.617335  0.863857  0.815999
0.617523  0.863439  0.816063
0.618163  0.863020  0.816284
0.617975  0.862601  0.816219
0.617109  0.862183  0.815921
0.617335  0.861764  0.815999
0.618125  0.861345  0.816271
0.618388  0.860926  0.816361
0.618276  0.860056  0.816322
0.618012  0.858738  0.816232
0.618012  0.857420  0.816232
0.617373  0.856102  0.816012
0.615793  0.854784  0.815465
0.613949  0.853466  0.814823
0.614213  0.852148  0.814915
0.619141  0.850830  0.816620
0.623843  0.849687  0.818217
0.625122  0.850157  0.818647
0.627154  0.850627  0.819326
0.631781  0.851098  0.820853
0.635919  0.851568  0.822197
0.636220  0.852038  0.822293
0.636634  0.852508  0.822427
0.634490  0.852979  0.821735
0.625085  0.853449  0.818635
0.611692  0.855222  0.814031
0.602062  0.857569  0.810577
0.598036  0.859917  0.809097
0.595666  0.862265  0.808215
0.595741  0.864613  0.808243
0.601873  0.866961  0.810509
0.608720  0.869309  0.812978
0.605598  0.871657  0.811860
0.595967  0.872614  0.808328
0.587503  0.870158  0.805118
0.585133  0.867701  0.804202
0.584945  0.865244  0.804128
0.584907  0.862788  0.804114
0.584907  0.860331  0.804114
0.585547  0.857875  0.804362
0.587315  0.855418  0.805046
0.588330  0.852962  0.805437
0.588857  0.852873  0.805639
0.587954  0.853091  0.805292
0.585998  0.853309  0.804537
0.585509  0.853528  0.804348
0.580242  0.853746  0.802284
0.565345  0.853964  0.796227
0.557520  0.854182  0.792910
0.557520  0.854400  0.792910
0.552667  0.853784  0.790804
0.549018  0.852269  0.789196
0.549695  0.850754  0.789496
0.551125  0.849239  0.790127
0.553081  0.847724  0.790986
0.554097  0.846210  0.791429
0.554022  0.844695  0.791396
0.553156  0.843180  0.791018
0.557445  0.841675  0.792878
0.570875  0.840300  0.798515
0.582161  0.838924  0.803041
0.580355  0.837549  0.802329
0.577195  0.836173  0.801072
0.575314  0.834798  0.800317
0.574787  0.833422  0.800105
0.574411  0.832047  0.799953
0.571063  0.830671  0.798592
0.567113  0.830018  0.796964
0.566060  0.829715  0.796526
0.565984  0.829412  0.796494
0.565909  0.829110  0.796463
0.566173  0.828807  0.796573
0.567376  0.828504  0.797073
0.570649  0.828201  0.798422
0.572944  0.827899  0.799359
0.572906  0.828086  0.799343
0.572756  0.829606  0.799282
0.571364  0.831125  0.798715
0.570424  0.832645  0.798330
0.570085  0.834164  0.798191
0.573471  0.835684  0.799572
0.577985  0.837203  0.801388
0.581484  0.838723  0.802774
0.583440  0.840242  0.803542
0.583327  0.838738  0.803498
0.582725  0.836762  0.803262
0.582951  0.834786  0.803350
0.582236  0.832810  0.803070
0.580995  0.830833  0.802582
0.580506  0.828857  0.802389
0.580430  0.826881  0.802359
0.580129  0.824904  0.802240
0.580129  0.823987  0.802240
0.580318  0.824307  0.802314
0.579603  0.824628  0.802031
0.576029  0.824949  0.800605
0.569596  0.825270  0.797990
0.561884  0.825590  0.794772
0.559815  0.825911  0.793893
0.561320  0.826232  0.794533
0.559251  0.826505  0.793652
0.556768  0.825992  0.792586
0.555978  0.825479  0.792245
0.555827  0.824966  0.792180
0.555301  0.824453  0.791952
0.555639  0.823939  0.792099
0.555902  0.823426  0.792212
0.556392  0.822913  0.792424
0.556241  0.822400  0.792359
0.554360  0.822706  0.791543
0.549470  0.823447  0.789396
0.545219  0.824189  0.787498
0.541946  0.824930  0.786017
0.540403  0.825672  0.785312
0.541005  0.826413  0.785588
0.540065  0.827155  0.785157
0.540704  0.827896  0.785450
0.541720  0.828215  0.785914
0.542548  0.827254  0.786290
0.545106  0.826294  0.787447
0.547100  0.825334  0.788342
0.548642  0.824373  0.789029
0.549846  0.823413  0.789563
0.549394  0.822453  0.789363
0.552667  0.821493  0.790804
0.558348  0.820532  0.793266
0.558912  0.820147  0.793507
0.558762  0.819869  0.793443
0.557859  0.819590  0.793056
0.554134  0.819311  0.791445
0.549169  0.819032  0.789263
0.545331  0.818753  0.787549
0.544541  0.818475  0.787193
0.544842  0.818196  0.787329
0.545482  0.818641  0.787617
0.545858  0.820007  0.787786
0.546234  0.821373  0.787954
0.545670  0.822739  0.787701
0.544654  0.824104  0.787244
0.544842  0.825470  0.787329
0.545106  0.826836  0.787447
0.543940  0.828202  0.786921
0.543940  0.829445  0.786921
0.541946  0.827428  0.786017
0.536754  0.825411  0.783630
0.527500  0.823394  0.779259
0.520465  0.821377  0.775836
0.520653  0.819360  0.775929
0.518998  0.817343  0.775111
0.518321  0.815326  0.774775
0.519976  0.813309  0.775595
0.520954  0.812806  0.776077
0.520879  0.813184  0.776040
0.520992  0.813561  0.776096
0.521029  0.813939  0.776114
0.521217  0.814317  0.776207
0.521105  0.814695  0.776151
0.520691  0.815072  0.775948
0.519637  0.815450  0.775428
0.519449  0.816171  0.775335
0.519600  0.818053  0.775409
0.519562  0.819935  0.775391
0.519938  0.821818  0.775576
0.518584  0.823700  0.774906
0.513242  0.825582  0.772228
0.507110  0.827465  0.769089
0.503122  0.829347  0.767009
0.499511  0.831229  0.765099
0.494131  0.830331  0.762206
0.488752  0.828838  0.759255
0.487247  0.827346  0.758419
0.487473  0.825853  0.758545
0.487811  0.824361  0.758733
0.490934  0.822868  0.760459
0.492401  0.821375  0.761263
0.492175  0.819883  0.761140
0.491348  0.818577  0.760686
0.492100  0.817529  0.761099
0.492250  0.816482  0.761181
0.485291  0.815435  0.757326
0.473591  0.814387  0.750618
0.466519  0.813340  0.746421
0.464224  0.812292  0.745035
0.463848  0.811245  0.744807
0.463961  0.810205  0.744876
0.464186  0.809660  0.745013
0.464149  0.809115  0.744990
0.463697  0.808570  0.744716
0.461703  0.808025  0.743500
0.458543  0.807480  0.741555
0.457114  0.806935  0.740668
0.455872  0.806390  0.739893
0.454443  0.805845  0.738997
0.454894  0.805511  0.739280
0.455007  0.805310  0.739351
0.453916  0.805110  0.738666
0.451433  0.804909  0.737095
0.450530  0.804708  0.736520
0.450606  0.804508  0.736568
0.449703  0.804307  0.735991
0.446279  0.804106  0.733788
0.441878  0.803776  0.730914
0.440223  0.802951  0.729821
0.440862  0.802125  0.730244
0.440524  0.801300  0.730020
0.440223  0.800475  0.729821
0.440674  0.799649  0.730120
0.435633  0.798824  0.726755
0.410503  0.797999  0.709020
0.381348  0.797174  0.686278
0.374915  0.797961  0.680923
0.375555  0.799143  0.681461
0.376232  0.800325  0.682029
0.376872  0.801507  0.682565
0.377812  0.802689  0.683350
0.377812  0.803871  0.683350
0.377887  0.805053  0.683413
0.378226  0.806235  0.683695
0.380445  0.806515  0.685534
0.384283  0.805440  0.688679
0.385486  0.804365  0.689657
0.382740  0.803289  0.687420
0.377323  0.802214  0.682942
0.374050  0.801139  0.680193
0.375517  0.800063  0.681429
0.379467  0.798988  0.684725
0.386013  0.797913  0.690083
0.387856  0.796859  0.691568
0.386954  0.795805  0.690842
0.381875  0.794751  0.686711
0.374991  0.793697  0.680986
0.372432  0.792643  0.678822
0.372621  0.791589  0.678982
0.371755  0.790535  0.678246
0.371153  0.789481  0.677732
0.373486  0.789339  0.679716
0.377511  0.789829  0.683099
0.379806  0.790319  0.685006
0.380934  0.790809  0.685937
0.381461  0.791299  0.686371
0.381311  0.791789  0.686247
0.381160  0.792279  0.686123
0.380897  0.792769  0.685906
0.380897  0.792877  0.685906
0.380972  0.791324  0.685968
0.380859  0.789772  0.685875
0.378790  0.788220  0.684164
0.374313  0.786668  0.680415
0.372207  0.785115  0.678630
0.372545  0.783563  0.678918
0.375179  0.782011  0.681145
0.376270  0.780459  0.682061
0.374765  0.779885  0.680796
0.373674  0.779584  0.679875
0.372658  0.779282  0.679014
0.372320  0.778980  0.678726
0.372094  0.778678  0.678534
0.373411  0.778377  0.679652
0.374915  0.778075  0.680923
0.375216  0.777773  0.681176
0.373260  0.778251  0.679524
0.373072  0.780008  0.679365
0.373749  0.781765  0.679939
0.372470  0.783522  0.678854
0.369197  0.785279  0.676055
0.367053  0.787035  0.674203
0.366225  0.788792  0.673485
0.364909  0.790549  0.672337
0.361861  0.792306  0.669659
0.358400  0.790072  0.666580
0.356482  0.787735  0.664857
0.353924  0.785398  0.662539
0.353924  0.783061  0.662539
0.348168  0.780724  0.657246
0.337597  0.778387  0.647226
0.334324  0.776050  0.644044
0.334286  0.773713  0.644007
0.334286  0.773541  0.644007
0.334663  0.774996  0.644375
0.336167  0.776452  0.645841
0.338500  0.777908  0.648097
0.338876  0.779363  0.648459
0.339478  0.780819  0.649037
0.341848  0.782275  0.651302
0.345158  0.783730  0.654433
0.346400  0.784705  0.655597
0.346513  0.783269  0.655702
0.346287  0.781834  0.655491
0.343315  0.780399  0.652694
0.337860  0.778964  0.647480
0.335603  0.777529  0.645292
0.335754  0.776094  0.645438
0.333910  0.774659  0.643639
0.332894  0.773224  0.642642
0.333233  0.772153  0.642975
0.334775  0.771197  0.644485
0.342262  0.770240  0.651696
0.349071  0.769284  0.658084
0.350576  0.768327  0.659474
0.347980  0.767371  0.657071
0.345459  0.766414  0.654715
0.346287  0.765458  0.655491
0.346212  0.764492  0.655421
0.346174  0.763509  0.655386
0.344895  0.762526  0.654185
0.344481  0.761543  0.653795
0.344331  0.760560  0.653654
0.344745  0.759578  0.654043
0.345760  0.758595  0.654998
0.345535  0.757612  0.654786
0.345836  0.756629  0.655068
0.345346  0.758064  0.654609
0.345309  0.759614  0.654574
0.343804  0.761165  0.653157
0.342675  0.762715  0.652088
0.342826  0.764266  0.652231
0.343842  0.765817  0.653192
0.343616  0.767367  0.652979
0.341923  0.768918  0.651374
0.340682  0.769422  0.650190
0.340870  0.769071  0.650370
0.341171  0.768720  0.650657
0.337823  0.768369  0.647444
0.337823  0.768018  0.647444
0.340494  0.767667  0.650010
0.342713  0.767316  0.652124
0.344293  0.766965  0.653618
0.348845  0.766672  0.657874
0.362990  0.766715  0.670654
0.368482  0.766758  0.675440
0.369686  0.766801  0.676476
0.382514  0.766845  0.687235
0.392070  0.766888  0.694926
0.395945  0.766931  0.697969
0.398390  0.766974  0.699866
0.400271  0.767017  0.701315
0.400948  0.765939  0.701834
0.401663  0.764470  0.702380
0.402340  0.763001  0.702896
0.402453  0.761532  0.702982
0.402829  0.760064  0.703268
0.403017  0.758595  0.703411
0.402528  0.757126  0.703039
0.400647  0.755657  0.701603
0.398653  0.754170  0.700070
0.398427  0.752647  0.699895
0.400572  0.751124  0.701545
0.402641  0.749601  0.703125
0.403205  0.748079  0.703554
0.403168  0.746556  0.703525
0.403356  0.745033  0.703668
0.402265  0.743510  0.702839
0.399594  0.741987  0.700794
0.398277  0.741042  0.699779
0.397449  0.740139  0.699139
0.397449  0.739235  0.699139
0.398164  0.738332  0.699692
0.401061  0.737429  0.701920
0.404936  0.736525  0.704863
0.406817  0.735622  0.706277
0.406290  0.734718  0.705882
0.405688  0.734482  0.705430
0.405124  0.734837  0.705005
0.404936  0.735193  0.704863
0.407230  0.735549  0.706587
0.408886  0.735904  0.707821
0.408510  0.736260  0.707541
0.410579  0.736616  0.709075
0.413287  0.736971  0.711066
0.415131  0.737293  0.712410
0.415281  0.737378  0.712519
0.415507  0.737463  0.712683
0.417501  0.737548  0.714124
0.419833  0.737633  0.715796
0.418441  0.737718  0.714800
0.413137  0.737803  0.710956
0.410992  0.737888  0.709381
0.411068  0.737973  0.709436
0.411181  0.738192  0.709519
0.411820  0.738463  0.709990
0.409563  0.738734  0.708324
0.407832  0.739005  0.707036
0.410127  0.739275  0.708742
0.410880  0.739546  0.709298
0.408585  0.739817  0.707597
0.405538  0.740088  0.705317
0.404785  0.739571  0.704750
0.407193  0.737360  0.706559
0.408660  0.735149  0.707653
0.408660  0.732938  0.707653
0.408585  0.730726  0.707597
0.408434  0.728515  0.707485
0.407832  0.726304  0.707036
0.407757  0.724093  0.706980
0.407682  0.721881  0.706924
0.406591  0.721749  0.706108
0.405914  0.721814  0.705600
0.405989  0.721879  0.705656
0.405801  0.721945  0.705515
0.404259  0.722010  0.704352
0.403393  0.722075  0.703697
0.403995  0.722140  0.704153
0.403544  0.722205  0.703811
0.403318  0.722402  0.703640
0.403393  0.722724  0.703697
0.403055  0.723047  0.703440
0.401663  0.723370  0.702380
0.400196  0.723693  0.701257
0.400609  0.724016  0.701574
0.401851  0.724338  0.702523
0.401136  0.724661  0.701977
0.400835  0.724951  0.701747
0.401776  0.724955  0.702466
0.403657  0.724959  0.703896
0.409111  0.724963  0.707989
0.414566  0.724967  0.712000
0.416485  0.724971  0.713391
0.416711  0.724975  0.713554
0.416861  0.724979  0.713663
0.416522  0.724983  0.713418
0.416410  0.724171  0.713337
0.417049  0.723011  0.713799
0.416786  0.721850  0.713609
0.416711  0.720690  0.713554
0.416711  0.719530  0.713554
0.416786  0.718369  0.713609
0.417726  0.717209  0.714286
0.419419  0.716049  0.715501
0.417990  0.715300  0.714476
0.417501  0.715529  0.714124
0.418441  0.715757  0.714800
0.417501  0.715985  0.714124
0.415657  0.716214  0.712792
0.414453  0.716442  0.711917
0.413024  0.716670  0.710874
0.412798  0.716899  0.710708
0.413024  0.717127  0.710874
0.413024  0.716739  0.710874
0.413438  0.716276  0.711176
0.413513  0.715814  0.711231
0.414040  0.715352  0.711616
0.414115  0.714889  0.711671
0.412761  0.714427  0.710681
0.416184  0.713965  0.713174
0.419682  0.713502  0.715689
0.413588  0.713992  0.711286
0.408058  0.715478  0.707205
0.408698  0.716964  0.707681
0.410654  0.718450  0.709131
0.410729  0.719937  0.709186
0.408510  0.721423  0.707541
0.408585  0.722909  0.707597
0.409864  0.724395  0.708547
0.410917  0.725779  0.709325
0.411030  0.726056  0.709409
0.411030  0.726333  0.709409
0.410880  0.726610  0.709298
0.411632  0.726887  0.709852
0.412873  0.727164  0.710763
0.412911  0.727441  0.710791
0.412873  0.727718  0.710763
0.413513  0.727995  0.711231
0.416786  0.725453  0.713609
0.419043  0.721589  0.715232
0.418516  0.717724  0.714854
0.417613  0.713859  0.714205
0.417350  0.709994  0.714016
0.417501  0.706130  0.714124
0.417613  0.702265  0.714205
0.416748  0.698400  0.713581
0.415131  0.695952  0.712410
0.413851  0.697211  0.711479
0.412384  0.698471  0.710405
0.410278  0.699731  0.708853
0.408585  0.700990  0.707597
0.407118  0.702250  0.706502
0.401888  0.703509  0.702552
0.388646  0.704769  0.692202
0.383380  0.706028  0.687943
0.381010  0.705536  0.685999
0.367053  0.704787  0.674203
0.356595  0.704037  0.664958
0.352156  0.703288  0.660925
0.349108  0.702539  0.658118
0.346851  0.701790  0.656019
0.345911  0.701041  0.655139
0.345046  0.700291  0.654327
0.344632  0.699394  0.653937
0.344820  0.698329  0.654114
0.344444  0.697264  0.653760
0.344143  0.696198  0.653476
0.344481  0.695133  0.653795
0.345008  0.694068  0.654291
0.345986  0.693003  0.655209
0.346851  0.691937  0.656019
0.345535  0.690835  0.654786
0.348695  0.689186  0.657735
0.360620  0.687537  0.668559
0.364532  0.685889  0.672008
0.364758  0.684240  0.672205
0.370627  0.682591  0.677282
0.378640  0.680942  0.684039
0.383154  0.679294  0.687759
0.384884  0.677645  0.689168
0.384734  0.676854  0.689046
0.383342  0.676506  0.687912
0.381047  0.676157  0.686030
0.378188  0.675808  0.683663
0.379731  0.675459  0.684943
0.384283  0.675111  0.688679
0.386164  0.674762  0.690204
0.386878  0.674413  0.690781
0.386164  0.674122  0.690204
0.387330  0.673996  0.691145
0.390941  0.673870  0.694032
0.391355  0.673745  0.694360
0.388157  0.673619  0.691810
0.384584  0.673494  0.688924
0.382364  0.673368  0.687112
0.382251  0.673243  0.687020
0.382251  0.673117  0.687020
0.380182  0.673956  0.685317
0.376044  0.674963  0.681872
0.374502  0.675970  0.680574
0.374765  0.676976  0.680796
0.374765  0.677983  0.680796
0.374652  0.678990  0.680701
0.373900  0.679996  0.680066
0.373712  0.681003  0.679907
0.375254  0.681652  0.681208
0.374238  0.681858  0.680352
0.371041  0.682065  0.677636
0.369987  0.682272  0.676734
0.369950  0.682478  0.676702
0.369348  0.682685  0.676185
0.367730  0.682892  0.674790
0.364119  0.683098  0.671645
0.362388  0.683318  0.670124
0.362539  0.683829  0.670256
0.362501  0.684340  0.670223
0.362539  0.684851  0.670256
0.362915  0.685362  0.670588
0.362764  0.685873  0.670455
0.364194  0.686384  0.671711
0.370702  0.686895  0.677346
0.380596  0.687406  0.685658
0.390527  0.685998  0.693703
0.394214  0.683510  0.696615
0.393311  0.681021  0.695906
0.393988  0.678532  0.696438
0.394064  0.676043  0.696497
0.394064  0.673554  0.696497
0.394553  0.671065  0.696881
0.395042  0.668576  0.697264
0.396170  0.666612  0.698145
0.396547  0.666352  0.698437
0.396659  0.666092  0.698525
0.396998  0.665832  0.698788
0.395606  0.665572  0.697705
0.395907  0.665312  0.697939
0.396584  0.665052  0.698467
0.395644  0.664792  0.697734
0.393198  0.664532  0.695817
0.385486  0.664665  0.689657
0.379354  0.664879  0.684632
0.377285  0.665092  0.682911
0.376383  0.665306  0.682156
0.377060  0.665519  0.682722
0.377699  0.665733  0.683256
0.378113  0.665946  0.683601
0.377737  0.666160  0.683287
0.377812  0.666118  0.683350
0.377473  0.665733  0.683068
0.377850  0.665349  0.683381
0.379392  0.664964  0.684663
0.379354  0.664580  0.684632
0.377699  0.664195  0.683256
0.379731  0.663811  0.684943
0.379505  0.663426  0.684757
0.378978  0.663081  0.684320
0.382815  0.664393  0.687482
0.383831  0.665706  0.688311
0.381010  0.667018  0.685999
0.382665  0.668330  0.687359
0.385035  0.669642  0.689290
0.387367  0.670954  0.691175
0.390565  0.672266  0.693733
0.393575  0.673579  0.696113
0.396847  0.673238  0.698671
0.400008  0.671879  0.701112
0.403280  0.670520  0.703611
0.405650  0.669162  0.705402
0.403092  0.667803  0.703468
0.402378  0.666444  0.702925
0.406177  0.665086  0.705797
0.405801  0.663727  0.705515
0.411293  0.662648  0.709603
0.420886  0.662591  0.716547
0.428109  0.662535  0.721616
0.430968  0.662478  0.723586
0.430818  0.662421  0.723483
0.429313  0.662364  0.722448
0.428185  0.662307  0.721668
0.428222  0.662251  0.721694
0.428786  0.662194  0.722085
0.430178  0.662903  0.723044
0.430103  0.663790  0.722992
0.429539  0.664678  0.722604
0.429125  0.665566  0.722318
0.429727  0.666454  0.722733
0.431608  0.667341  0.724024
0.429501  0.668229  0.722578
0.427244  0.669117  0.721016
0.427056  0.668778  0.720885
0.427056  0.666650  0.720885
0.427357  0.664522  0.721094
0.427432  0.662395  0.721147
0.427394  0.660267  0.721121
0.428448  0.658139  0.721851
0.429915  0.656011  0.722863
0.431909  0.653883  0.724229
0.433827  0.651760  0.725535
0.434881  0.651254  0.726248
0.435407  0.650749  0.726603
0.434655  0.650243  0.726095
0.434881  0.649738  0.726248
0.436197  0.649232  0.727135
0.436273  0.648727  0.727186
0.436686  0.648221  0.727463
0.437740  0.647716  0.728169
0.439282  0.647148  0.729197
0.440411  0.646537  0.729945
0.440524  0.645927  0.730020
0.440787  0.645316  0.730194
0.441916  0.644706  0.730939
0.443420  0.644095  0.731926
0.443646  0.643485  0.732074
0.443496  0.642874  0.731976
0.444286  0.642670  0.732492
0.444436  0.644152  0.732590
0.446317  0.645633  0.733812
0.447145  0.647115  0.734348
0.447559  0.648596  0.734615
0.447483  0.650077  0.734566
0.446693  0.651559  0.734056
0.442405  0.653040  0.731260
0.432661  0.654522  0.724742
0.429727  0.652131  0.722733
0.429464  0.648713  0.722552
0.424535  0.645295  0.719125
0.417312  0.641878  0.713989
0.412497  0.638460  0.710488
0.411895  0.635042  0.710046
0.412648  0.631624  0.710598
0.412723  0.628206  0.710653
0.412723  0.626026  0.710653
0.411068  0.625814  0.709436
0.407795  0.625602  0.707008
0.403506  0.625391  0.703782
0.401475  0.625179  0.702236
0.400835  0.624967  0.701747
0.401136  0.624755  0.701977
0.397562  0.624543  0.699226
0.392408  0.624331  0.695194
0.391957  0.625656  0.694837
0.390904  0.627010  0.694002
0.387819  0.628363  0.691538
0.386991  0.629716  0.690872
0.389474  0.631069  0.692864
0.391506  0.632422  0.694480
0.391317  0.633775  0.694330
0.391317  0.635128  0.694330
0.390001  0.634807  0.693284
0.389173  0.633265  0.692623
0.389625  0.631722  0.692984
0.389888  0.630179  0.693194
0.390264  0.628636  0.693494
0.390339  0.627094  0.693553
0.389023  0.625551  0.692503
0.389211  0.624008  0.692653
0.389926  0.622778  0.693224
0.390753  0.623035  0.693882
0.391581  0.623291  0.694539
0.392371  0.623547  0.695164
0.392559  0.623804  0.695313
0.392296  0.624060  0.695105
0.392032  0.624316  0.694896
0.391844  0.624573  0.694748
0.392408  0.624829  0.695194
0.396772  0.624564  0.698613
0.406328  0.624142  0.705910
0.423708  0.623721  0.718543
0.430028  0.623300  0.722940
0.424573  0.622878  0.719151
0.418102  0.622457  0.714557
0.410090  0.622036  0.708714
0.406741  0.621614  0.706221
0.406741  0.621080  0.706221
0.405462  0.620351  0.705260
0.404748  0.619622  0.704721
0.403920  0.618892  0.704096
0.402829  0.618163  0.703268
0.402039  0.617434  0.702667
0.400873  0.616704  0.701776
0.400986  0.615975  0.701862
0.401625  0.615246  0.702351
0.401098  0.615048  0.701949
0.401061  0.614872  0.701920
0.400572  0.614696  0.701545
0.400120  0.614520  0.701199
0.400346  0.614344  0.701372
0.400196  0.614168  0.701257
0.400008  0.613992  0.701112
0.399368  0.613816  0.700621
0.399142  0.613693  0.700447
0.399029  0.613612  0.700360
0.398277  0.613531  0.699779
0.397826  0.613450  0.699430
0.398352  0.613370  0.699837
0.398653  0.613289  0.700070
0.398804  0.613208  0.700186
0.398879  0.613127  0.700244
0.398766  0.613152  0.700157
0.398089  0.613760  0.699634
0.398014  0.614368  0.699576
0.398127  0.614975  0.699663
0.396321  0.615583  0.698262
0.394816  0.616191  0.697087
0.394064  0.616799  0.696497
0.390339  0.617407  0.693553
0.387593  0.618015  0.691357
0.387480  0.619692  0.691266
0.385261  0.621726  0.689474
0.382853  0.623761  0.687513
0.380295  0.625796  0.685410
0.377060  0.627830  0.682722
0.373523  0.629865  0.679748
0.369987  0.631900  0.676734
0.365811  0.633934  0.673124
0.362501  0.634247  0.670223
0.361749  0.631293  0.669559
0.359905  0.628339  0.667923
0.354413  0.625385  0.662984
0.349898  0.622431  0.658849
0.350576  0.619477  0.659474
0.341735  0.616522  0.651195
0.327214  0.613568  0.636997
0.317094  0.610614  0.626645
0.313069  0.610276  0.622419
0.312655  0.610101  0.621981
0.312580  0.609926  0.621901
0.312204  0.609751  0.621502
0.311940  0.609576  0.621222
0.312091  0.609402  0.621382
0.313520  0.609227  0.622896
0.315326  0.609052  0.624796
0.314837  0.607707  0.624283
0.315364  0.605352  0.624836
0.314950  0.602998  0.624401
0.311790  0.600644  0.621063
0.317734  0.598289  0.627311
0.327778  0.595935  0.637563
0.328342  0.593581  0.638128
0.330073  0.591226  0.639853
0.330261  0.589235  0.640040
0.329998  0.589612  0.639778
0.330261  0.589989  0.640040
0.329321  0.590365  0.639105
0.327665  0.590742  0.637450
0.324957  0.591119  0.634722
0.322399  0.591496  0.632119
0.321270  0.591873  0.630964
0.321345  0.592249  0.631041
0.322925  0.592904  0.632657
0.321985  0.593663  0.631696
0.320029  0.594421  0.629687
0.319953  0.595179  0.629609
0.319351  0.595938  0.628988
0.317771  0.596696  0.627350
0.315702  0.597454  0.625191
0.314348  0.598213  0.623768
0.314160  0.598320  0.623570
0.313821  0.597072  0.623213
0.314047  0.595825  0.623451
0.316492  0.594577  0.626017
0.318674  0.593330  0.628287
0.319163  0.592082  0.628793
0.317884  0.590835  0.627467
0.317997  0.589587  0.627584
0.315364  0.588340  0.624836
0.313709  0.588114  0.623094
0.312317  0.587977  0.621622
0.311113  0.587839  0.620342
0.311865  0.587702  0.621143
0.315326  0.587564  0.624796
0.319991  0.587427  0.629648
0.321270  0.587290  0.630964
0.321232  0.587152  0.630925
0.322737  0.587856  0.632465
0.324355  0.589347  0.634112
0.325747  0.590839  0.635520
0.325784  0.592330  0.635558
0.326123  0.593821  0.635900
0.327477  0.595312  0.637262
0.327252  0.596804  0.637035
0.326951  0.598295  0.636733
0.327214  0.599387  0.636997
0.329433  0.597331  0.639217
0.334738  0.595275  0.644448
0.339854  0.593219  0.649398
0.343277  0.591163  0.652659
0.347604  0.589107  0.656721
0.348996  0.587051  0.658014
0.349108  0.584995  0.658118
0.349259  0.582939  0.658258
0.349522  0.582660  0.658501
0.349297  0.583113  0.658293
0.346249  0.583566  0.655456
0.345158  0.584019  0.654433
0.347754  0.584471  0.656861
0.350049  0.584924  0.658988
0.351065  0.585377  0.659924
0.351591  0.585830  0.660408
0.351516  0.586008  0.660339
0.351253  0.585558  0.660097
0.350801  0.585108  0.659682
0.350049  0.584659  0.658988
0.349409  0.584209  0.658397
0.349522  0.583759  0.658501
0.349372  0.583310  0.658362
0.348431  0.582860  0.657490
0.347416  0.582410  0.656545
0.346362  0.582551  0.655562
0.345836  0.582757  0.655068
0.346024  0.582963  0.655245
0.346136  0.583169  0.655350
0.346024  0.583375  0.655245
0.345384  0.583581  0.654645
0.341284  0.583787  0.650765
0.329960  0.583994  0.639741
0.307577  0.583753  0.616550
0.297194  0.583058  0.605126
0.297005  0.582363  0.604915
0.293168  0.581668  0.600579
0.291513  0.580973  0.598689
0.291099  0.580279  0.598215
0.292454  0.579584  0.599764
0.292604  0.578889  0.599936
0.292905  0.578273  0.600279
0.298322  0.578439  0.606389
0.319991  0.578605  0.629648
0.339553  0.578772  0.649110
0.341434  0.578938  0.650908
0.344256  0.579104  0.653583
0.353096  0.579270  0.661785
0.358250  0.579436  0.666445
0.359943  0.579602  0.667957
0.360018  0.581434  0.668024
0.359416  0.584022  0.667488
0.359153  0.586610  0.667253
0.359153  0.589197  0.667253
0.359115  0.591785  0.667219
0.359040  0.594373  0.667152
0.359115  0.596960  0.667219
0.360131  0.599548  0.668124
0.363517  0.600742  0.671117
0.367354  0.598420  0.674464
0.369686  0.596098  0.676476
0.371868  0.593775  0.678342
0.374690  0.591453  0.680733
0.377774  0.589130  0.683319
0.378828  0.586808  0.684195
0.378151  0.584486  0.683632
0.381875  0.582163  0.686711
0.387443  0.582083  0.691236
0.388947  0.582310  0.692443
0.389023  0.582537  0.692503
0.389173  0.582764  0.692623
0.389211  0.582990  0.692653
0.389135  0.583217  0.692593
0.389474  0.583444  0.692864
0.389850  0.583671  0.693164
0.390076  0.584505  0.693344
0.390452  0.586010  0.693643
0.390753  0.587514  0.693882
0.390678  0.589018  0.693823
0.391468  0.590523  0.694450
0.393575  0.592027  0.696113
0.395568  0.593532  0.697675
0.395644  0.595036  0.697734
0.396133  0.596336  0.698115
0.397374  0.594979  0.699080
0.397713  0.593622  0.699343
0.397148  0.592265  0.698905
0.397111  0.590908  0.698876
0.398352  0.589551  0.699837
0.400609  0.588194  0.701574
0.400835  0.586837  0.701747
0.402189  0.585481  0.702782
0.405312  0.585837  0.705147
0.406967  0.587048  0.706390
0.407118  0.588258  0.706502
0.406516  0.589469  0.706051
0.403694  0.590680  0.703925
0.400722  0.591890  0.701661
0.400534  0.593101  0.701517
0.400158  0.594312  0.701228
0.399819  0.595354  0.700968
0.399330  0.595928  0.700592
0.393650  0.596501  0.696172
0.385449  0.597075  0.689626
0.385073  0.597648  0.689321
0.383681  0.598221  0.688189
0.383605  0.598795  0.688127
0.385073  0.599368  0.689321
0.386690  0.599942  0.690630
0.388496  0.601038  0.692081
0.389737  0.602221  0.693074
0.389436  0.603404  0.692834
0.390716  0.604586  0.693853
0.392897  0.605769  0.695580
0.393800  0.606952  0.696290
0.393687  0.608134  0.696202
0.393462  0.609317  0.696024
0.393462  0.609786  0.696024
0.394101  0.609401  0.696527
0.395531  0.609017  0.697646
0.396133  0.608632  0.698115
0.396246  0.608247  0.698203
0.396170  0.607862  0.698145
0.396246  0.607477  0.698203
0.396547  0.607093  0.698437
0.395945  0.606748  0.697969
0.393575  0.607155  0.696113
0.393236  0.607562  0.695846
0.394891  0.607969  0.697146
0.397713  0.608376  0.699343
0.399707  0.608783  0.700881
0.400045  0.609190  0.701141
0.399932  0.609597  0.701055
0.400647  0.610004  0.701603
0.403882  0.610979  0.704067
0.407419  0.612262  0.706727
0.407945  0.613546  0.707121
0.405876  0.614830  0.705571
0.405124  0.616114  0.705005
0.405049  0.617398  0.704948
0.403694  0.618682  0.703925
0.401663  0.619966  0.702380
0.400158  0.621550  0.701228
0.399255  0.624072  0.700534
0.397863  0.626595  0.699459
0.396697  0.629117  0.698554
0.396998  0.631639  0.698788
0.398127  0.634161  0.699663
0.398315  0.636683  0.699808
0.396659  0.639206  0.698525
0.392183  0.641728  0.695015
0.387593  0.642183  0.691357
0.384358  0.642241  0.688740
0.380596  0.642299  0.685658
0.379091  0.642357  0.684414
0.378941  0.642415  0.684289
0.378640  0.642473  0.684039
0.378452  0.642531  0.683882
0.378376  0.642589  0.683820
0.378301  0.643271  0.683757
0.376947  0.644767  0.682628
0.374351  0.646263  0.680447
0.372244  0.647758  0.678662
0.371342  0.649254  0.677893
0.370439  0.650749  0.677121
0.369912  0.652245  0.676669
0.369912  0.653740  0.676669
0.370062  0.655193  0.676798
0.370062  0.655266  0.676798
0.371454  0.655340  0.677989
0.373072  0.655413  0.679365
0.372771  0.655487  0.679110
0.373900  0.655560  0.680066
0.379016  0.655634  0.684351
0.382214  0.655707  0.686989
0.383154  0.655780  0.687759
0.382966  0.657471  0.687605
0.382364  0.660126  0.687112
0.382025  0.662781  0.686834
0.382740  0.665436  0.687420
0.381988  0.668091  0.686804
0.382326  0.670746  0.687081
0.382364  0.673401  0.687112
0.382402  0.676056  0.687143
0.383794  0.678342  0.688281
0.387217  0.679339  0.691054
0.390226  0.680337  0.693464
0.390866  0.681334  0.693972
0.389888  0.682331  0.693194
0.390302  0.683328  0.693523
0.392070  0.684326  0.694926
0.388985  0.685323  0.692473
0.371379  0.686320  0.677925
0.353435  0.686089  0.662094
0.351855  0.685585  0.660649
0.348996  0.685080  0.658014
0.339440  0.684576  0.649001
0.333572  0.684072  0.643307
0.331691  0.683567  0.641456
0.331390  0.683063  0.641158
0.331390  0.682559  0.641158
0.331503  0.683432  0.641270
0.332029  0.686254  0.641790
0.332217  0.689076  0.641975
0.333120  0.691898  0.642864
0.335453  0.694720  0.645145
0.334362  0.697542  0.644081
0.330938  0.700364  0.640711
0.326462  0.703186  0.636241
0.324204  0.705989  0.633959
0.324919  0.706921  0.634684
0.325935  0.707853  0.635710
0.323753  0.708785  0.633500
0.322173  0.709716  0.631889
0.322211  0.710648  0.631927
0.316568  0.711580  0.626096
0.308893  0.712512  0.617968
0.306899  0.713444  0.615818
0.308893  0.712880  0.617968
0.312467  0.711343  0.621781
0.313558  0.709807  0.622936
0.313596  0.708270  0.622975
0.313295  0.706734  0.622657
0.312768  0.705197  0.622100
0.313069  0.703661  0.622419
0.314386  0.702124  0.623808
0.316154  0.701234  0.625663
0.318336  0.702900  0.627936
0.321120  0.704566  0.630809
0.323941  0.706232  0.633691
0.326650  0.707897  0.636430
0.326875  0.709563  0.636657
0.325220  0.711229  0.634988
0.330111  0.712895  0.639890
0.337296  0.714561  0.646935
0.340305  0.715478  0.649831
0.341058  0.716206  0.650549
0.340381  0.716934  0.649903
0.338161  0.717662  0.647771
0.338011  0.718390  0.647626
0.336882  0.719118  0.646534
0.333120  0.719846  0.642864
0.331051  0.720573  0.640823
0.331051  0.722379  0.640823
0.331277  0.725846  0.641047
0.331202  0.729313  0.640972
0.331540  0.732780  0.641307
0.332443  0.736246  0.642198
0.332405  0.739713  0.642161
0.332405  0.743180  0.642161
0.332293  0.746647  0.642049
0.332029  0.750113  0.641790
0.332067  0.750802  0.641827
0.332669  0.751461  0.642420
0.334174  0.752120  0.643897
0.333835  0.752779  0.643565
0.332330  0.753438  0.642086
0.330562  0.754097  0.640339
0.328531  0.754756  0.638316
0.327026  0.755415  0.636809
0.326988  0.756722  0.636771
0.325145  0.758488  0.634912
0.322135  0.760254  0.631850
0.319991  0.762020  0.629648
0.318524  0.763786  0.628131
0.318072  0.765552  0.627663
0.317997  0.767318  0.627584
0.317207  0.769084  0.626763
0.315439  0.770650  0.624915
0.314687  0.771312  0.624125
0.314536  0.771974  0.623966
0.314423  0.772637  0.623848
0.314461  0.773299  0.623887
0.315552  0.773961  0.625033
0.317847  0.774623  0.627428
0.318298  0.775286  0.627897
0.315928  0.775948  0.625427
0.314160  0.776377  0.623570
0.315665  0.776740  0.625151
0.318900  0.777102  0.628521
0.320217  0.777464  0.629881
0.320781  0.777827  0.630461
0.324581  0.778189  0.634341
0.325107  0.778551  0.634874
0.321232  0.778914  0.630925
0.316981  0.779451  0.626527
0.316342  0.780280  0.625860
0.318561  0.781110  0.628170
0.320706  0.781940  0.630384
0.322248  0.782770  0.631966
0.323264  0.783599  0.633002
0.323565  0.784429  0.633309
0.323753  0.785259  0.633500
0.323791  0.786089  0.633538
0.325446  0.787306  0.635216
0.328568  0.788536  0.638354
0.329622  0.789766  0.639404
0.329584  0.790996  0.639367
0.329396  0.792226  0.639180
0.329734  0.793456  0.639517
0.330223  0.794686  0.640003
0.330750  0.795916  0.640525
0.331239  0.796469  0.641009
0.331879  0.796502  0.641641
0.332894  0.796535  0.642642
0.333572  0.796568  0.643307
0.333459  0.796601  0.643196
0.333421  0.796634  0.643159
0.333797  0.796667  0.643528
0.333835  0.796700  0.643565
0.333910  0.796764  0.643639
0.336280  0.796986  0.645950
0.343014  0.797209  0.652409
0.349710  0.797431  0.658675
0.354413  0.797654  0.662984
0.358212  0.797877  0.666412
0.360620  0.798099  0.668559
0.361485  0.798322  0.669326
0.360582  0.798544  0.668525
0.359040  0.800558  0.667152
0.358701  0.803148  0.666849
0.360921  0.805738  0.668826
0.359980  0.808328  0.667990
0.359190  0.810917  0.667286
0.360319  0.813507  0.668291
0.361147  0.816097  0.669026
0.361071  0.818687  0.668959
0.361109  0.820326  0.668993
0.360507  0.820220  0.668459
0.360469  0.820113  0.668425
0.359604  0.820007  0.667655
0.359567  0.819900  0.667622
0.359830  0.819794  0.667856
0.358739  0.819687  0.666883
0.354977  0.819581  0.663496
0.351817  0.819475  0.660615
0.351441  0.819256  0.660270
0.351516  0.819031  0.660339
0.350839  0.818807  0.659716
0.348845  0.818582  0.657874
0.347980  0.818357  0.657071
0.348243  0.818132  0.657316
0.349146  0.817908  0.658153
0.348920  0.817683  0.657944
0.348356  0.817335  0.657420
0.348093  0.816883  0.657176
0.347942  0.816431  0.657036
0.350877  0.815979  0.659751
0.353736  0.815527  0.662368
0.353848  0.815075  0.662471
0.357084  0.814623  0.665399
0.358664  0.814171  0.666816
0.358965  0.814045  0.667085
0.358099  0.815915  0.666310
0.356181  0.817785  0.664585
0.356294  0.819655  0.664687
0.356369  0.821525  0.664755
0.356933  0.823395  0.665263
0.356068  0.825266  0.664483
0.352720  0.827136  0.661442
0.348732  0.829006  0.657770
0.352080  0.828118  0.660856
0.355955  0.826242  0.664381
0.355692  0.824366  0.664143
0.358664  0.822490  0.666816
0.361448  0.820615  0.669292
0.362275  0.818739  0.670024
0.360959  0.816863  0.668859
0.358551  0.814987  0.666715
0.358400  0.814033  0.666580
0.359642  0.814934  0.667689
0.361410  0.815834  0.669259
0.361598  0.816735  0.669426
0.361448  0.817635  0.669292
0.360169  0.818536  0.668158
0.358626  0.819436  0.666782
0.357723  0.820336  0.665973
0.355692  0.821237  0.664143
0.351704  0.821698  0.660511
0.346776  0.822126  0.655949
0.344519  0.822553  0.653831
0.344368  0.822980  0.653689
0.338086  0.823407  0.647698
0.330261  0.823835  0.640040
0.327176  0.824262  0.636960
0.326462  0.824689  0.636241
0.325860  0.824555  0.635634
0.325709  0.823911  0.635482
0.325897  0.823267  0.635672
0.325446  0.822622  0.635216
0.326161  0.821978  0.635938
0.327101  0.821334  0.636884
0.328606  0.820690  0.638391
0.329810  0.820045  0.639591
0.329659  0.819676  0.639442
0.331390  0.821330  0.641158
0.334174  0.822984  0.643897
0.335415  0.824638  0.645109
0.335716  0.826291  0.645402
0.335829  0.827945  0.645512
0.335866  0.829599  0.645548
0.335754  0.831252  0.645438
0.335189  0.832906  0.644889
0.333572  0.834367  0.643307
0.333384  0.835752  0.643122
0.333873  0.837136  0.643602
0.333421  0.838521  0.643159
0.332593  0.839905  0.642346
0.332142  0.841290  0.641901
0.332518  0.842674  0.642272
0.333797  0.844059  0.643528
0.334324  0.844545  0.644044
0.334399  0.843045  0.644117
0.336167  0.841545  0.645841
0.336844  0.840045  0.646498
0.336995  0.838545  0.646644
0.336957  0.837045  0.646607
0.339741  0.835545  0.649290
0.347378  0.834045  0.656510
0.351027  0.832545  0.659889
0.351177  0.832043  0.660028
0.355617  0.831643  0.664075
0.360846  0.831243  0.668759
0.363216  0.830843  0.670852
0.363479  0.830443  0.671084
0.363630  0.830043  0.671216
0.362990  0.829643  0.670654
0.360507  0.829243  0.668459
0.357460  0.830344  0.665737
0.356068  0.832926  0.664483
0.355654  0.835509  0.664109
0.351366  0.838091  0.660201
0.347227  0.840673  0.656370
0.346099  0.843256  0.655315
0.347265  0.845838  0.656405
0.346964  0.848421  0.656124
0.344444  0.850427  0.653760
0.342525  0.847209  0.651946
0.341284  0.843990  0.650765
0.340644  0.840772  0.650154
0.342412  0.837554  0.651838
0.346099  0.834336  0.655315
0.348206  0.831118  0.657281
0.346626  0.827899  0.655808
0.344406  0.824681  0.653725
0.345384  0.822975  0.654645
0.348996  0.821931  0.658014
0.353811  0.820887  0.662437
0.357159  0.819844  0.665466
0.358212  0.818800  0.666412
0.357987  0.817756  0.666209
0.357535  0.816713  0.665804
0.357084  0.815669  0.665399
0.356143  0.815170  0.664551
0.355692  0.815996  0.664143
0.356820  0.816822  0.665162
0.358438  0.817648  0.666614
0.359266  0.818474  0.667353
0.359679  0.819300  0.667722
0.360056  0.820126  0.668057
0.357987  0.820953  0.666209
0.351478  0.821779  0.660304
0.344933  0.819858  0.654220
0.340305  0.817588  0.649831
0.336656  0.815318  0.646315
0.335490  0.813048  0.645182
0.337710  0.810778  0.647335
0.339403  0.808508  0.648965
0.339666  0.806238  0.649218
0.340757  0.803968  0.650262
0.339252  0.801811  0.648821
0.337183  0.799776  0.646826
0.335114  0.797741  0.644815
0.333158  0.795706  0.642901
0.332894  0.793671  0.642642
0.332819  0.791635  0.642568
0.332744  0.789600  0.642494
0.333873  0.787565  0.643602
0.337597  0.785728  0.647226
0.340907  0.786208  0.650406
0.341509  0.786688  0.650980
0.340907  0.787168  0.650406
0.340719  0.787648  0.650226
0.341171  0.788128  0.650657
0.341020  0.788608  0.650514
0.340569  0.789088  0.650082
0.340719  0.789568  0.650226
0.341321  0.790648  0.650801
0.341284  0.792017  0.650765
0.341020  0.793385  0.650514
0.340682  0.794754  0.650190
0.339741  0.796123  0.649290
0.339741  0.797491  0.649290
0.339854  0.798860  0.649398
0.339704  0.800229  0.649254
0.339816  0.800917  0.649362
0.336807  0.799772  0.646461
0.333873  0.798627  0.643602
0.333797  0.797481  0.643528
0.331164  0.796336  0.640935
0.331089  0.795191  0.640860
0.330600  0.794046  0.640376
0.336769  0.792901  0.646425
0.351177  0.791755  0.660028
0.358589  0.790942  0.666748
0.358814  0.790179  0.666950
0.358852  0.789417  0.666984
0.361673  0.788654  0.669492
0.365623  0.787892  0.672960
0.367316  0.787129  0.674432
0.362990  0.786367  0.670654
0.359190  0.785604  0.667286
0.359266  0.785685  0.667353
0.357008  0.786746  0.665331
0.354714  0.787808  0.663257
0.353961  0.788869  0.662574
0.353510  0.789931  0.662163
0.352833  0.790992  0.661545
0.353359  0.792053  0.662025
0.355504  0.793115  0.663973
0.357799  0.793882  0.666041
0.361260  0.789900  0.669126
0.363366  0.785918  0.670985
0.363667  0.781936  0.671249
0.363329  0.777954  0.670952
0.364382  0.773971  0.671876
0.370777  0.769989  0.677411
0.375781  0.766007  0.681651
0.378226  0.762025  0.683695
0.382251  0.762778  0.687020
0.386013  0.766032  0.690083
0.386765  0.769287  0.690690
0.386690  0.772542  0.690630
0.386728  0.775796  0.690660
0.387330  0.779051  0.691145
0.387744  0.782305  0.691478
0.387518  0.785560  0.691296
0.387330  0.787457  0.691145
0.387443  0.785284  0.691236
0.386991  0.783111  0.690872
0.386164  0.780938  0.690204
0.384734  0.778765  0.689046
0.383944  0.776592  0.688403
0.386051  0.774420  0.690113
0.386164  0.772247  0.690204
0.384283  0.770074  0.688679
0.383982  0.770270  0.688434
0.383906  0.770898  0.688373
0.383718  0.771526  0.688219
0.383718  0.772153  0.688219
0.383982  0.772781  0.688434
0.384809  0.773409  0.689107
0.385223  0.774037  0.689443
0.385261  0.774664  0.689474
0.385449  0.774780  0.689626
0.385336  0.774250  0.689535
0.390339  0.773719  0.693553
0.418780  0.773189  0.715043
0.452788  0.772658  0.737953
0.456361  0.772128  0.740199
0.459559  0.771597  0.742183
0.466406  0.771067  0.746353
0.467534  0.770469  0.747030
0.467459  0.768166  0.746985
0.467271  0.765863  0.746873
0.467497  0.763560  0.747008
0.465578  0.761257  0.745855
0.459860  0.758955  0.742368
0.457415  0.756652  0.740855
0.457565  0.754349  0.740948
0.454443  0.752046  0.738997
0.450041  0.751603  0.736208
0.446091  0.752236  0.733666
0.446204  0.752869  0.733739
0.447145  0.753502  0.734348
0.447069  0.754135  0.734299
0.445866  0.754768  0.733520
0.444323  0.755401  0.732516
0.444060  0.756034  0.732344
0.444210  0.755789  0.732443
0.444060  0.752599  0.732344
0.444135  0.749409  0.732394
0.444210  0.746219  0.732443
0.443759  0.743029  0.732148
0.443082  0.739839  0.731705
0.443383  0.736649  0.731902
0.443608  0.733460  0.732049
0.443533  0.730270  0.732000
0.444925  0.729873  0.732909
0.445038  0.730066  0.732982
0.442630  0.730259  0.731408
0.442706  0.730452  0.731458
0.445678  0.730645  0.733398
0.445264  0.730838  0.733129
0.442818  0.731032  0.731532
0.439583  0.731225  0.729397
0.435821  0.730868  0.726882
0.433037  0.729757  0.724998
0.434505  0.728645  0.725993
0.437665  0.727534  0.728119
0.439433  0.726422  0.729297
0.439320  0.725311  0.729222
0.440411  0.724199  0.729945
0.442442  0.723088  0.731285
0.442969  0.721987  0.731631
0.441502  0.721493  0.730666
0.440561  0.720999  0.730045
0.440486  0.720504  0.729995
0.444624  0.720010  0.732713
0.451283  0.719516  0.736999
0.456173  0.719021  0.740081
0.460161  0.718527  0.742554
0.461779  0.718033  0.743546
0.461515  0.716928  0.743385
0.460349  0.715438  0.742669
0.458130  0.713948  0.741299
0.456437  0.712458  0.740246
0.455797  0.710968  0.739846
0.455007  0.709478  0.739351
0.453352  0.707988  0.738310
0.451433  0.706498  0.737095
0.451621  0.705097  0.737214
0.453089  0.704032  0.738144
0.452562  0.702967  0.737811
0.454480  0.701902  0.739021
0.456512  0.700837  0.740293
0.456324  0.699772  0.740175
0.453615  0.698706  0.738476
0.451132  0.697641  0.736903
0.450493  0.696576  0.736496
0.450568  0.696571  0.736544
0.450455  0.696822  0.736472
0.450154  0.697074  0.736280
0.450192  0.697325  0.736304
0.451019  0.697576  0.736832
0.451433  0.697828  0.737095
0.451245  0.698079  0.736975
0.451320  0.698330  0.737023
0.451471  0.698280  0.737119
0.451546  0.697778  0.737167
0.451922  0.697276  0.737405
0.452299  0.696774  0.737644
0.452299  0.696271  0.737644
0.453089  0.695769  0.738144
0.453803  0.695267  0.738595
0.458242  0.694765  0.741369
0.469829  0.694263  0.748399
0.481153  0.692835  0.754986
0.487661  0.691404  0.758650
0.488601  0.689973  0.759172
0.489090  0.688542  0.759443
0.484877  0.687111  0.757093
0.475096  0.685680  0.751497
0.471748  0.684249  0.749535
0.472575  0.682817  0.750022
0.472237  0.683289  0.749823
0.469792  0.685067  0.748377
0.467008  0.686846  0.746715
0.466406  0.688624  0.746353
0.467534  0.690402  0.747030
0.469491  0.692181  0.748198
0.470694  0.693959  0.748912
0.470619  0.695737  0.748868
0.470431  0.697095  0.748756
0.470394  0.696645  0.748734
0.470506  0.696194  0.748801
0.471597  0.695744  0.749446
0.472350  0.695294  0.749889
0.470544  0.694843  0.748823
0.467497  0.694393  0.747008
0.464675  0.693942  0.745309
0.462757  0.693492  0.744143
0.462493  0.692052  0.743983
0.463020  0.690340  0.744304
0.461365  0.688628  0.743293
0.455534  0.686916  0.739681
0.450719  0.685204  0.736640
0.448649  0.683492  0.735316
0.445264  0.681780  0.733129
0.441916  0.680068  0.730939
0.441276  0.679435  0.730517
0.441276  0.680561  0.730517
0.441276  0.681686  0.730517
0.440862  0.682811  0.730244
0.440336  0.683936  0.729896
0.440373  0.685061  0.729921
0.440599  0.686186  0.730070
0.440448  0.687311  0.729970
0.440486  0.688436  0.729995
0.440975  0.689374  0.730319
0.441351  0.690307  0.730567
0.441126  0.691240  0.730418
0.439433  0.692173  0.729297
0.438041  0.693106  0.728370
0.437213  0.694039  0.727817
0.436536  0.694972  0.727362
0.436386  0.695905  0.727261
0.436649  0.695723  0.727438
0.437288  0.694707  0.727867
0.438229  0.693691  0.728495
0.439169  0.692675  0.729122
0.439847  0.691659  0.729572
0.440110  0.690643  0.729746
0.439658  0.689627  0.729447
0.440298  0.688611  0.729871
0.437100  0.687900  0.727741
0.411858  0.688696  0.710018
0.374464  0.689493  0.680542
0.368934  0.690289  0.675829
0.364457  0.691086  0.671942
0.356068  0.691883  0.664483
0.353811  0.692679  0.662437
0.353698  0.693476  0.662334
0.354413  0.694272  0.662984
0.356632  0.693341  0.664992
0.357084  0.691877  0.665399
0.357573  0.690412  0.665838
0.358852  0.688948  0.666984
0.359416  0.687483  0.667488
0.358927  0.686019  0.667051
0.358739  0.684554  0.666883
0.358927  0.683090  0.667051
0.356745  0.682265  0.665094
0.355767  0.682576  0.664211
0.357422  0.682887  0.665703
0.357686  0.683199  0.665939
0.357234  0.683510  0.665534
0.357272  0.683822  0.665568
0.357535  0.684133  0.665804
0.358551  0.684445  0.666715
0.360093  0.684756  0.668091
0.361485  0.684794  0.669326
0.361297  0.684820  0.669159
0.360620  0.684846  0.668559
0.360018  0.684871  0.668024
0.359905  0.684897  0.667923
0.360244  0.684923  0.668225
0.362350  0.684948  0.670090
0.369837  0.684974  0.676605
0.373824  0.684922  0.680002
0.373147  0.684808  0.679429
0.370401  0.684693  0.677089
0.369611  0.684578  0.676411
0.369461  0.684463  0.676282
0.369498  0.684349  0.676314
0.369310  0.684234  0.676152
0.369047  0.684119  0.675926
0.365924  0.684155  0.673223
0.361711  0.685062  0.669525
0.359379  0.685969  0.667454
0.359529  0.686876  0.667588
0.358476  0.687783  0.666647
0.355729  0.688690  0.664177
0.353999  0.689596  0.662608
0.354601  0.690503  0.663155
0.355504  0.691410  0.663973
0.355316  0.691708  0.663803
0.349710  0.691795  0.658675
0.340870  0.691882  0.650370
0.334324  0.691970  0.644044
0.330111  0.692057  0.639890
0.332518  0.692145  0.642272
0.337145  0.692232  0.646789
0.339779  0.692319  0.649326
0.340757  0.692175  0.650262
0.340719  0.691581  0.650226
0.340983  0.690987  0.650478
0.341058  0.690393  0.650549
0.341472  0.689798  0.650944
0.343879  0.689204  0.653228
0.346136  0.688610  0.655350
0.344331  0.688016  0.653654
0.345196  0.687421  0.654468
0.344933  0.688328  0.654220
0.342299  0.689339  0.651731
0.341998  0.690349  0.651445
0.342864  0.691360  0.652267
0.343052  0.692371  0.652445
0.343315  0.693381  0.652694
0.345911  0.694392  0.655139
0.349409  0.695402  0.658397
0.350877  0.695924  0.659751
0.350764  0.696016  0.659647
0.349635  0.696107  0.658606
0.349184  0.696198  0.658188
0.350576  0.696290  0.659474
0.352156  0.696381  0.660925
0.352118  0.696472  0.660891
0.352381  0.696564  0.661132
0.353585  0.696448  0.662231
0.355805  0.694911  0.664245
0.356896  0.693374  0.665229
0.356143  0.691837  0.664551
0.355993  0.690300  0.664415
0.351441  0.688763  0.660270
0.336468  0.687226  0.646133
0.323527  0.685689  0.633271
0.321007  0.684152  0.630693
0.320442  0.683892  0.630113
0.319878  0.684121  0.629531
0.321421  0.684349  0.631118
0.322173  0.684578  0.631889
0.320217  0.684807  0.629881
0.318599  0.685035  0.628209
0.318373  0.685264  0.627975
0.318336  0.685493  0.627936
0.319427  0.685647  0.629065
0.330637  0.685643  0.640413
0.335979  0.685639  0.645658
0.333534  0.685635  0.643270
0.332631  0.685631  0.642383
0.335904  0.685627  0.645585
0.339741  0.685623  0.649290
0.341998  0.685619  0.651445
0.346626  0.685615  0.655808
0.354864  0.684959  0.663394
0.358852  0.684241  0.666984
0.359416  0.683524  0.667488
0.360469  0.682806  0.668425
0.364043  0.682089  0.671579
0.369536  0.681371  0.676346
0.372733  0.680654  0.679078
0.372809  0.679937  0.679142
0.373222  0.680336  0.679493
0.377436  0.681805  0.683036
0.383493  0.683274  0.688035
0.384734  0.684742  0.689046
0.384847  0.686211  0.689138
0.386878  0.687680  0.690781
0.389512  0.689149  0.692894
0.390076  0.690618  0.693344
0.390189  0.691785  0.693434
0.390565  0.690426  0.693733
0.390565  0.689066  0.693733
0.391016  0.687707  0.694092
0.393349  0.686348  0.695935
0.395042  0.684989  0.697264
0.394816  0.683630  0.697087
0.396208  0.682271  0.698174
0.397675  0.680912  0.699313
0.398804  0.681003  0.700186
0.400572  0.681708  0.701545
0.402942  0.682413  0.703354
0.405049  0.683119  0.704948
0.406328  0.683824  0.705910
0.407005  0.684529  0.706418
0.407230  0.685234  0.706587
0.407080  0.685940  0.706474
0.406064  0.687175  0.705713
0.404259  0.689656  0.704352
0.403807  0.692137  0.704010
0.403469  0.694617  0.703754
0.403732  0.697098  0.703953
0.404447  0.699579  0.704494
0.403243  0.702060  0.703583
0.402678  0.704541  0.703154
0.405312  0.707022  0.705147
0.406629  0.708054  0.706136
0.407306  0.708915  0.706643
0.409036  0.709776  0.707933
0.412008  0.710637  0.710129
0.413287  0.711498  0.711066
0.412798  0.712359  0.710708
0.410691  0.713220  0.709159
0.410240  0.714082  0.708825
0.409789  0.715020  0.708491
0.408660  0.716039  0.707653
0.408923  0.717058  0.707849
0.409676  0.718078  0.708407
0.409676  0.719097  0.708407
0.413438  0.720116  0.711176
0.422316  0.721135  0.717561
0.425213  0.722154  0.719599
0.424046  0.723069  0.718781
0.423444  0.722881  0.718358
0.424159  0.722693  0.718861
0.424423  0.722504  0.719046
0.424122  0.722316  0.718834
0.424423  0.722128  0.719046
0.424535  0.721940  0.719125
0.423143  0.721751  0.718146
0.423482  0.721563  0.718384
0.424197  0.722092  0.718887
0.425213  0.722954  0.719599
0.429464  0.723817  0.722552
0.435407  0.724680  0.726603
0.436085  0.725543  0.727059
0.430065  0.726405  0.722966
0.427244  0.727268  0.721016
0.426115  0.728131  0.720230
0.428185  0.729054  0.721668
0.432925  0.730135  0.724922
0.435219  0.731215  0.726476
0.436724  0.732296  0.727489
0.438229  0.733376  0.728495
0.438793  0.734457  0.728872
0.438868  0.735537  0.728922
0.438944  0.736618  0.728972
0.439056  0.737698  0.729047
0.438906  0.737883  0.728947
0.438944  0.737938  0.728972
0.438944  0.737993  0.728972
0.439583  0.738048  0.729397
0.439959  0.738103  0.729646
0.439357  0.738158  0.729247
0.439245  0.738213  0.729172
0.439771  0.738268  0.729522
0.441615  0.738760  0.730740
0.444022  0.739746  0.732320
0.445640  0.740732  0.733373
0.443872  0.741718  0.732222
0.440524  0.742704  0.730020
0.439433  0.743690  0.729297
0.441991  0.744676  0.730988
0.444135  0.745662  0.732394
0.443872  0.746597  0.732222
0.444135  0.746806  0.732394
0.444662  0.747015  0.732737
0.443684  0.747224  0.732099
0.441502  0.747433  0.730666
0.441126  0.747643  0.730418
0.440448  0.747852  0.729970
0.438944  0.748061  0.728972
0.439470  0.748270  0.729322
0.439132  0.748700  0.729097
0.438379  0.749242  0.728596
0.438567  0.749785  0.728721
0.439094  0.750327  0.729072
0.437251  0.750870  0.727842
0.434429  0.751412  0.725943
0.433225  0.751955  0.725126
0.432962  0.752498  0.724947
0.433037  0.752838  0.724998
0.432887  0.752594  0.724896
0.431495  0.752350  0.723946
0.430028  0.752106  0.722940
0.429915  0.751863  0.722863
0.430254  0.751619  0.723095
0.430103  0.751375  0.722992
0.428109  0.751131  0.721616
0.427244  0.750888  0.721016
0.428598  0.749691  0.721955
0.428862  0.748331  0.722137
0.427884  0.746970  0.721460
0.427319  0.745610  0.721068
0.424949  0.744249  0.719415
0.419682  0.742889  0.715689
0.417388  0.741529  0.714043
0.417764  0.740168  0.714314
0.417200  0.739885  0.713907
0.416522  0.740921  0.713418
0.416146  0.741957  0.713146
0.416447  0.742993  0.713364
0.416410  0.744029  0.713337
0.418215  0.745065  0.714638
0.420510  0.746100  0.716279
0.411933  0.747136  0.710073
0.406139  0.748088  0.705769
0.405989  0.747252  0.705656
0.405575  0.746416  0.705345
0.402302  0.745580  0.702868
0.399782  0.744744  0.700939
0.401324  0.743908  0.702121
0.399707  0.743072  0.700881
0.391242  0.742236  0.694271
0.385449  0.741400  0.689626
0.384207  0.741369  0.688618
0.384922  0.741790  0.689199
0.386502  0.742210  0.690478
0.387744  0.742631  0.691478
0.387819  0.743052  0.691538
0.387367  0.743472  0.691175
0.387405  0.743893  0.691205
0.383906  0.744313  0.688373
0.377850  0.744930  0.683381
0.377361  0.746176  0.682974
0.377925  0.747423  0.683444
0.375818  0.748669  0.681682
0.373110  0.749915  0.679397
0.372658  0.751162  0.679014
0.372959  0.752408  0.679269
0.373072  0.753655  0.679365
0.374915  0.754901  0.680923
0.378715  0.756084  0.684101
0.379768  0.757254  0.684975
0.378075  0.758424  0.683569
0.378978  0.759594  0.684320
0.377022  0.760763  0.682691
0.382138  0.761933  0.686927
0.392973  0.763103  0.695639
0.397487  0.764273  0.699168
0.395456  0.765582  0.697587
0.393462  0.767076  0.696024
0.395267  0.768570  0.697440
0.397788  0.770064  0.699401
0.398503  0.771558  0.699954
0.399594  0.773052  0.700794
0.402039  0.774546  0.702667
0.403920  0.776040  0.704096
0.405049  0.777527  0.704948
0.407607  0.778724  0.706868
0.409224  0.779922  0.708072
0.408923  0.781120  0.707849
0.409826  0.782318  0.708519
0.410278  0.783515  0.708853
0.407795  0.784713  0.707008
0.406553  0.785911  0.706080
0.406666  0.787109  0.706164
0.406328  0.786227  0.705910
0.404748  0.784076  0.704721
0.403619  0.781924  0.703868
0.403469  0.779772  0.703754
0.403694  0.777620  0.703925
0.404146  0.775469  0.704267
0.404635  0.773317  0.704636
0.404447  0.771165  0.704494
0.403431  0.769873  0.703725
0.402904  0.771690  0.703325
0.402641  0.773507  0.703125
0.399142  0.775324  0.700447
0.391995  0.777142  0.694867
0.390377  0.778959  0.693583
0.390151  0.780776  0.693404
0.390151  0.782593  0.693404
0.389549  0.784410  0.692924
0.389211  0.784689  0.692653
0.389135  0.784613  0.692593
0.387969  0.784536  0.691659
0.387894  0.784460  0.691599
0.392484  0.784383  0.695253
0.396057  0.784307  0.698057
0.397901  0.784230  0.699488
0.399744  0.784154  0.700910
0.398992  0.784385  0.700331
0.394327  0.785064  0.696704
0.390114  0.785743  0.693374
0.387894  0.786421  0.691599
0.386803  0.787100  0.690721
0.386916  0.787779  0.690812
0.383794  0.788457  0.688281
0.378301  0.789136  0.683757
0.375705  0.789802  0.681588
0.374238  0.787512  0.680352
0.372508  0.785222  0.678886
0.371981  0.782933  0.678438
0.371868  0.780643  0.678342
0.371831  0.778353  0.678310
0.372094  0.776064  0.678534
0.373185  0.773774  0.679461
0.374577  0.771484  0.680638
0.375066  0.771543  0.681050
0.374464  0.773166  0.680542
0.374464  0.774789  0.680542
0.375329  0.776412  0.681271
0.375668  0.778035  0.681556
0.374991  0.779658  0.680986
0.372997  0.781281  0.679301
0.372357  0.782904  0.678758
0.371605  0.783519  0.678117
0.369310  0.780003  0.676152
0.369348  0.776486  0.676185
0.368257  0.772970  0.675245
0.364570  0.769453  0.672041
0.361937  0.765937  0.669725
0.361824  0.762420  0.669625
0.362087  0.758904  0.669858
0.364871  0.755388  0.672304
0.366075  0.756414  0.673354
0.367542  0.758635  0.674627
0.385148  0.760855  0.689382
0.400083  0.763075  0.701170
0.403393  0.765296  0.703697
0.403168  0.767516  0.703525
0.402867  0.769736  0.703297
0.403431  0.771956  0.703725
0.405161  0.773483  0.705033
0.407118  0.773914  0.706502
0.408848  0.774346  0.707793
0.410353  0.774778  0.708909
0.411820  0.775209  0.709990
0.413663  0.775641  0.711341
0.415131  0.776072  0.712410
0.416109  0.776504  0.713119
0.417049  0.776936  0.713799
0.417501  0.776787  0.714124
0.417689  0.776629  0.714259
0.420096  0.776470  0.715984
0.424159  0.776312  0.718861
0.427771  0.776154  0.721382
0.430366  0.775996  0.723173
0.432247  0.775837  0.724460
0.434128  0.775679  0.725739
0.435295  0.775788  0.726527
0.435558  0.776090  0.726705
0.435257  0.776393  0.726502
0.434655  0.776695  0.726095
0.435257  0.776998  0.726502


==> participant1Exp1MAEMGRadarContractionCycleData.txt <==
2.000000  0.061282     NaN
2.000667  0.061395  0.142423
2.001333  0.061470  0.140030
2.002000  0.061470  0.137636
2.002667  0.061282  0.135243
2.003333  0.061244  0.132849
2.004000  0.061207  0.130456
2.004667  0.060981  0.128062
2.005333  0.061132  0.125669
2.006000  0.061470  0.124479
2.006667  0.061583  0.125704
2.007333  0.061621  0.126929
2.008000  0.061508  0.128154
2.008667  0.061244  0.129379
2.009333  0.061019  0.130604
2.010000  0.060943  0.131829
2.010667  0.060868  0.133054
2.011333  0.060492  0.134278
2.012000  0.060078  0.133921
2.012667  0.059890  0.133443
2.013333  0.059965  0.132964
2.014000  0.060041  0.132485
2.014667  0.060153  0.132007
2.015333  0.060229  0.131528
2.016000  0.060229  0.131050
2.016667  0.060191  0.130571
2.017333  0.060266  0.131129
2.018000  0.060379  0.132626
2.018667  0.060492  0.134124
2.019333  0.060492  0.135621
2.020000  0.060417  0.137119
2.020667  0.060492  0.138616
2.021333  0.060831  0.140114
2.022000  0.060793  0.141611
2.022667  0.060680  0.143187
2.023333  0.060831  0.145336
2.024000  0.061244  0.147485
2.024667  0.061244  0.149634
2.025333  0.061282  0.151783
2.026000  0.061244  0.153932
2.026667  0.060906  0.156081
2.027333  0.060793  0.158230
2.028000  0.061019  0.160379
2.028667  0.061244  0.160032
2.029333  0.061320  0.158697
2.030000  0.061320  0.157362
2.030667  0.061357  0.156027
2.031333  0.061583  0.154692
2.032000  0.061846  0.153356
2.032667  0.061884  0.152021
2.033333  0.062223  0.150686
2.034000  0.062937  0.149317
2.034667  0.063013  0.147871
2.035333  0.062975  0.146425
2.036000  0.063013  0.144980
2.036667  0.062937  0.143534
2.037333  0.062862  0.142089
2.038000  0.062975  0.140643
2.038667  0.062975  0.139198
2.039333  0.062749  0.137752
2.040000  0.062260  0.140978
2.040667  0.062185  0.144676
2.041333  0.062260  0.148373
2.042000  0.061959  0.152071
2.042667  0.061734  0.155768
2.043333  0.061696  0.159466
2.044000  0.061696  0.163164
2.044667  0.060793  0.166861
2.045333  0.060793  0.167437
2.046000  0.061320  0.164943
2.046667  0.061508  0.162449
2.047333  0.061395  0.159954
2.048000  0.061244  0.157460
2.048667  0.061207  0.154966
2.049333  0.061320  0.152472
2.050000  0.061282  0.149977
2.050667  0.061207  0.147705
2.051333  0.061207  0.147427
2.052000  0.061056  0.147150
2.052667  0.060755  0.146872
2.053333  0.060831  0.146595
2.054000  0.060266  0.146317
2.054667  0.059138  0.146040
2.055333  0.059439  0.145762
2.056000  0.059853  0.145484
2.056667  0.059853  0.146900
2.057333  0.059777  0.149055
2.058000  0.059702  0.151210
2.058667  0.059890  0.153366
2.059333  0.060191  0.155521
2.060000  0.060229  0.157676
2.060667  0.060304  0.159831
2.061333  0.060342  0.161986
2.062000  0.060342  0.163523
2.062667  0.060379  0.163560
2.063333  0.060417  0.163597
2.064000  0.060492  0.163633
2.064667  0.060191  0.163670
2.065333  0.057595  0.163707
2.066000  0.054285  0.163744
2.066667  0.053382  0.163780
2.067333  0.053495  0.163817
2.068000  0.053344  0.164867
2.068667  0.053119  0.166045
2.069333  0.052931  0.167223
2.070000  0.052893  0.168400
2.070667  0.053119  0.169578
2.071333  0.053420  0.170756
2.072000  0.054134  0.171934
2.072667  0.054586  0.173112
2.073333  0.054586  0.173148
2.074000  0.055000  0.171965
2.074667  0.055150  0.170783
2.075333  0.055150  0.169600
2.076000  0.055037  0.168417
2.076667  0.054435  0.167235
2.077333  0.054210  0.166052
2.078000  0.054097  0.164870
2.078667  0.054059  0.163816
2.079333  0.054134  0.164259
2.080000  0.054097  0.164702
2.080667  0.054172  0.165145
2.081333  0.054849  0.165587
2.082000  0.055677  0.166030
2.082667  0.056730  0.166473
2.083333  0.058273  0.166916
2.084000  0.059401  0.167359
2.084667  0.059552  0.167161
2.085333  0.059552  0.166657
2.086000  0.059815  0.166152
2.086667  0.060304  0.165647
2.087333  0.060379  0.165142
2.088000  0.060342  0.164638
2.088667  0.060530  0.164133
2.089333  0.060981  0.163628
2.090000  0.060304  0.163889
2.090667  0.059326  0.166206
2.091333  0.059476  0.168523
2.092000  0.060304  0.170840
2.092667  0.060755  0.173157
2.093333  0.060680  0.175473
2.094000  0.060078  0.177790
2.094667  0.059702  0.180107
2.095333  0.059251  0.182424
2.096000  0.058573  0.183929
2.096667  0.057671  0.185310
2.097333  0.057407  0.186691
2.098000  0.057370  0.188072
2.098667  0.057294  0.189453
2.099333  0.057294  0.190834
2.100000  0.057332  0.192215
2.100667  0.057294  0.193596
2.101333  0.057294  0.193344
2.102000  0.057294  0.191201
2.102667  0.057407  0.189058
2.103333  0.057671  0.186915
2.104000  0.057896  0.184771
2.104667  0.057671  0.182628
2.105333  0.057106  0.180485
2.106000  0.057934  0.178342
2.106667  0.061169  0.176355
2.107333  0.062636  0.176863
2.108000  0.062636  0.177371
2.108667  0.063050  0.177879
2.109333  0.064329  0.178387
2.110000  0.066624  0.178896
2.110667  0.068618  0.179404
2.111333  0.069182  0.179912
2.112000  0.069107  0.180420
2.112667  0.069032  0.182281
2.113333  0.068994  0.184856
2.114000  0.069408  0.187430
2.114667  0.070725  0.190005
2.115333  0.071402  0.192579
2.116000  0.071402  0.195153
2.116667  0.071364  0.197728
2.117333  0.071251  0.200302
2.118000  0.071176  0.201821
2.118667  0.071176  0.200187
2.119333  0.071214  0.198554
2.120000  0.071026  0.196920
2.120667  0.070687  0.195287
2.121333  0.070725  0.193653
2.122000  0.070725  0.192020
2.122667  0.070536  0.190386
2.123333  0.070198  0.188752
2.124000  0.070198  0.187777
2.124667  0.070160  0.186920
2.125333  0.070198  0.186064
2.126000  0.070235  0.185208
2.126667  0.070235  0.184351
2.127333  0.070047  0.183495
2.128000  0.069897  0.182638
2.128667  0.069897  0.181782
2.129333  0.069935  0.181482
2.130000  0.069822  0.181882
2.130667  0.069521  0.182283
2.131333  0.069295  0.182683
2.132000  0.069445  0.183084
2.132667  0.069408  0.183484
2.133333  0.069182  0.183885
2.134000  0.069634  0.184285
2.134667  0.069709  0.184682
2.135333  0.069671  0.184972
2.136000  0.069596  0.185262
2.136667  0.069709  0.185553
2.137333  0.069746  0.185843
2.138000  0.069935  0.186133
2.138667  0.070198  0.186424
2.139333  0.070235  0.186714
2.140000  0.070424  0.187005
2.140667  0.070950  0.187970
2.141333  0.071251  0.189323
2.142000  0.071214  0.190677
2.142667  0.071176  0.192030
2.143333  0.071552  0.193384
2.144000  0.073659  0.194738
2.144667  0.074712  0.196091
2.145333  0.074411  0.197445
2.146000  0.074223  0.198357
2.146667  0.074223  0.197797
2.147333  0.074186  0.197236
2.148000  0.074298  0.196676
2.148667  0.074599  0.196115
2.149333  0.074524  0.195554
2.150000  0.074825  0.194994
2.150667  0.075164  0.194433
2.151333  0.075164  0.193873
2.152000  0.075164  0.192726
2.152667  0.075088  0.191455
2.153333  0.075051  0.190185
2.154000  0.075013  0.188915
2.154667  0.074599  0.187644
2.155333  0.074336  0.186374
2.156000  0.074374  0.185104
2.156667  0.074374  0.183834
2.157333  0.075126  0.183273
2.158000  0.075653  0.183684
2.158667  0.075502  0.184096
2.159333  0.075465  0.184507
2.160000  0.075427  0.184918
2.160667  0.075427  0.185330
2.161333  0.075465  0.185741
2.162000  0.075427  0.186152
2.162667  0.075427  0.186555
2.163333  0.075389  0.186481
2.164000  0.075314  0.186407
2.164667  0.075389  0.186333
2.165333  0.075427  0.186259
2.166000  0.075465  0.186186
2.166667  0.075540  0.186112
2.167333  0.075653  0.186038
2.168000  0.075540  0.185964
2.168667  0.076819  0.185020
2.169333  0.081145  0.183529
2.170000  0.083891  0.182038
2.170667  0.084305  0.180547
2.171333  0.083816  0.179056
2.172000  0.083891  0.177565
2.172667  0.084757  0.176075
2.173333  0.085321  0.174584
2.174000  0.085170  0.173815
2.174667  0.085095  0.175767
2.175333  0.085321  0.177718
2.176000  0.085810  0.179670
2.176667  0.086073  0.181621
2.177333  0.086261  0.183572
2.178000  0.086976  0.185524
2.178667  0.087992  0.187475
2.179333  0.088142  0.189427
2.180000  0.087954  0.190636
2.180667  0.087691  0.191666
2.181333  0.087315  0.192696
2.182000  0.086638  0.193726
2.182667  0.085697  0.194757
2.183333  0.085584  0.195787
2.184000  0.086261  0.196817
2.184667  0.086412  0.197847
2.185333  0.086224  0.197285
2.186000  0.085923  0.194353
2.186667  0.085885  0.191421
2.187333  0.085960  0.188488
2.188000  0.085810  0.185556
2.188667  0.085471  0.182623
2.189333  0.085697  0.179691
2.190000  0.086261  0.176758
2.190667  0.085998  0.173826
2.191333  0.085359  0.172974
2.192000  0.085058  0.172126
2.192667  0.084945  0.171279
2.193333  0.085058  0.170431
2.194000  0.085020  0.169584
2.194667  0.085020  0.168736
2.195333  0.084907  0.167889
2.196000  0.084982  0.167041
2.196667  0.085208  0.167816
2.197333  0.085321  0.169701
2.198000  0.085283  0.171586
2.198667  0.085283  0.173471
2.199333  0.085208  0.175357
2.200000  0.085246  0.177242
2.200667  0.085359  0.179127
2.201333  0.085584  0.181012
2.202000  0.085998  0.182084
2.202667  0.086562  0.179674
2.203333  0.086600  0.177264
2.204000  0.086449  0.174855
2.204667  0.086449  0.172445
2.205333  0.085697  0.170035
2.206000  0.083553  0.167626
2.206667  0.082838  0.165216
2.207333  0.082913  0.162806
2.208000  0.082612  0.163462
2.208667  0.081672  0.164955
2.209333  0.079979  0.166449
2.210000  0.078474  0.167943
2.210667  0.077910  0.169436
2.211333  0.077872  0.170930
2.212000  0.078512  0.172424
2.212667  0.079189  0.173918
2.213333  0.078926  0.175205
2.214000  0.077872  0.176157
2.214667  0.077458  0.177108
2.215333  0.077647  0.178060
2.216000  0.077722  0.179012
2.216667  0.077910  0.179964
2.217333  0.079151  0.180916
2.218000  0.080205  0.181868
2.218667  0.080807  0.182820
2.219333  0.081070  0.183791
2.220000  0.081108  0.184763
2.220667  0.081108  0.185735
2.221333  0.081220  0.186706
2.222000  0.081333  0.187678
2.222667  0.081559  0.188650
2.223333  0.084192  0.189622
2.224000  0.086261  0.190594
2.224667  0.086449  0.190063
2.225333  0.086600  0.188413
2.226000  0.087578  0.186763
2.226667  0.088255  0.185113
2.227333  0.088594  0.183463
2.228000  0.088782  0.181813
2.228667  0.088744  0.180163
2.229333  0.088970  0.178513
2.230000  0.089346  0.177407
2.230667  0.089421  0.178983
2.231333  0.089271  0.180558
2.232000  0.089083  0.182134
2.232667  0.089196  0.183709
2.233333  0.089309  0.185285
2.234000  0.089534  0.186860
2.234667  0.089610  0.188435
2.235333  0.089572  0.190011
2.236000  0.089459  0.189207
2.236667  0.089384  0.187672
2.237333  0.089271  0.186137
2.238000  0.089045  0.184601
2.238667  0.089045  0.183066
2.239333  0.088857  0.181531
2.240000  0.088368  0.179995
2.240667  0.088180  0.178460
2.241333  0.088180  0.177231
2.242000  0.088180  0.176546
2.242667  0.087841  0.175861
2.243333  0.086111  0.175176
2.244000  0.085058  0.174490
2.244667  0.084982  0.173805
2.245333  0.085133  0.173120
2.246000  0.085170  0.172434
2.246667  0.085170  0.171749
2.247333  0.085058  0.173021
2.248000  0.084719  0.174381
2.248667  0.084681  0.175741
2.249333  0.084418  0.177101
2.250000  0.084155  0.178462
2.250667  0.084681  0.179822
2.251333  0.085321  0.181182
2.252000  0.085321  0.182543
2.252667  0.085434  0.182642
2.253333  0.085509  0.181720
2.254000  0.085584  0.180798
2.254667  0.085547  0.179876
2.255333  0.085471  0.178954
2.256000  0.085772  0.178032
2.256667  0.085509  0.177110
2.257333  0.084869  0.176188
2.258000  0.085095  0.175614
2.258667  0.085396  0.177041
2.259333  0.085509  0.178468
2.260000  0.085509  0.179895
2.260667  0.085547  0.181322
2.261333  0.085547  0.182749
2.262000  0.085622  0.184176
2.262667  0.085659  0.185603
2.263333  0.085810  0.187030
2.264000  0.086299  0.186255
2.264667  0.086487  0.184723
2.265333  0.086863  0.183190
2.266000  0.087315  0.181658
2.266667  0.087315  0.180126
2.267333  0.087315  0.178594
2.268000  0.085998  0.177062
2.268667  0.081747  0.175529
2.269333  0.078850  0.174765
2.270000  0.078587  0.175490
2.270667  0.079076  0.176215
2.271333  0.078850  0.176941
2.272000  0.077872  0.177666
2.272667  0.076706  0.178391
2.273333  0.076593  0.179116
2.274000  0.077045  0.179841
2.274667  0.077270  0.180566
2.275333  0.077383  0.179915
2.276000  0.077759  0.179170
2.276667  0.077947  0.178425
2.277333  0.077157  0.177680
2.278000  0.075916  0.176935
2.278667  0.075690  0.176190
2.279333  0.075653  0.175445
2.280000  0.075502  0.174700
2.280667  0.075352  0.174861
2.281333  0.075615  0.175818
2.282000  0.075803  0.176776
2.282667  0.075126  0.177733
2.283333  0.074261  0.178691
2.284000  0.074035  0.179648
2.284667  0.074863  0.180606
2.285333  0.079076  0.181563
2.286000  0.082537  0.182440
2.286667  0.082913  0.182767
2.287333  0.082876  0.183094
2.288000  0.082876  0.183421
2.288667  0.082876  0.183747
2.289333  0.082988  0.184074
2.290000  0.083402  0.184401
2.290667  0.083703  0.184728
2.291333  0.083816  0.185055
2.292000  0.083778  0.187017
2.292667  0.083666  0.189602
2.293333  0.084004  0.192188
2.294000  0.084268  0.194774
2.294667  0.084268  0.197359
2.295333  0.084681  0.199945
2.296000  0.085998  0.202530
2.296667  0.087540  0.205116
2.297333  0.088932  0.205737
2.298000  0.089760  0.202177
2.298667  0.089835  0.198617
2.299333  0.089798  0.195057
2.300000  0.089835  0.191497
2.300667  0.089647  0.187938
2.301333  0.089083  0.184378
2.302000  0.088142  0.180818
2.302667  0.087917  0.177258
2.303333  0.088067  0.179787
2.304000  0.088067  0.182878
2.304667  0.088105  0.185968
2.305333  0.088029  0.189058
2.306000  0.087691  0.192148
2.306667  0.087616  0.195238
2.307333  0.087917  0.198328
2.308000  0.088556  0.201418
2.308667  0.089497  0.202117
2.309333  0.089722  0.200532
2.310000  0.089760  0.198947
2.310667  0.090663  0.197362
2.311333  0.090964  0.195777
2.312000  0.090663  0.194192
2.312667  0.090512  0.192607
2.313333  0.090700  0.191022
2.314000  0.091227  0.189768
2.314667  0.091453  0.191265
2.315333  0.091378  0.192762
2.316000  0.091190  0.194259
2.316667  0.090249  0.195756
2.317333  0.089910  0.197253
2.318000  0.089873  0.198750
2.318667  0.089760  0.200246
2.319333  0.089722  0.201743
2.320000  0.089760  0.202289
2.320667  0.090136  0.202434
2.321333  0.091190  0.202579
2.322000  0.092318  0.202724
2.322667  0.090889  0.202869
2.323333  0.089534  0.203014
2.324000  0.089572  0.203159
2.324667  0.089421  0.203304
2.325333  0.088519  0.203530
2.326000  0.088029  0.203944
2.326667  0.087804  0.204358
2.327333  0.087616  0.204772
2.328000  0.087616  0.205186
2.328667  0.087390  0.205600
2.329333  0.087051  0.206014
2.330000  0.086939  0.206428
2.330667  0.087051  0.206842
2.331333  0.087352  0.208520
2.332000  0.086976  0.210346
2.332667  0.086449  0.212172
2.333333  0.086186  0.213998
2.334000  0.087540  0.215824
2.334667  0.090813  0.217650
2.335333  0.091566  0.219476
2.336000  0.091603  0.221302
2.336667  0.091754  0.221443
2.337333  0.091980  0.219837
2.338000  0.092055  0.218231
2.338667  0.092055  0.216625
2.339333  0.092017  0.215020
2.340000  0.092055  0.213414
2.340667  0.092393  0.211808
2.341333  0.092845  0.210203
2.342000  0.093108  0.208549
2.342667  0.093183  0.206385
2.343333  0.093183  0.204222
2.344000  0.093146  0.202059
2.344667  0.093146  0.199896
2.345333  0.093672  0.197733
2.346000  0.094462  0.195570
2.346667  0.095140  0.193407
2.347333  0.095140  0.191244
2.348000  0.095779  0.193060
2.348667  0.096870  0.196725
2.349333  0.097171  0.200390
2.350000  0.096644  0.204055
2.350667  0.096231  0.207720
2.351333  0.096231  0.211385
2.352000  0.097246  0.215050
2.352667  0.098450  0.218714
2.353333  0.098488  0.221609
2.354000  0.098525  0.222513
2.354667  0.098902  0.223416
2.355333  0.099692  0.224319
2.356000  0.100707  0.225222
2.356667  0.101610  0.226125
2.357333  0.101460  0.227028
2.358000  0.101234  0.227932
2.358667  0.101234  0.228835
2.359333  0.101535  0.229636
2.360000  0.101460  0.230423
2.360667  0.101836  0.231209
2.361333  0.102062  0.231996
2.362000  0.102174  0.232782
2.362667  0.102174  0.233569
2.363333  0.101798  0.234356
2.364000  0.101572  0.235142
2.364667  0.101121  0.235696
2.365333  0.100670  0.235986
2.366000  0.100632  0.236277
2.366667  0.100632  0.236568
2.367333  0.100632  0.236859
2.368000  0.100707  0.237150
2.368667  0.100745  0.237440
2.369333  0.100406  0.237731
2.370000  0.100594  0.238067
2.370667  0.102287  0.239037
2.371333  0.103190  0.240006
2.372000  0.103378  0.240975
2.372667  0.103642  0.241945
2.373333  0.105673  0.242914
2.374000  0.109811  0.243884
2.374667  0.110789  0.244853
2.375333  0.110375  0.245822
2.376000  0.110864  0.247557
2.376667  0.111730  0.249681
2.377333  0.111843  0.251806
2.378000  0.111993  0.253930
2.378667  0.112407  0.256054
2.379333  0.113046  0.258179
2.380000  0.113122  0.260303
2.380667  0.114062  0.262428
2.381333  0.115605  0.264211
2.382000  0.115567  0.265015
2.382667  0.115605  0.265819
2.383333  0.115605  0.266623
2.384000  0.115755  0.267427
2.384667  0.113573  0.268232
2.385333  0.111053  0.269036
2.386000  0.110977  0.269840
2.386667  0.112670  0.270644
2.387333  0.116319  0.271513
2.388000  0.118313  0.272394
2.388667  0.118050  0.273274
2.389333  0.117598  0.274154
2.390000  0.117410  0.275035
2.390667  0.117410  0.275915
2.391333  0.117448  0.276795
2.392000  0.117410  0.277676
2.392667  0.117147  0.278948
2.393333  0.116959  0.280699
2.394000  0.116996  0.282450
2.394667  0.116583  0.284201
2.395333  0.115416  0.285953
2.396000  0.114363  0.287704
2.396667  0.115153  0.289455
2.397333  0.116771  0.291206
2.398000  0.118727  0.292887
2.398667  0.120646  0.293099
2.399333  0.121247  0.293312
2.400000  0.121210  0.293525
2.400667  0.121285  0.293738
2.401333  0.121323  0.293950
2.402000  0.121247  0.294163
2.402667  0.121135  0.294376
2.403333  0.121135  0.294589
2.404000  0.121135  0.294380
2.404667  0.122451  0.293936
2.405333  0.124934  0.293492
2.406000  0.126176  0.293049
2.406667  0.128508  0.292605
2.407333  0.131292  0.292161
2.408000  0.132157  0.291718
2.408667  0.132684  0.291274
2.409333  0.132609  0.291502
2.410000  0.132270  0.293886
2.410667  0.131743  0.296269
2.411333  0.131931  0.298653
2.412000  0.132533  0.301036
2.412667  0.132759  0.303420
2.413333  0.132947  0.305803
2.414000  0.133323  0.308187
2.414667  0.136220  0.310570
2.415333  0.146039  0.311525
2.416000  0.153675  0.312195
2.416667  0.154465  0.312865
2.417333  0.154240  0.313535
2.418000  0.155970  0.314205
2.418667  0.159920  0.314875
2.419333  0.162930  0.315545
2.420000  0.163983  0.316215
2.420667  0.163983  0.317195
2.421333  0.163494  0.318587
2.422000  0.162967  0.319979
2.422667  0.162930  0.321371
2.423333  0.164435  0.322763
2.424000  0.166090  0.324155
2.424667  0.166466  0.325547
2.425333  0.166353  0.326939
2.426000  0.167218  0.328301
2.426667  0.168874  0.328496
2.427333  0.171357  0.328691
2.428000  0.176360  0.328886
2.428667  0.182755  0.329081
2.429333  0.186856  0.329276
2.430000  0.188285  0.329471
2.430667  0.188699  0.329666
2.431333  0.189000  0.329861
2.432000  0.189151  0.329532
2.432667  0.189828  0.328884
2.433333  0.190618  0.328235
2.434000  0.189828  0.327587
2.434667  0.189489  0.326938
2.435333  0.189677  0.326290
2.436000  0.191032  0.325641
2.436667  0.192311  0.324993
2.437333  0.192386  0.325204
2.438000  0.192612  0.328509
2.438667  0.193665  0.331815
2.439333  0.194681  0.335121
2.440000  0.194530  0.338427
2.440667  0.195207  0.341733
2.441333  0.196599  0.345039
2.442000  0.196975  0.348345
2.442667  0.197201  0.351650
2.443333  0.199195  0.351842
2.444000  0.203559  0.351318
2.444667  0.206644  0.350794
2.445333  0.207772  0.350270
2.446000  0.208487  0.349746
2.446667  0.209954  0.349222
2.447333  0.210895  0.348698
2.448000  0.210895  0.348174
2.448667  0.211007  0.348554
2.449333  0.211158  0.350238
2.450000  0.211233  0.351922
2.450667  0.211233  0.353607
2.451333  0.210970  0.355291
2.452000  0.211196  0.356975
2.452667  0.211760  0.358660
2.453333  0.212550  0.360344
2.454000  0.213678  0.362024
2.454667  0.214920  0.362902
2.455333  0.215409  0.363779
2.456000  0.215371  0.364656
2.456667  0.215635  0.365534
2.457333  0.216312  0.366411
2.458000  0.216838  0.367288
2.458667  0.217967  0.368166
2.459333  0.221767  0.369043
2.460000  0.224851  0.369295
2.460667  0.225340  0.369131
2.461333  0.225529  0.368968
2.462000  0.225980  0.368805
2.462667  0.226544  0.368641
2.463333  0.227071  0.368478
2.464000  0.227259  0.368314
2.464667  0.227297  0.368151
2.465333  0.229215  0.368497
2.466000  0.234745  0.370923
2.466667  0.241517  0.373348
2.467333  0.247987  0.375774
2.468000  0.252652  0.378200
2.468667  0.255097  0.380626
2.469333  0.255624  0.383051
2.470000  0.254947  0.385477
2.470667  0.254608  0.387903
2.471333  0.254721  0.389679
2.472000  0.254834  0.391285
2.472667  0.254006  0.392891
2.473333  0.252238  0.394496
2.474000  0.251937  0.396102
2.474667  0.252050  0.397708
2.475333  0.251712  0.399314
2.476000  0.251373  0.400920
2.476667  0.251448  0.402092
2.477333  0.251448  0.402581
2.478000  0.251862  0.403069
2.478667  0.252276  0.403558
2.479333  0.253442  0.404047
2.480000  0.254533  0.404536
2.480667  0.254684  0.405024
2.481333  0.255398  0.405513
2.482000  0.256038  0.406002
2.482667  0.256113  0.406543
2.483333  0.255850  0.407085
2.484000  0.255812  0.407626
2.484667  0.256452  0.408168
2.485333  0.257505  0.408710
2.486000  0.259461  0.409252
2.486667  0.260778  0.409794
2.487333  0.260176  0.410336
2.488000  0.260063  0.411992
2.488667  0.261192  0.414455
2.489333  0.264277  0.416918
2.490000  0.265480  0.419380
2.490667  0.266835  0.421843
2.491333  0.270822  0.424305
2.492000  0.274622  0.426768
2.492667  0.276804  0.429230
2.493333  0.277594  0.431259
2.494000  0.277669  0.431262
2.494667  0.279099  0.431265
2.495333  0.280190  0.431268
2.496000  0.279926  0.431272
2.496667  0.279061  0.431275
2.497333  0.278196  0.431278
2.498000  0.277331  0.431281
2.498667  0.277030  0.431284
2.499333  0.277331  0.431837
2.500000  0.278083  0.432553
2.500667  0.278309  0.433269
2.501333  0.278384  0.433985
2.502000  0.278497  0.434701
2.502667  0.278534  0.435416
2.503333  0.278534  0.436132
2.504000  0.278008  0.436848
2.504667  0.276917  0.438243
2.505333  0.276465  0.440803
2.506000  0.275337  0.443362
2.506667  0.273794  0.445922
2.507333  0.273268  0.448482
2.508000  0.274133  0.451042
2.508667  0.275261  0.453602
2.509333  0.275939  0.456162
2.510000  0.276240  0.458722
2.510667  0.276051  0.459762
2.511333  0.275751  0.460745
2.512000  0.275976  0.461729
2.512667  0.276051  0.462712
2.513333  0.275826  0.463696
2.514000  0.274697  0.464679
2.514667  0.272741  0.465663
2.515333  0.273531  0.466646
2.516000  0.275901  0.467990
2.516667  0.276578  0.469616
2.517333  0.275562  0.471243
2.518000  0.273531  0.472870
2.518667  0.272177  0.474497
2.519333  0.271387  0.476124
2.520000  0.271349  0.477751
2.520667  0.271311  0.479378
2.521333  0.271424  0.480990
2.522000  0.271349  0.482521
2.522667  0.270371  0.484053
2.523333  0.270183  0.485584
2.524000  0.272891  0.487116
2.524667  0.276578  0.488648
2.525333  0.277631  0.490179
2.526000  0.276653  0.491711
2.526667  0.278760  0.493242
2.527333  0.284403  0.494998
2.528000  0.288955  0.496827
2.528667  0.287826  0.498657
2.529333  0.286999  0.500486
2.530000  0.286660  0.502315
2.530667  0.286547  0.504145
2.531333  0.286472  0.505974
2.532000  0.286096  0.507804
2.532667  0.286021  0.509374
2.533333  0.286811  0.510459
2.534000  0.286923  0.511544
2.534667  0.287300  0.512629
2.535333  0.287413  0.513714
2.536000  0.286660  0.514799
2.536667  0.286773  0.515884
2.537333  0.289369  0.516969
2.538000  0.291099  0.518054
2.538667  0.290798  0.518245
2.539333  0.295501  0.518382
2.540000  0.297231  0.518519
2.540667  0.297871  0.518656
2.541333  0.299376  0.518792
2.542000  0.299225  0.518929
2.542667  0.298886  0.519066
2.543333  0.302197  0.519203
2.544000  0.312241  0.520079
2.544667  0.316906  0.521585
2.545333  0.318148  0.523091
2.546000  0.317696  0.524597
2.546667  0.318599  0.526103
2.547333  0.325897  0.527609
2.548000  0.331691  0.529115
2.548667  0.334851  0.530621
2.549333  0.340907  0.532064
2.550000  0.355090  0.533108
2.550667  0.369235  0.534152
2.551333  0.377361  0.535196
2.552000  0.383681  0.536240
2.552667  0.386841  0.537284
2.553333  0.386201  0.538328
2.554000  0.385599  0.539372
2.554667  0.386502  0.540416
2.555333  0.392672  0.541858
2.556000  0.402867  0.543447
2.556667  0.408999  0.545035
2.557333  0.410390  0.546623
2.558000  0.410390  0.548212
2.558667  0.408622  0.549800
2.559333  0.407042  0.551389
2.560000  0.408773  0.552977
2.560667  0.411068  0.554359
2.561333  0.411670  0.555315
2.562000  0.411406  0.556271
2.562667  0.413739  0.557227
2.563333  0.417087  0.558183
2.564000  0.418253  0.559139
2.564667  0.417425  0.560096
2.565333  0.414378  0.561052
2.566000  0.410466  0.562008
2.566667  0.406704  0.562974
2.567333  0.404635  0.563940
2.568000  0.405462  0.564906
2.568667  0.411481  0.565873
2.569333  0.418855  0.566839
2.570000  0.421563  0.567806
2.570667  0.422015  0.568772
2.571333  0.421827  0.569739
2.572000  0.422542  0.571700
2.572667  0.424761  0.574582
2.573333  0.427394  0.577465
2.574000  0.429426  0.580348
2.574667  0.431156  0.583230
2.575333  0.432925  0.586113
2.576000  0.434204  0.588996
2.576667  0.435219  0.591878
2.577333  0.436197  0.594450
2.578000  0.437777  0.594621
2.578667  0.438756  0.594793
2.579333  0.438191  0.594964
2.580000  0.437702  0.595136
2.580667  0.438229  0.595308
2.581333  0.440937  0.595479
2.582000  0.445377  0.595651
2.582667  0.449703  0.595823
2.583333  0.452976  0.598163
2.584000  0.455158  0.601387
2.584667  0.456324  0.604610
2.585333  0.456173  0.607834
2.586000  0.455271  0.611057
2.586667  0.455045  0.614280
2.587333  0.455948  0.617504
2.588000  0.458543  0.620727
2.588667  0.461967  0.623487
2.589333  0.464863  0.625197
2.590000  0.465390  0.626907
2.590667  0.463961  0.628616
2.591333  0.462907  0.630326
2.592000  0.462644  0.632036
2.592667  0.462606  0.633746
2.593333  0.462531  0.635456
2.594000  0.462757  0.637166
2.594667  0.464073  0.639238
2.595333  0.465052  0.641349
2.596000  0.465541  0.643460
2.596667  0.465691  0.645571
2.597333  0.466030  0.647682
2.598000  0.466406  0.649793
2.598667  0.466443  0.651904
2.599333  0.466368  0.654015
2.600000  0.467008  0.656482
2.600667  0.467459  0.659306
2.601333  0.467384  0.662131
2.602000  0.467647  0.664955
2.602667  0.467760  0.667780
2.603333  0.467760  0.670604
2.604000  0.468136  0.673428
2.604667  0.471823  0.676253
2.605333  0.479573  0.678906
2.606000  0.488263  0.679913
2.606667  0.492965  0.680919
2.607333  0.492664  0.681926
2.608000  0.492250  0.682933
2.608667  0.492288  0.683940
2.609333  0.492664  0.684947
2.610000  0.492815  0.685954
2.610667  0.492890  0.686960
2.611333  0.493379  0.689179
2.612000  0.493830  0.691942
2.612667  0.493793  0.694705
2.613333  0.493680  0.697467
2.614000  0.491987  0.700230
2.614667  0.489278  0.702993
2.615333  0.487774  0.705755
2.616000  0.489241  0.708518
2.616667  0.492739  0.710793
2.617333  0.497216  0.711852
2.618000  0.501467  0.712911
2.618667  0.502784  0.713970
2.619333  0.502972  0.715029
2.620000  0.507110  0.716088
2.620667  0.511587  0.717147
2.621333  0.513693  0.718206
2.622000  0.514672  0.719265
2.622667  0.514860  0.720352
2.623333  0.513543  0.721442
2.624000  0.511624  0.722532
2.624667  0.511737  0.723623
2.625333  0.517042  0.724713
2.626000  0.521895  0.725803
2.626667  0.527838  0.726894
2.627333  0.548078  0.727984
2.628000  0.596644  0.729131
2.628667  0.656459  0.730340
2.629333  0.691521  0.731550
2.630000  0.696411  0.732759
2.630667  0.697690  0.733969
2.631333  0.702393  0.735178
2.632000  0.710518  0.736387
2.632667  0.727936  0.737597
2.633333  0.743398  0.738817
2.634000  0.750734  0.740171
2.634667  0.755812  0.741526
2.635333  0.759687  0.742880
2.636000  0.760740  0.744235
2.636667  0.760063  0.745590
2.637333  0.759612  0.746944
2.638000  0.759875  0.748299
2.638667  0.758483  0.749653
2.639333  0.758408  0.750915
2.640000  0.758784  0.752130
2.640667  0.758859  0.753346
2.641333  0.759950  0.754562
2.642000  0.761831  0.755777
2.642667  0.761681  0.756993
2.643333  0.757806  0.758209
2.644000  0.756489  0.759424
2.644667  0.757844  0.760592
2.645333  0.759311  0.761629
2.646000  0.758972  0.762666
2.646667  0.756038  0.763702
2.647333  0.755436  0.764739
2.648000  0.760590  0.765776
2.648667  0.766647  0.766813
2.649333  0.766534  0.767849
2.650000  0.762508  0.768886
2.650667  0.758634  0.769669
2.651333  0.755511  0.770411
2.652000  0.755286  0.771153
2.652667  0.756978  0.771895
2.653333  0.757355  0.772637
2.654000  0.757731  0.773379
2.654667  0.758370  0.774121
2.655333  0.757994  0.774864
2.656000  0.759574  0.776257
2.656667  0.762922  0.778424
2.657333  0.764277  0.780591
2.658000  0.764126  0.782758
2.658667  0.764314  0.784924
2.659333  0.763261  0.787091
2.660000  0.762659  0.789258
2.660667  0.762320  0.791424
2.661333  0.762358  0.793364
2.662000  0.761568  0.791268
2.662667  0.761982  0.789173
2.663333  0.766270  0.787077
2.664000  0.772101  0.784981
2.664667  0.778008  0.782886
2.665333  0.783463  0.780790
2.666000  0.787563  0.778695
2.666667  0.789293  0.776599
2.667333  0.788090  0.777432
2.668000  0.786660  0.779846
2.668667  0.785945  0.782260
2.669333  0.786397  0.784674
2.670000  0.787036  0.787088
2.670667  0.787413  0.789503
2.671333  0.787864  0.791917
2.672000  0.788955  0.794331
2.672667  0.788391  0.796014
2.673333  0.787525  0.795443
2.674000  0.788503  0.794873
2.674667  0.793958  0.794303
2.675333  0.803551  0.793733
2.676000  0.813784  0.793163
2.676667  0.821985  0.792593
2.677333  0.824392  0.792023
2.678000  0.823565  0.791453
2.678667  0.823565  0.792465
2.679333  0.823527  0.793776
2.680000  0.823301  0.795087
2.680667  0.822662  0.796399
2.681333  0.824430  0.797710
2.682000  0.827515  0.799021
2.682667  0.827853  0.800332
2.683333  0.827778  0.801643
2.684000  0.828719  0.802836
2.684667  0.828681  0.803876
2.685333  0.828380  0.804916
2.686000  0.828832  0.805956
2.686667  0.828643  0.806996
2.687333  0.828455  0.808036
2.688000  0.830336  0.809076
2.688667  0.836318  0.810116
2.689333  0.843353  0.811128
2.690000  0.846626  0.811338
2.690667  0.848318  0.811547
2.691333  0.849974  0.811756
2.692000  0.850124  0.811965
2.692667  0.850651  0.812174
2.693333  0.853924  0.812383
2.694000  0.857573  0.812592
2.694667  0.856933  0.812801
2.695333  0.859115  0.812869
2.696000  0.861297  0.812854
2.696667  0.862200  0.812838
2.697333  0.862463  0.812823
2.698000  0.862539  0.812807
2.698667  0.862426  0.812792
2.699333  0.862087  0.812777
2.700000  0.861861  0.812761
2.700667  0.861861  0.813164
2.701333  0.861786  0.815013
2.702000  0.862275  0.816861
2.702667  0.862764  0.818710
2.703333  0.863216  0.820559
2.704000  0.863253  0.822407
2.704667  0.862990  0.824256
2.705333  0.861560  0.826104
2.706000  0.859868  0.827953
2.706667  0.860695  0.830177
2.707333  0.862350  0.832483
2.708000  0.862125  0.834789
2.708667  0.862238  0.837096
2.709333  0.862200  0.839402
2.710000  0.862238  0.841708
2.710667  0.865548  0.844015
2.711333  0.880069  0.846321
2.712000  0.900835  0.846749
2.712667  0.913889  0.844545
2.713333  0.918215  0.842342
2.714000  0.919081  0.840138
2.714667  0.918968  0.837935
2.715333  0.918178  0.835731
2.716000  0.916861  0.833528
2.716667  0.915695  0.831324
2.717333  0.915168  0.829173
2.718000  0.916109  0.831200
2.718667  0.917350  0.833226
2.719333  0.916109  0.835253
2.720000  0.914830  0.837279
2.720667  0.915883  0.839305
2.721333  0.917802  0.841332
2.722000  0.917914  0.843358
2.722667  0.917914  0.845385
2.723333  0.918667  0.846909
2.724000  0.918780  0.848109
2.724667  0.915845  0.849310
2.725333  0.912196  0.850510
2.726000  0.908171  0.851711
2.726667  0.896547  0.852911
2.727333  0.866865  0.854112
2.728000  0.823001  0.855312
2.728667  0.793958  0.856175
2.729333  0.791062  0.855724
2.730000  0.793018  0.855272
2.730667  0.794748  0.854821
2.731333  0.792792  0.854370
2.732000  0.778873  0.853918
2.732667  0.764352  0.853467
2.733333  0.756978  0.853016
2.734000  0.751599  0.852564
2.734667  0.747649  0.855828
2.735333  0.746558  0.860021
2.736000  0.746294  0.864214
2.736667  0.746332  0.868406
2.737333  0.746144  0.872599
2.738000  0.745730  0.876791
2.738667  0.745091  0.880984
2.739333  0.744526  0.885176
2.740000  0.743812  0.886367
2.740667  0.742683  0.882980
2.741333  0.741065  0.879592
2.742000  0.739824  0.876204
2.742667  0.738846  0.872817
2.743333  0.738131  0.869429
2.744000  0.737341  0.866042
2.744667  0.736288  0.862654
2.745333  0.735987  0.859266
2.746000  0.735686  0.861567
2.746667  0.733730  0.863915
2.747333  0.726920  0.866262
2.748000  0.717628  0.868610
2.748667  0.710857  0.870957
2.749333  0.708111  0.873305
2.750000  0.710293  0.875652
2.750667  0.713001  0.877999
2.751333  0.711459  0.879207
2.752000  0.710255  0.879615
2.752667  0.709841  0.880024
2.753333  0.708826  0.880432
2.754000  0.704763  0.880840
2.754667  0.699308  0.881249
2.755333  0.694493  0.881657
2.756000  0.692724  0.882065
2.756667  0.695621  0.882699
2.757333  0.699759  0.884334
2.758000  0.703070  0.885970
2.758667  0.706343  0.887605
2.759333  0.708449  0.889241
2.760000  0.710255  0.890876
2.760667  0.711497  0.892511
2.761333  0.711534  0.894147
2.762000  0.709126  0.895782
2.762667  0.703822  0.897316
2.763333  0.697991  0.898820
2.764000  0.691558  0.900325
2.764667  0.685840  0.901830
2.765333  0.682041  0.903335
2.766000  0.679746  0.904840
2.766667  0.686517  0.906345
2.767333  0.690129  0.907849
2.768000  0.686517  0.908715
2.768667  0.688812  0.908518
2.769333  0.697916  0.908321
2.770000  0.703183  0.908124
2.770667  0.702242  0.907928
2.771333  0.700587  0.907731
2.772000  0.700925  0.907534
2.772667  0.719698  0.907337
2.773333  0.735347  0.907140
2.774000  0.731886  0.907050
2.774667  0.720525  0.906963
2.775333  0.711948  0.906876
2.776000  0.708976  0.906790
2.776667  0.705515  0.906703
2.777333  0.706982  0.906616
2.778000  0.706982  0.906529
2.778667  0.707321  0.906443
2.779333  0.709014  0.907231
2.780000  0.711271  0.908686
2.780667  0.707020  0.910142
2.781333  0.701151  0.911597
2.782000  0.703032  0.913053
2.782667  0.707057  0.914509
2.783333  0.707584  0.915964
2.784000  0.708637  0.917420
2.784667  0.710443  0.918868
2.785333  0.711685  0.920278
2.786000  0.713077  0.921689
2.786667  0.712663  0.923099
2.787333  0.707434  0.924510
2.788000  0.697954  0.925920
2.788667  0.688624  0.927331
2.789333  0.684486  0.928741
2.790000  0.681890  0.930152
2.790667  0.679219  0.928641
2.791333  0.678768  0.926203
2.792000  0.678467  0.923766
2.792667  0.674140  0.921328
2.793333  0.668610  0.918890
2.794000  0.668573  0.916452
2.794667  0.665638  0.914015
2.795333  0.662666  0.911577
2.796000  0.661651  0.910192
2.796667  0.661839  0.910718
2.797333  0.662215  0.911244
2.798000  0.662253  0.911770
2.798667  0.664284  0.912296
2.799333  0.666052  0.912822
2.800000  0.667068  0.913348
2.800667  0.667444  0.913874
2.801333  0.666842  0.914400
2.802000  0.666240  0.916165
2.802667  0.665601  0.917993
2.803333  0.665300  0.919821
2.804000  0.664848  0.921649
2.804667  0.665563  0.923478
2.805333  0.665450  0.925306
2.806000  0.664773  0.927134
2.806667  0.666316  0.928962
2.807333  0.669212  0.929820
2.808000  0.669287  0.929873
2.808667  0.669212  0.929926
2.809333  0.669175  0.929979
2.810000  0.669137  0.930032
2.810667  0.669024  0.930086
2.811333  0.660259  0.930139
2.812000  0.650440  0.930192
2.812667  0.646866  0.930538
2.813333  0.646866  0.932646
2.814000  0.648710  0.934754
2.814667  0.650064  0.936862
2.815333  0.651155  0.938969
2.816000  0.654691  0.941077
2.816667  0.660033  0.943185
2.817333  0.661162  0.945293
2.818000  0.659205  0.947400
2.818667  0.658378  0.946641
2.819333  0.657174  0.944866
2.820000  0.654014  0.943092
2.820667  0.650553  0.941317
2.821333  0.649913  0.939542
2.822000  0.650177  0.937768
2.822667  0.649424  0.935993
2.823333  0.649349  0.934219
2.824000  0.655293  0.925080
2.824667  0.657776  0.901292
2.825333  0.654992  0.877503
2.826000  0.650591  0.853714
2.826667  0.649537  0.829925
2.827333  0.649236  0.806137
2.828000  0.653939  0.782348
2.828667  0.672974  0.758559
2.829333  0.697803  0.734771
2.830000  0.705026  0.733755
2.830667  0.698781  0.734442
2.831333  0.699308  0.735129
2.832000  0.701302  0.735816
2.832667  0.701264  0.736503
2.833333  0.703371  0.737190
2.834000  0.705854  0.737877
2.834667  0.707170  0.738565
2.835333  0.707697  0.739317
2.836000  0.707133  0.740129
2.836667  0.706869  0.740941
2.837333  0.707321  0.741752
2.838000  0.707246  0.742564
2.838667  0.706756  0.743375
2.839333  0.706832  0.744187
2.840000  0.707396  0.744999
2.840667  0.706681  0.745859
2.841333  0.706832  0.747067
2.842000  0.710067  0.748276
2.842667  0.710932  0.749484
2.843333  0.709427  0.750693
2.844000  0.708788  0.751901
2.844667  0.709315  0.753110
2.845333  0.712663  0.754318
2.846000  0.721315  0.755526
2.846667  0.734858  0.757250
2.847333  0.755022  0.759176
2.848000  0.776541  0.761102
2.848667  0.781732  0.763028
2.849333  0.780415  0.764954
2.850000  0.780566  0.766880
2.850667  0.780453  0.768806
2.851333  0.779889  0.770732
2.852000  0.779776  0.771769
2.852667  0.779738  0.770866
2.853333  0.780603  0.769963
2.854000  0.783613  0.769060
2.854667  0.785005  0.768158
2.855333  0.782635  0.767255
2.856000  0.778421  0.766352
2.856667  0.775713  0.765449
2.857333  0.777556  0.764546
2.858000  0.782183  0.764893
2.858667  0.786848  0.765364
2.859333  0.795802  0.765834
2.860000  0.810285  0.766305
2.860667  0.819916  0.766776
2.861333  0.821797  0.767246
2.862000  0.822248  0.767717
2.862667  0.830524  0.768188
2.863333  0.851366  0.768808
2.864000  0.881386  0.769575
2.864667  0.916410  0.770343
2.865333  0.934091  0.771110
2.866000  0.930855  0.771877
2.866667  0.926755  0.772644
2.867333  0.927846  0.773411
2.868000  0.929689  0.774178
2.868667  0.935144  0.775159
2.869333  0.941389  0.778033
2.870000  0.947671  0.780908
2.870667  0.952261  0.783782
2.871333  0.951998  0.786656
2.872000  0.938643  0.789530
2.872667  0.928674  0.792404
2.873333  0.931269  0.795278
2.874000  0.935407  0.798153
2.874667  0.935633  0.798438
2.875333  0.932699  0.797602
2.876000  0.934279  0.796766
2.876667  0.935859  0.795930
2.877333  0.938041  0.795094
2.878000  0.937966  0.794258
2.878667  0.937100  0.793422
2.879333  0.935746  0.792586
2.880000  0.935558  0.792499
2.880667  0.935144  0.794214
2.881333  0.931796  0.795929
2.882000  0.928335  0.797645
2.882667  0.928410  0.799360
2.883333  0.928824  0.801075
2.884000  0.928674  0.802791
2.884667  0.928674  0.804506
2.885333  0.927695  0.806221
2.886000  0.926717  0.804953
2.886667  0.926717  0.803315
2.887333  0.926868  0.801676
2.888000  0.927319  0.800037
2.888667  0.926981  0.798398
2.889333  0.926793  0.796760
2.890000  0.926793  0.795121
2.890667  0.927319  0.793482
2.891333  0.928260  0.793573
2.892000  0.929050  0.795498
2.892667  0.929238  0.797423
2.893333  0.929388  0.799348
2.894000  0.929388  0.801273
2.894667  0.929689  0.803198
2.895333  0.929915  0.805123
2.896000  0.930404  0.807048
2.896667  0.930404  0.808927
2.897333  0.930404  0.810289
2.898000  0.929275  0.811650
2.898667  0.928749  0.813012
2.899333  0.928937  0.814374
2.900000  0.928636  0.815735
2.900667  0.928561  0.817097
2.901333  0.928598  0.818458
2.902000  0.929012  0.819820
2.902667  0.933564  0.821323
2.903333  0.943157  0.822893
2.904000  0.952863  0.824463
2.904667  0.958543  0.826034
2.905333  0.959183  0.827604
2.906000  0.956587  0.829175
2.906667  0.955233  0.830745
2.907333  0.956061  0.832315
2.908000  0.957753  0.833526
2.908667  0.958656  0.833777
2.909333  0.955760  0.834028
2.910000  0.943270  0.834280
2.910667  0.930103  0.834531
2.911333  0.924385  0.834783
2.912000  0.922579  0.835034
2.912667  0.922241  0.835286
2.913333  0.922090  0.835537
2.914000  0.922128  0.835076
2.914667  0.922579  0.834507
2.915333  0.921902  0.833938
2.916000  0.920811  0.833369
2.916667  0.921714  0.832800
2.917333  0.922880  0.832232
2.918000  0.923219  0.831663
2.918667  0.923407  0.831094
2.919333  0.923444  0.831581
2.920000  0.925739  0.833283
2.920667  0.932661  0.834985
2.921333  0.943759  0.836687
2.922000  0.950643  0.838389
2.922667  0.950756  0.840091
2.923333  0.946768  0.841793
2.924000  0.947145  0.843495
2.924667  0.948424  0.845134
2.925333  0.949139  0.845812
2.926000  0.949628  0.846489
2.926667  0.949853  0.847167
2.927333  0.947069  0.847844
2.928000  0.932849  0.848522
2.928667  0.911895  0.849199
2.929333  0.902679  0.849877
2.930000  0.906027  0.850554
2.930667  0.906629  0.850673
2.931333  0.908209  0.850499
2.932000  0.911369  0.850325
2.932667  0.913438  0.850151
2.933333  0.918968  0.849977
2.934000  0.928184  0.849804
2.934667  0.933301  0.849630
2.935333  0.935182  0.849456
2.936000  0.935219  0.849415
2.936667  0.939357  0.849770
2.937333  0.956738  0.850124
2.938000  0.972538  0.850478
2.938667  0.981529  0.850832
2.939333  0.990859  0.851186
2.940000  0.998382  0.851541
2.940667  1.000000  0.851895
2.941333  0.998119  0.852249
2.942000  0.997291  0.853332
2.942667  0.997291  0.854545
2.943333  0.997254  0.855758
2.944000  0.997216  0.856972
2.944667  0.996840  0.858185
2.945333  0.994056  0.859398
2.946000  0.985667  0.860611
2.946667  0.970356  0.861824
2.947333  0.954894  0.862395
2.948000  0.951320  0.862163
2.948667  0.950568  0.861930
2.949333  0.948349  0.861697
2.950000  0.948913  0.861465
2.950667  0.950418  0.861232
2.951333  0.950493  0.860999
2.952000  0.956662  0.860766
2.952667  0.961327  0.860616
2.953333  0.959822  0.862420
2.954000  0.958280  0.864224
2.954667  0.958167  0.866028
2.955333  0.958468  0.867832
2.956000  0.957678  0.869636
2.956667  0.953578  0.871440
2.957333  0.948424  0.873245
2.958000  0.953728  0.875049
2.958667  0.957528  0.876908
2.959333  0.947295  0.878798
2.960000  0.938756  0.880688
2.960667  0.937890  0.882578
2.961333  0.937702  0.884469
2.962000  0.931796  0.886359
2.962667  0.917501  0.888249
2.963333  0.893274  0.890140
2.964000  0.864307  0.891819
2.964667  0.852607  0.892802
2.965333  0.855880  0.893784
2.966000  0.857648  0.894767
2.966667  0.856783  0.895749
2.967333  0.855428  0.896732
2.968000  0.846776  0.897714
2.968667  0.845008  0.898697
2.969333  0.850688  0.899679
2.970000  0.849485  0.899671
2.970667  0.848657  0.899458
2.971333  0.848168  0.899244
2.972000  0.846212  0.899031
2.972667  0.846926  0.898817
2.973333  0.847566  0.898604
2.974000  0.844519  0.898390
2.974667  0.842149  0.898177
2.975333  0.840343  0.898915
2.976000  0.837409  0.900946
2.976667  0.834813  0.902978
2.977333  0.835076  0.905010
2.978000  0.834888  0.907041
2.978667  0.834249  0.909073
2.979333  0.836581  0.911105
2.980000  0.841848  0.913136
2.980667  0.847152  0.915138
2.981333  0.851253  0.915641
2.982000  0.851290  0.916144
2.982667  0.850011  0.916647
2.983333  0.857723  0.917150
2.984000  0.862087  0.917653
2.984667  0.862012  0.918156
2.985333  0.861861  0.918660
2.986000  0.861749  0.919163
2.986667  0.862463  0.920570
2.987333  0.863705  0.922542
2.988000  0.864420  0.924514
2.988667  0.864570  0.926486
2.989333  0.864909  0.928458
2.990000  0.864344  0.930431
2.990667  0.864796  0.932403
2.991333  0.865510  0.934375
2.992000  0.866489  0.935729
2.992667  0.867542  0.934784
2.993333  0.868219  0.933839
2.994000  0.868558  0.932893
2.994667  0.868934  0.931948
2.995333  0.870514  0.931003
2.996000  0.874577  0.930057
2.996667  0.876495  0.929112
2.997333  0.876044  0.928166
2.998000  0.877662  0.928675
2.998667  0.883267  0.929531
2.999333  0.887367  0.930387
3.000000  0.887367  0.931243
3.000667  0.888270  0.932099
3.001333  0.888045  0.932955
3.002000  0.881461  0.933811
3.002667  0.867918  0.934667
3.003333  0.854338  0.935591
3.004000  0.847002  0.936618
3.004667  0.847378  0.937645
3.005333  0.853924  0.938672
3.006000  0.872132  0.939699
3.006667  0.890979  0.940726
3.007333  0.897487  0.941753
3.008000  0.897976  0.942780
3.008667  0.897675  0.943807
3.009333  0.896659  0.942655
3.010000  0.898879  0.941501
3.010667  0.904033  0.940346
3.011333  0.909375  0.939192
3.012000  0.914303  0.938038
3.012667  0.916673  0.936884
3.013333  0.915469  0.935730
3.014000  0.918968  0.934575
3.014667  0.922692  0.934463
3.015333  0.921789  0.935059
3.016000  0.919720  0.935656
3.016667  0.919457  0.936252
3.017333  0.931194  0.936848
3.018000  0.943232  0.937444
3.018667  0.945640  0.938041
3.019333  0.943420  0.938637
3.020000  0.937025  0.939442
3.020667  0.925852  0.941128
3.021333  0.918516  0.942815
3.022000  0.917802  0.944502
3.022667  0.917914  0.946188
3.023333  0.915582  0.947875
3.024000  0.914152  0.949562
3.024667  0.913889  0.951249
3.025333  0.913739  0.952935
3.026000  0.915582  0.953445
3.026667  0.915394  0.953637
3.027333  0.915921  0.953828
3.028000  0.920360  0.954019
3.028667  0.927771  0.954211
3.029333  0.935182  0.954402
3.030000  0.945678  0.954594
3.030667  0.964901  0.954785
3.031333  0.980701  0.955323
3.032000  0.982958  0.956421
3.032667  0.975886  0.957518
3.033333  0.970506  0.958616
3.034000  0.972162  0.959713
3.034667  0.973817  0.960810
3.035333  0.975171  0.961908
3.036000  0.973215  0.963005
3.036667  0.962870  0.964103
3.037333  0.953352  0.963013
3.038000  0.945527  0.961877
3.038667  0.935332  0.960740
3.039333  0.928109  0.959604
3.040000  0.926191  0.958467
3.040667  0.926604  0.957331
3.041333  0.928410  0.956194
3.042000  0.929125  0.955058
3.042667  0.929351  0.956260
3.043333  0.931269  0.959194
3.044000  0.933338  0.962127
3.044667  0.933338  0.965061
3.045333  0.933602  0.967995
3.046000  0.934768  0.970928
3.046667  0.935595  0.973862
3.047333  0.940862  0.976796
3.048000  0.947408  0.979244
3.048667  0.950079  0.979330
3.049333  0.949439  0.979416
3.050000  0.950004  0.979502
3.050667  0.954330  0.979588
3.051333  0.955835  0.979674
3.052000  0.959371  0.979760
3.052667  0.964863  0.979846
3.053333  0.967008  0.979932
3.054000  0.967045  0.981485
3.054667  0.968851  0.983487
3.055333  0.970995  0.985488
3.056000  0.972839  0.987489
3.056667  0.973064  0.989490
3.057333  0.963020  0.991491
3.058000  0.951885  0.993492
3.058667  0.950418  0.995493
3.059333  0.950455  0.996505
3.060000  0.949665  0.995777
3.060667  0.949439  0.995049
3.061333  0.947483  0.994320
3.062000  0.942818  0.993592
3.062667  0.938229  0.992864
3.063333  0.931081  0.992136
3.064000  0.924573  0.991407
3.064667  0.920059  0.990679
3.065333  0.918253  0.991327
3.066000  0.917952  0.992035
3.066667  0.916109  0.992743
3.067333  0.915431  0.993451
3.068000  0.908698  0.994158
3.068667  0.897863  0.994866
3.069333  0.894440  0.995574
3.070000  0.895380  0.996282
3.070667  0.895719  0.995728
3.071333  0.894177  0.994159
3.072000  0.888007  0.992590
3.072667  0.883267  0.991020
3.073333  0.883756  0.989451
3.074000  0.883493  0.987882
3.074667  0.883756  0.986313
3.075333  0.888872  0.984744
3.076000  0.898089  0.983701
3.076667  0.904259  0.985640
3.077333  0.907042  0.987578
3.078000  0.910202  0.989517
3.078667  0.912309  0.991455
3.079333  0.908509  0.993394
3.080000  0.903657  0.995332
3.080667  0.903356  0.997270
3.081333  0.918065  0.999209
3.082000  0.933639  0.999543
3.082667  0.932661  0.999330
3.083333  0.932624  0.999118
3.084000  0.935257  0.998905
3.084667  0.935257  0.998693
3.085333  0.938492  0.998480
3.086000  0.945941  0.998268
3.086667  0.951170  0.998055
3.087333  0.952223  0.997868
3.088000  0.952186  0.997727
3.088667  0.951847  0.997586
3.089333  0.951998  0.997446
3.090000  0.951396  0.997305
3.090667  0.951208  0.997165
3.091333  0.951509  0.997024
3.092000  0.951320  0.996884
3.092667  0.950681  0.996743
3.093333  0.950267  0.995924
3.094000  0.950606  0.995059
3.094667  0.949628  0.994194
3.095333  0.947032  0.993330
3.096000  0.946505  0.992465
3.096667  0.946806  0.991601
3.097333  0.944587  0.990736
3.098000  0.938417  0.989872
3.098667  0.934580  0.989233
3.099333  0.934617  0.988790
3.100000  0.933715  0.988348
3.100667  0.933451  0.987905
3.101333  0.933526  0.987463
3.102000  0.933150  0.987020
3.102667  0.932097  0.986578
3.103333  0.932586  0.986135
3.104000  0.934617  0.985886
3.104667  0.937439  0.986935
3.105333  0.926868  0.987984
3.106000  0.908622  0.989033
3.106667  0.900685  0.990083
3.107333  0.903958  0.991132
3.108000  0.912460  0.992181
3.108667  0.916184  0.993230
3.109333  0.913889  0.994279
3.110000  0.909224  0.995077
3.110667  0.908397  0.995779
3.111333  0.915319  0.996482
3.112000  0.925476  0.997185
3.112667  0.933188  0.997887
3.113333  0.934354  0.998590
3.114000  0.933677  0.999292
3.114667  0.930968  0.999995
3.115333  0.930931  1.000000
3.116000  0.936724  0.998532
3.116667  0.933075  0.997065
3.117333  0.926492  0.995597
3.118000  0.927695  0.994129
3.118667  0.932285  0.992661
3.119333  0.937702  0.991194
3.120000  0.940185  0.989726
3.120667  0.940411  0.988258
3.121333  0.940373  0.988277
3.122000  0.940110  0.988430
3.122667  0.940185  0.988582
3.123333  0.940938  0.988735
3.124000  0.940637  0.988888
3.124667  0.940373  0.989041
3.125333  0.941615  0.989193
3.126000  0.942141  0.989346
3.126667  0.941803  0.987947
3.127333  0.939169  0.985076
3.128000  0.933000  0.982204
3.128667  0.924347  0.979333
3.129333  0.910579  0.976462
3.130000  0.888346  0.973591
3.130667  0.870363  0.970719
3.131333  0.864194  0.967848
3.132000  0.864269  0.965446
3.132667  0.859905  0.966877
3.133333  0.855579  0.968309
3.134000  0.852682  0.969740
3.134667  0.851140  0.971171
3.135333  0.848619  0.972603
3.136000  0.841697  0.974034
3.136667  0.835490  0.975465
3.137333  0.834211  0.976896
3.138000  0.835076  0.976722
3.138667  0.834286  0.975877
3.139333  0.834587  0.975032
3.140000  0.838086  0.974186
3.140667  0.840193  0.973341
3.141333  0.840456  0.972495
3.142000  0.840795  0.971650
3.142667  0.845083  0.970804
3.143333  0.848431  0.970445
3.144000  0.846663  0.971216
3.144667  0.844820  0.971987
3.145333  0.843465  0.972758
3.146000  0.840795  0.973528
3.146667  0.834249  0.974299
3.147333  0.829659  0.975070
3.148000  0.826913  0.975841
3.148667  0.828342  0.976612
3.149333  0.827816  0.977113
3.150000  0.822850  0.977583
3.150667  0.813784  0.978053
3.151333  0.803363  0.978523
3.152000  0.796629  0.978993
3.152667  0.794146  0.979463
3.153333  0.794146  0.979933
3.154000  0.791852  0.980403
3.154667  0.790384  0.980565
3.155333  0.792228  0.980409
3.156000  0.795426  0.980254
3.156667  0.796968  0.980099
3.157333  0.797156  0.979943
3.158000  0.796592  0.979788
3.158667  0.796629  0.979632
3.159333  0.797269  0.979477
3.160000  0.798360  0.979189
3.160667  0.799075  0.977533
3.161333  0.799112  0.975877
3.162000  0.799037  0.974221
3.162667  0.799037  0.972565
3.163333  0.798586  0.970909
3.164000  0.798285  0.969253
3.164667  0.799639  0.967597
3.165333  0.807990  0.965942
3.166000  0.819953  0.963643
3.166667  0.821044  0.961049
3.167333  0.818411  0.958454
3.168000  0.817847  0.955860
3.168667  0.816869  0.953265
3.169333  0.815853  0.950671
3.170000  0.815176  0.948076
3.170667  0.814988  0.945482
3.171333  0.818035  0.943613
3.172000  0.828643  0.943607
3.172667  0.838086  0.943601
3.173333  0.841246  0.943595
3.174000  0.840494  0.943589
3.174667  0.838462  0.943582
3.175333  0.840268  0.943576
3.176000  0.847115  0.943570
3.176667  0.855805  0.943564
3.177333  0.863291  0.944368
3.178000  0.864683  0.945287
3.178667  0.864796  0.946206
3.179333  0.864683  0.947125
3.180000  0.862576  0.948044
3.180667  0.854789  0.948963
3.181333  0.840832  0.949882
3.182000  0.832518  0.950801
3.182667  0.826537  0.950982
3.183333  0.824054  0.950338
3.184000  0.827026  0.949694
3.184667  0.825182  0.949050
3.185333  0.815928  0.948406
3.186000  0.811301  0.947762
3.186667  0.811865  0.947118
3.187333  0.811752  0.946474
3.188000  0.813144  0.945745
3.188667  0.815100  0.943851
3.189333  0.814800  0.941958
3.190000  0.814122  0.940064
3.190667  0.816229  0.938170
3.191333  0.823377  0.936277
3.192000  0.831126  0.934383
3.192667  0.834249  0.932490
3.193333  0.833760  0.930596
3.194000  0.832556  0.928673
3.194667  0.831427  0.926735
3.195333  0.830675  0.924796
3.196000  0.830449  0.922858
3.196667  0.831277  0.920919
3.197333  0.836092  0.918981
3.198000  0.842864  0.917043
3.198667  0.846136  0.915104
3.199333  0.846814  0.913945
3.200000  0.847077  0.915002
3.200667  0.847265  0.916059
3.201333  0.847491  0.917117
3.202000  0.848206  0.918174
3.202667  0.848318  0.919231
3.203333  0.844820  0.920288
3.204000  0.836807  0.921346
3.204667  0.833572  0.922403
3.205333  0.837597  0.921356
3.206000  0.841096  0.919954
3.206667  0.837898  0.918553
3.207333  0.829057  0.917151
3.208000  0.824769  0.915750
3.208667  0.824769  0.914348
3.209333  0.825860  0.912947
3.210000  0.821797  0.911546
3.210667  0.807915  0.910963
3.211333  0.792454  0.911374
3.212000  0.784177  0.911786
3.212667  0.777067  0.912197
3.213333  0.769694  0.912608
3.214000  0.768678  0.913020
3.214667  0.768114  0.913431
3.215333  0.765255  0.913842
3.216000  0.760778  0.914145
3.216667  0.757543  0.912264
3.217333  0.757430  0.910384
3.218000  0.756038  0.908503
3.218667  0.749793  0.906623
3.219333  0.747009  0.904742
3.220000  0.749492  0.902862
3.220667  0.752389  0.900981
3.221333  0.755737  0.899101
3.222000  0.758521  0.898528
3.222667  0.759236  0.898679
3.223333  0.759160  0.898830
3.224000  0.757881  0.898980
3.224667  0.755474  0.899131
3.225333  0.755699  0.899282
3.226000  0.755210  0.899433
3.226667  0.752916  0.899584
3.227333  0.750019  0.899642
3.228000  0.747987  0.899405
3.228667  0.748251  0.899168
3.229333  0.747686  0.898931
3.230000  0.746595  0.898694
3.230667  0.748777  0.898457
3.231333  0.750470  0.898220
3.232000  0.749868  0.897983
3.232667  0.749342  0.897746
3.233333  0.756753  0.897774
3.234000  0.767249  0.897854
3.234667  0.773080  0.897934
3.235333  0.774584  0.898014
3.236000  0.776616  0.898095
3.236667  0.781168  0.898175
3.237333  0.783763  0.898255
3.238000  0.784328  0.898335
3.238667  0.783162  0.897804
3.239333  0.780867  0.896466
3.240000  0.779550  0.895127
3.240667  0.778610  0.893789
3.241333  0.778045  0.892451
3.242000  0.770672  0.891113
3.242667  0.763073  0.889775
3.243333  0.761907  0.888437
3.244000  0.762885  0.887149
3.244667  0.764201  0.887675
3.245333  0.764954  0.888201
3.246000  0.764690  0.888727
3.246667  0.762358  0.889252
3.247333  0.763261  0.889778
3.248000  0.762433  0.890304
3.248667  0.760703  0.890830
3.249333  0.760515  0.891356
3.250000  0.761154  0.890742
3.250667  0.762320  0.889438
3.251333  0.762132  0.888135
3.252000  0.762396  0.886831
3.252667  0.763976  0.885527
3.253333  0.766082  0.884224
3.254000  0.765593  0.882920
3.254667  0.761342  0.881616
3.255333  0.756452  0.880495
3.256000  0.755286  0.880025
3.256667  0.754006  0.879555
3.257333  0.752765  0.879084
3.258000  0.752276  0.878614
3.258667  0.751599  0.878144
3.259333  0.750621  0.877673
3.260000  0.750056  0.877203
3.260667  0.749981  0.876733
3.261333  0.749981  0.876333
3.262000  0.749944  0.875948
3.262667  0.750357  0.875564
3.263333  0.752389  0.875180
3.264000  0.753931  0.874795
3.264667  0.745956  0.874411
3.265333  0.730231  0.874027
3.266000  0.723234  0.873642
3.266667  0.725039  0.873041
3.267333  0.734294  0.872128
3.268000  0.743548  0.871215
3.268667  0.746595  0.870302
3.269333  0.747461  0.869389
3.270000  0.747987  0.868476
3.270667  0.744827  0.867563
3.271333  0.732751  0.866650
3.272000  0.722745  0.865728
3.272667  0.724701  0.863406
3.273333  0.728839  0.861085
3.274000  0.726018  0.858763
3.274667  0.713189  0.856442
3.275333  0.696750  0.854120
3.276000  0.682041  0.851798
3.276667  0.669513  0.849477
3.277333  0.663983  0.847155
3.278000  0.663532  0.846896
3.278667  0.663569  0.847997
3.279333  0.662817  0.849098
3.280000  0.652735  0.850200
3.280667  0.649424  0.851301
3.281333  0.649725  0.852402
3.282000  0.649913  0.853503
3.282667  0.650666  0.854604
3.283333  0.648898  0.855479
3.284000  0.647054  0.855441
3.284667  0.647280  0.855404
3.285333  0.643443  0.855366
3.286000  0.640170  0.855328
3.286667  0.640358  0.855290
3.287333  0.638665  0.855252
3.288000  0.635994  0.855215
3.288667  0.635580  0.855177
3.289333  0.637424  0.855062
3.290000  0.636220  0.854927
3.290667  0.627455  0.854793
3.291333  0.617862  0.854658
3.292000  0.613874  0.854523
3.292667  0.613046  0.854389
3.293333  0.612445  0.854254
3.294000  0.612369  0.854119
3.294667  0.611918  0.853480
3.295333  0.611843  0.852052
3.296000  0.610714  0.850624
3.296667  0.607479  0.849196
3.297333  0.605222  0.847768
3.298000  0.605259  0.846340
3.298667  0.607817  0.844912
3.299333  0.611053  0.843484
3.300000  0.612219  0.842056
3.300667  0.611993  0.841069
3.301333  0.611165  0.840088
3.302000  0.612219  0.839106
3.302667  0.614100  0.838125
3.303333  0.612633  0.837144
3.304000  0.606425  0.836163
3.304667  0.599052  0.835182
3.305333  0.593748  0.834200
3.306000  0.591190  0.833958
3.306667  0.591227  0.834245
3.307333  0.592092  0.834532
3.308000  0.591754  0.834820
3.308667  0.589421  0.835107
3.309333  0.590023  0.835394
3.310000  0.598977  0.835682
3.310667  0.608946  0.835969
3.311333  0.611955  0.836013
3.312000  0.611843  0.834931
3.312667  0.612106  0.833850
3.313333  0.611955  0.832768
3.314000  0.610752  0.831686
3.314667  0.606275  0.830605
3.315333  0.607516  0.829523
3.316000  0.607893  0.828441
3.316667  0.602776  0.827360
3.317333  0.598262  0.827044
3.318000  0.604168  0.826951
3.318667  0.618464  0.826859
3.319333  0.630953  0.826767
3.320000  0.636070  0.826675
3.320667  0.634452  0.826582
3.321333  0.631706  0.826490
3.322000  0.630050  0.826398
3.322667  0.630126  0.825958
3.323333  0.629448  0.824925
3.324000  0.627078  0.823892
3.324667  0.625574  0.822859
3.325333  0.625536  0.821827
3.326000  0.625649  0.820794
3.326667  0.625912  0.819761
3.327333  0.626966  0.818728
3.328000  0.627605  0.817695
3.328667  0.626251  0.818082
3.329333  0.623881  0.818519
3.330000  0.621511  0.818956
3.330667  0.619442  0.819393
3.331333  0.619968  0.819830
3.332000  0.617711  0.820267
3.332667  0.608156  0.820704
3.333333  0.594876  0.821141
3.334000  0.587089  0.820438
3.334667  0.583854  0.818847
3.335333  0.579640  0.817255
3.336000  0.573132  0.815663
3.336667  0.571665  0.814071
3.337333  0.575577  0.812480
3.338000  0.579302  0.810888
3.338667  0.577496  0.809296
3.339333  0.573433  0.808083
3.340000  0.574186  0.808894
3.340667  0.575540  0.809704
3.341333  0.575314  0.810515
3.342000  0.573734  0.811326
3.342667  0.572305  0.812137
3.343333  0.570913  0.812948
3.344000  0.569370  0.813759
3.344667  0.568693  0.814570
3.345333  0.568731  0.813975
3.346000  0.567790  0.812920
3.346667  0.567565  0.811864
3.347333  0.572342  0.810809
3.348000  0.578248  0.809754
3.348667  0.580355  0.808699
3.349333  0.581220  0.807644
3.350000  0.580694  0.806588
3.350667  0.579565  0.805483
3.351333  0.579791  0.804283
3.352000  0.581634  0.803084
3.352667  0.590926  0.801884
3.353333  0.606124  0.800685
3.354000  0.617749  0.799485
3.354667  0.625160  0.798285
3.355333  0.624558  0.797086
3.356000  0.623542  0.795886
3.356667  0.623730  0.795791
3.357333  0.623730  0.795760
3.358000  0.624107  0.795728
3.358667  0.623994  0.795697
3.359333  0.623994  0.795665
3.360000  0.624219  0.795634
3.360667  0.624295  0.795602
3.361333  0.624408  0.795571
3.362000  0.629148  0.796543
3.362667  0.636784  0.798366
3.363333  0.639831  0.800188
3.364000  0.640208  0.802011
3.364667  0.640132  0.803834
3.365333  0.640132  0.805656
3.366000  0.638440  0.807479
3.366667  0.627154  0.809302
3.367333  0.617072  0.810673
3.368000  0.615868  0.809200
3.368667  0.614589  0.807727
3.369333  0.613460  0.806254
3.370000  0.613836  0.804781
3.370667  0.614062  0.803308
3.371333  0.612858  0.801835
3.372000  0.609209  0.800362
3.372667  0.605598  0.798889
3.373333  0.604093  0.798242
3.374000  0.603265  0.797896
3.374667  0.603077  0.797550
3.375333  0.602626  0.797205
3.376000  0.600331  0.796859
3.376667  0.597622  0.796513
3.377333  0.596494  0.796167
3.378000  0.596945  0.795822
3.378667  0.596005  0.795379
3.379333  0.593823  0.794740
3.380000  0.592243  0.794101
3.380667  0.593710  0.793462
3.381333  0.594011  0.792823
3.382000  0.592168  0.792184
3.382667  0.590136  0.791544
3.383333  0.589421  0.790905
3.384000  0.588932  0.790266
3.384667  0.588707  0.789747
3.385333  0.588895  0.789238
3.386000  0.588594  0.788729
3.386667  0.589196  0.788221
3.387333  0.591001  0.787712
3.388000  0.591265  0.787203
3.388667  0.587616  0.786694
3.389333  0.584606  0.786185
3.390000  0.585020  0.785549
3.390667  0.586788  0.784796
3.391333  0.589722  0.784043
3.392000  0.596795  0.783290
3.392667  0.607103  0.782537
3.393333  0.610187  0.781784
3.394000  0.609774  0.781031
3.394667  0.617185  0.780278
3.395333  0.632834  0.779562
3.396000  0.648221  0.779126
3.396667  0.658566  0.778690
3.397333  0.665300  0.778254
3.398000  0.666805  0.777818
3.398667  0.664811  0.777382
3.399333  0.663870  0.776946
3.400000  0.677225  0.776510
3.400667  0.694982  0.776075
3.401333  0.697464  0.776415
3.402000  0.695358  0.777069
3.402667  0.695659  0.777722
3.403333  0.698179  0.778376
3.404000  0.705590  0.779030
3.404667  0.720600  0.779684
3.405333  0.731698  0.780337
3.406000  0.733015  0.780991
3.406667  0.732413  0.781067
3.407333  0.735498  0.779846
3.408000  0.745956  0.778625
3.408667  0.764389  0.777403
3.409333  0.772290  0.776182
3.410000  0.766458  0.774961
3.410667  0.763976  0.773740
3.411333  0.769205  0.772519
3.412000  0.778008  0.771298
3.412667  0.784742  0.771202
3.413333  0.786397  0.771226
3.414000  0.784666  0.771249
3.414667  0.777895  0.771273
3.415333  0.774321  0.771296
3.416000  0.779400  0.771320
3.416667  0.790497  0.771343
3.417333  0.792604  0.771367
3.418000  0.782635  0.771368
3.418667  0.770220  0.771346
3.419333  0.763298  0.771324
3.420000  0.761342  0.771303
3.420667  0.761380  0.771281
3.421333  0.761192  0.771259
3.422000  0.761229  0.771237
3.422667  0.761568  0.771215
3.423333  0.761869  0.771146
3.424000  0.762584  0.770626
3.424667  0.762885  0.770106
3.425333  0.762772  0.769585
3.426000  0.762207  0.769065
3.426667  0.760778  0.768545
3.427333  0.759875  0.768025
3.428000  0.760364  0.767505
3.428667  0.760402  0.766985
3.429333  0.759913  0.768156
3.430000  0.759875  0.770079
3.430667  0.759499  0.772003
3.431333  0.757881  0.773927
3.432000  0.757242  0.775850
3.432667  0.757279  0.777774
3.433333  0.757355  0.779698
3.434000  0.758032  0.781621
3.434667  0.758972  0.782537
3.435333  0.759047  0.780959
3.436000  0.756640  0.779381
3.436667  0.755173  0.777802
3.437333  0.757580  0.776224
3.438000  0.761568  0.774646
3.438667  0.764728  0.773068
3.439333  0.765706  0.771489
3.440000  0.764653  0.769911
3.440667  0.766534  0.770274
3.441333  0.771010  0.770893
3.442000  0.778346  0.771512
3.442667  0.788090  0.772131
3.443333  0.792153  0.772750
3.444000  0.791852  0.773369
3.444667  0.792378  0.773988
3.445333  0.792529  0.774607
3.446000  0.791588  0.774394
3.446667  0.787450  0.773278
3.447333  0.783011  0.772162
3.448000  0.781431  0.771045
3.448667  0.780265  0.769929
3.449333  0.779362  0.768813
3.450000  0.780077  0.767697
3.450667  0.781017  0.766581
3.451333  0.779324  0.765535
3.452000  0.770371  0.765354
3.452667  0.757693  0.765172
3.453333  0.749154  0.764991
3.454000  0.744225  0.764810
3.454667  0.743586  0.764628
3.455333  0.743623  0.764447
3.456000  0.743548  0.764266
3.456667  0.746069  0.764084
3.457333  0.752464  0.765013
3.458000  0.754307  0.766485
3.458667  0.754646  0.767958
3.459333  0.756941  0.769430
3.460000  0.758596  0.770902
3.460667  0.758972  0.772374
3.461333  0.754608  0.773846
3.462000  0.746219  0.775319
3.462667  0.740576  0.776161
3.463333  0.739260  0.775277
3.464000  0.739222  0.774392
3.464667  0.739297  0.773508
3.465333  0.738996  0.772623
3.466000  0.738808  0.771739
3.466667  0.738883  0.770855
3.467333  0.740012  0.769970
3.468000  0.742758  0.769086
3.468667  0.745015  0.768399
3.469333  0.747235  0.767743
3.470000  0.750056  0.767087
3.470667  0.751072  0.766432
3.471333  0.748589  0.765776
3.472000  0.752389  0.765120
3.472667  0.756113  0.764464
3.473333  0.756790  0.763809
3.474000  0.756866  0.763242
3.474667  0.759047  0.762780
3.475333  0.762019  0.762319
3.476000  0.762207  0.761857
3.476667  0.762433  0.761396
3.477333  0.762057  0.760934
3.478000  0.766722  0.760473
3.478667  0.777368  0.760011
3.479333  0.779701  0.759582
3.480000  0.778647  0.759706
3.480667  0.781168  0.759831
3.481333  0.789068  0.759955
3.482000  0.802272  0.760080
3.482667  0.812354  0.760204
3.483333  0.816568  0.760329
3.484000  0.818787  0.760453
3.484667  0.819652  0.760578
3.485333  0.819652  0.760077
3.486000  0.821270  0.759240
3.486667  0.828531  0.758404
3.487333  0.836431  0.757567
3.488000  0.837334  0.756730
3.488667  0.837296  0.755894
3.489333  0.838424  0.755057
3.490000  0.838387  0.754221
3.490667  0.836694  0.753765
3.491333  0.832857  0.754472
3.492000  0.828192  0.755178
3.492667  0.827364  0.755885
3.493333  0.828380  0.756592
3.494000  0.823452  0.757298
3.494667  0.811527  0.758005
3.495333  0.798172  0.758712
3.496000  0.790535  0.759418
3.496667  0.786133  0.759875
3.497333  0.783199  0.760285
3.498000  0.782146  0.760696
3.498667  0.781807  0.761106
3.499333  0.770822  0.761517
3.500000  0.756565  0.761927
3.500667  0.756188  0.762337
3.501333  0.757580  0.762748
3.502000  0.757091  0.762647
3.502667  0.762245  0.761893
3.503333  0.766571  0.761139
3.504000  0.757881  0.760384
3.504667  0.748815  0.759630
3.505333  0.747987  0.758876
3.506000  0.748100  0.758122
3.506667  0.745392  0.757367
3.507333  0.737529  0.756665
3.508000  0.721578  0.757412
3.508667  0.711308  0.758159
3.509333  0.714205  0.758906
3.510000  0.716199  0.759654
3.510667  0.710443  0.760401
3.511333  0.700549  0.761148
3.512000  0.693213  0.761895
3.512667  0.693213  0.762642
3.513333  0.694192  0.763256
3.514000  0.693853  0.763791
3.514667  0.693025  0.764326
3.515333  0.689263  0.764861
3.516000  0.677225  0.765396
3.516667  0.668347  0.765932
3.517333  0.666617  0.766467
3.518000  0.666617  0.767002
3.518667  0.670604  0.767535
3.519333  0.677188  0.768062
3.520000  0.679144  0.768589
3.520667  0.680348  0.769115
3.521333  0.700737  0.769642
3.522000  0.727861  0.770168
3.522667  0.737003  0.770695
3.523333  0.737078  0.771221
3.524000  0.736626  0.771748
3.524667  0.738131  0.770731
3.525333  0.739448  0.769380
3.526000  0.739561  0.768029
3.526667  0.739448  0.766679
3.527333  0.738883  0.765328
3.528000  0.738658  0.763977
3.528667  0.738808  0.762626
3.529333  0.739673  0.761276
3.530000  0.741178  0.760187
3.530667  0.741366  0.759464
3.531333  0.741291  0.758741
3.532000  0.742006  0.758017
3.532667  0.741931  0.757294
3.533333  0.741404  0.756570
3.534000  0.740539  0.755847
3.534667  0.740351  0.755124
3.535333  0.742043  0.754440
3.536000  0.742946  0.756589
3.536667  0.737680  0.758737
3.537333  0.733353  0.760885
3.538000  0.732037  0.763033
3.538667  0.731585  0.765181
3.539333  0.732639  0.767329
3.540000  0.732150  0.769477
3.540667  0.729178  0.771625
3.541333  0.721202  0.772246
3.542000  0.710857  0.771889
3.542667  0.708036  0.771533
3.543333  0.710217  0.771176
3.544000  0.712362  0.770820
3.544667  0.713528  0.770464
3.545333  0.713453  0.770107
3.546000  0.713716  0.769751
3.546667  0.714055  0.769445
3.547333  0.714280  0.769338
3.548000  0.714243  0.769231
3.548667  0.715108  0.769124
3.549333  0.714619  0.769016
3.550000  0.713039  0.768909
3.550667  0.711609  0.768802
3.551333  0.711459  0.768694
3.552000  0.711459  0.768587
3.552667  0.710556  0.769061
3.553333  0.709916  0.769680
3.554000  0.711459  0.770298
3.554667  0.713829  0.770916
3.555333  0.714657  0.771534
3.556000  0.711986  0.772153
3.556667  0.705365  0.772771
3.557333  0.704462  0.773389
3.558000  0.705590  0.773541
3.558667  0.703860  0.772985
3.559333  0.702054  0.772430
3.560000  0.701603  0.771875
3.560667  0.701753  0.771319
3.561333  0.705026  0.770764
3.562000  0.709540  0.770209
3.562667  0.711421  0.769653
3.563333  0.712663  0.769098
3.564000  0.713979  0.770898
3.564667  0.714318  0.772712
3.565333  0.714393  0.774527
3.566000  0.713942  0.776342
3.566667  0.711083  0.778157
3.567333  0.709841  0.779972
3.568000  0.711722  0.781786
3.568667  0.711835  0.783601
3.569333  0.710029  0.782968
3.570000  0.709390  0.780630
3.570667  0.709465  0.778293
3.571333  0.704424  0.775955
3.572000  0.700888  0.773617
3.572667  0.700662  0.771279
3.573333  0.700925  0.768941
3.574000  0.698480  0.766604
3.574667  0.697013  0.764919
3.575333  0.700549  0.766103
3.576000  0.702656  0.767286
3.576667  0.702882  0.768470
3.577333  0.696599  0.769654
3.578000  0.684147  0.770838
3.578667  0.681664  0.772022
3.579333  0.681664  0.773206
3.580000  0.678467  0.774390
3.580667  0.669137  0.772906
3.581333  0.653262  0.770675
3.582000  0.641073  0.768444
3.582667  0.635844  0.766214
3.583333  0.632909  0.763983
3.584000  0.631593  0.761752
3.584667  0.631593  0.759522
3.585333  0.629072  0.757291
3.586000  0.618238  0.756828
3.586667  0.607516  0.759285
3.587333  0.607742  0.761743
3.588000  0.607103  0.764200
3.588667  0.603604  0.766657
3.589333  0.602137  0.769114
3.590000  0.601384  0.771571
3.590667  0.599503  0.774028
3.591333  0.596607  0.776486
3.592000  0.595215  0.773734
3.592667  0.594575  0.770839
3.593333  0.593823  0.767943
3.594000  0.593785  0.765047
3.594667  0.592017  0.762152
3.595333  0.584230  0.759256
3.596000  0.585697  0.756360
3.596667  0.599616  0.753465
3.597333  0.625498  0.753244
3.598000  0.662591  0.755049
3.598667  0.692912  0.756854
3.599333  0.701904  0.758659
3.600000  0.699684  0.760464
3.600667  0.698443  0.762269
3.601333  0.699383  0.764074
3.602000  0.709540  0.765879
3.602667  0.729855  0.767377
3.603333  0.747385  0.767315
3.604000  0.754985  0.767254
3.604667  0.758370  0.767192
3.605333  0.762095  0.767131
3.606000  0.763562  0.767070
3.606667  0.761267  0.767008
3.607333  0.756828  0.766947
3.608000  0.751486  0.766885
3.608667  0.746483  0.766009
3.609333  0.745015  0.764876
3.610000  0.746031  0.763744
3.610667  0.746219  0.762611
3.611333  0.745994  0.761478
3.612000  0.744564  0.760346
3.612667  0.744037  0.759213
3.613333  0.744037  0.758080
3.614000  0.743962  0.757909
3.614667  0.741705  0.759471
3.615333  0.740764  0.761033
3.616000  0.743022  0.762595
3.616667  0.746483  0.764157
3.617333  0.748175  0.765719
3.618000  0.745128  0.767281
3.618667  0.739598  0.768843
3.619333  0.737266  0.770405
3.620000  0.739072  0.770886
3.620667  0.723121  0.771313
3.621333  0.697765  0.771740
3.622000  0.690016  0.772168
3.622667  0.690242  0.772595
3.623333  0.690618  0.773023
3.624000  0.689151  0.773450
3.624667  0.687984  0.773877
3.625333  0.689715  0.774076
3.626000  0.692311  0.774086
3.626667  0.693740  0.774097
3.627333  0.694003  0.774107
3.628000  0.694267  0.774117
3.628667  0.695395  0.774128
3.629333  0.696938  0.774138
3.630000  0.697239  0.774148
3.630667  0.699571  0.774308
3.631333  0.711797  0.775354
3.632000  0.724061  0.776400
3.632667  0.730570  0.777446
3.633333  0.734369  0.778492
3.634000  0.735234  0.779538
3.634667  0.733429  0.780584
3.635333  0.731585  0.781630
3.636000  0.736288  0.782676
3.636667  0.741216  0.783918
3.637333  0.741479  0.785229
3.638000  0.740238  0.786540
3.638667  0.739184  0.787851
3.639333  0.739523  0.789161
3.640000  0.740802  0.790472
3.640667  0.740802  0.791783
3.641333  0.740652  0.793094
3.642000  0.739523  0.793448
3.642667  0.737492  0.791913
3.643333  0.734858  0.790379
3.644000  0.733842  0.788844
3.644667  0.734858  0.787309
3.645333  0.734783  0.785774
3.646000  0.734407  0.784239
3.646667  0.734219  0.782704
3.647333  0.734369  0.781169
3.648000  0.733391  0.782103
3.648667  0.734369  0.783217
3.649333  0.735422  0.784331
3.650000  0.735573  0.785445
3.650667  0.736325  0.786559
3.651333  0.741329  0.787673
3.652000  0.743661  0.788787
3.652667  0.742833  0.789900
3.653333  0.741705  0.788830
3.654000  0.741103  0.785806
3.654667  0.742043  0.782781
3.655333  0.742344  0.779757
3.656000  0.742119  0.776733
3.656667  0.742006  0.773709
3.657333  0.742382  0.770685
3.658000  0.744037  0.767661
3.658667  0.746746  0.765335
3.659333  0.746934  0.767943
3.660000  0.747837  0.770552
3.660667  0.745128  0.773161
3.661333  0.740990  0.775769
3.662000  0.739598  0.778378
3.662667  0.738432  0.780987
3.663333  0.737680  0.783595
3.664000  0.738432  0.786204
3.664667  0.739673  0.786782
3.665333  0.740990  0.786569
3.666000  0.743059  0.786356
3.666667  0.744451  0.786144
3.667333  0.742006  0.785931
3.668000  0.739034  0.785718
3.668667  0.739598  0.785505
3.669333  0.740915  0.785293
3.670000  0.742043  0.785546
3.670667  0.742608  0.786808
3.671333  0.742344  0.788070
3.672000  0.741893  0.789332
3.672667  0.741818  0.790594
3.673333  0.743887  0.791856
3.674000  0.745128  0.793118
3.674667  0.742608  0.794380
3.675333  0.740313  0.795642
3.676000  0.740050  0.795176
3.676667  0.739749  0.794542
3.677333  0.739222  0.793908
3.678000  0.739297  0.793274
3.678667  0.739749  0.792640
3.679333  0.739711  0.792007
3.680000  0.739862  0.791373
3.680667  0.740087  0.790739
3.681333  0.740802  0.790083
3.682000  0.742758  0.789406
3.682667  0.743623  0.788729
3.683333  0.743623  0.788052
3.684000  0.743699  0.787375
3.684667  0.743548  0.786698
3.685333  0.743172  0.786021
3.686000  0.742344  0.785344
3.686667  0.741141  0.784700
3.687333  0.740576  0.784344
3.688000  0.741065  0.783988
3.688667  0.743962  0.783632
3.689333  0.747498  0.783277
3.690000  0.749605  0.782921
3.690667  0.748928  0.782565
3.691333  0.748890  0.782209
3.692000  0.749116  0.781853
3.692667  0.750395  0.783502
3.693333  0.757768  0.786013
3.694000  0.764991  0.788525
3.694667  0.766195  0.791036
3.695333  0.760214  0.793548
3.696000  0.748288  0.796059
3.696667  0.727710  0.798571
3.697333  0.699609  0.801082
3.698000  0.678391  0.801997
3.698667  0.667407  0.799100
3.699333  0.671281  0.796203
3.700000  0.679445  0.793306
3.700667  0.680272  0.790408
3.701333  0.660936  0.787511
3.702000  0.625348  0.784614
3.702667  0.597510  0.781717
3.703333  0.585885  0.778820
3.704000  0.580017  0.780015
3.704667  0.574750  0.781710
3.705333  0.572417  0.783405
3.706000  0.572643  0.785100
3.706667  0.573584  0.786795
3.707333  0.574374  0.788490
3.708000  0.576029  0.790184
3.708667  0.578211  0.791879
3.709333  0.577308  0.791667
3.710000  0.577722  0.789445
3.710667  0.578926  0.787223
3.711333  0.579076  0.785002
3.712000  0.578587  0.782780
3.712667  0.579227  0.780558
3.713333  0.582010  0.778336
3.714000  0.585509  0.776115
3.714667  0.587766  0.774239
3.715333  0.586638  0.776190
3.716000  0.583289  0.778142
3.716667  0.581785  0.780093
3.717333  0.581446  0.782045
3.718000  0.580882  0.783996
3.718667  0.580919  0.785948
3.719333  0.577195  0.787899
3.720000  0.573095  0.789851
3.720667  0.572267  0.791061
3.721333  0.571364  0.791920
3.722000  0.570386  0.792779
3.722667  0.569897  0.793637
3.723333  0.569709  0.794496
3.724000  0.569445  0.795355
3.724667  0.567188  0.796214
3.725333  0.564141  0.797073
3.726000  0.562937  0.797841
3.726667  0.563201  0.798369
3.727333  0.562749  0.798897
3.728000  0.560229  0.799424
3.728667  0.558573  0.799952
3.729333  0.566474  0.800480
3.730000  0.576781  0.801008
3.730667  0.570649  0.801536
3.731333  0.555827  0.802064
3.732000  0.547476  0.801266
3.732667  0.544729  0.800270
3.733333  0.550786  0.799275
3.734000  0.559326  0.798280
3.734667  0.563727  0.797285
3.735333  0.562787  0.796290
3.736000  0.559025  0.795294
3.736667  0.559702  0.794299
3.737333  0.563577  0.794327
3.738000  0.566549  0.795525
3.738667  0.566323  0.796723
3.739333  0.563238  0.797920
3.740000  0.562937  0.799118
3.740667  0.562373  0.800316
3.741333  0.561508  0.801514
3.742000  0.561207  0.802712
3.742667  0.561282  0.803775
3.743333  0.560906  0.802825
3.744000  0.559740  0.801875
3.744667  0.560191  0.800924
3.745333  0.565044  0.799974
3.746000  0.567941  0.799024
3.746667  0.568618  0.798073
3.747333  0.580957  0.797123
3.748000  0.596945  0.796173
3.748667  0.607968  0.796055
3.749333  0.611429  0.796369
3.750000  0.610037  0.796683
3.750667  0.605447  0.796997
3.751333  0.606049  0.797312
3.752000  0.609134  0.797626
3.752667  0.610752  0.797940
3.753333  0.610977  0.798254
3.754000  0.609360  0.798363
3.754667  0.608984  0.797871
3.755333  0.608758  0.797378
3.756000  0.607516  0.796885
3.756667  0.605146  0.796393
3.757333  0.602588  0.795900
3.758000  0.600933  0.795407
3.758667  0.602362  0.794914
3.759333  0.601648  0.794422
3.760000  0.601497  0.795637
3.760667  0.602212  0.797154
3.761333  0.602776  0.798670
3.762000  0.603115  0.800187
3.762667  0.602475  0.801704
3.763333  0.601196  0.803220
3.764000  0.599541  0.804737
3.764667  0.598337  0.806254
3.765333  0.598112  0.807064
3.766000  0.597133  0.806998
3.766667  0.597848  0.806932
3.767333  0.599428  0.806866
3.768000  0.597171  0.806800
3.768667  0.595666  0.806733
3.769333  0.594011  0.806667
3.770000  0.593334  0.806601
3.770667  0.594425  0.806506
3.771333  0.599353  0.805752
3.772000  0.603303  0.804998
3.772667  0.601272  0.804244
3.773333  0.598149  0.803490
3.774000  0.599842  0.802736
3.774667  0.604206  0.801982
3.775333  0.612708  0.801228
3.776000  0.622301  0.800474
3.776667  0.626100  0.800598
3.777333  0.628508  0.801221
3.778000  0.632759  0.801844
3.778667  0.636408  0.802468
3.779333  0.637687  0.803091
3.780000  0.637687  0.803714
3.780667  0.636446  0.804337
3.781333  0.634790  0.804961
3.782000  0.634527  0.805730
3.782667  0.634565  0.806978
3.783333  0.634490  0.808226
3.784000  0.634979  0.809474
3.784667  0.636370  0.810723
3.785333  0.637424  0.811971
3.786000  0.637499  0.813219
3.786667  0.637499  0.814467
3.787333  0.638176  0.815715
3.788000  0.640283  0.815257
3.788667  0.637687  0.814449
3.789333  0.636446  0.813640
3.790000  0.637236  0.812832
3.790667  0.639230  0.812023
3.791333  0.650177  0.811215
3.792000  0.658114  0.810406
3.792667  0.651080  0.809598
3.793333  0.643518  0.808583
3.794000  0.644797  0.807290
3.794667  0.649951  0.805996
3.795333  0.654465  0.804703
3.796000  0.654992  0.803410
3.796667  0.651418  0.802116
3.797333  0.644910  0.800823
3.798000  0.645888  0.799529
3.798667  0.641487  0.798294
3.799333  0.634640  0.799720
3.800000  0.633888  0.801146
3.800667  0.634602  0.802572
3.801333  0.634377  0.803997
3.802000  0.637424  0.805423
3.802667  0.642013  0.806849
3.803333  0.643932  0.808275
3.804000  0.643932  0.809701
3.804667  0.644120  0.809214
3.805333  0.643669  0.807543
3.806000  0.642954  0.805871
3.806667  0.643180  0.804199
3.807333  0.646452  0.802527
3.808000  0.656647  0.800856
3.808667  0.675419  0.799184
3.809333  0.687458  0.797512
3.810000  0.691596  0.795995
3.810667  0.692122  0.795047
3.811333  0.694417  0.794099
3.812000  0.708374  0.793151
3.812667  0.722444  0.792202
3.813333  0.727560  0.791254
3.814000  0.727259  0.790306
3.814667  0.726243  0.789358
3.815333  0.725378  0.788410
3.816000  0.724588  0.789575
3.816667  0.724250  0.791237
3.817333  0.724287  0.792900
3.818000  0.724174  0.794563
3.818667  0.724588  0.796226
3.819333  0.725679  0.797889
3.820000  0.724400  0.799552
3.820667  0.723008  0.801214
3.821333  0.722557  0.802064
3.822000  0.722707  0.801720
3.822667  0.722970  0.801375
3.823333  0.722970  0.801031
3.824000  0.723046  0.800686
3.824667  0.723046  0.800341
3.825333  0.722970  0.799997
3.826000  0.724513  0.799652
3.826667  0.726507  0.799308
3.827333  0.727033  0.799475
3.828000  0.725265  0.799641
3.828667  0.718757  0.799807
3.829333  0.709691  0.799973
3.830000  0.706568  0.800140
3.830667  0.715033  0.800306
3.831333  0.721428  0.800472
3.832000  0.722669  0.800638
3.832667  0.719472  0.800377
3.833333  0.713001  0.799828
3.834000  0.709616  0.799279
3.834667  0.707133  0.798730
3.835333  0.703897  0.798181
3.836000  0.700963  0.797631
3.836667  0.697878  0.797082
3.837333  0.695922  0.796533
3.838000  0.694906  0.796295
3.838667  0.694944  0.797363
3.839333  0.696148  0.798430
3.840000  0.697954  0.799498
3.840667  0.700211  0.800565
3.841333  0.701452  0.801632
3.842000  0.701527  0.802700
3.842667  0.706305  0.803767
3.843333  0.714544  0.804835
3.844000  0.718832  0.805847
3.844667  0.716387  0.806845
3.845333  0.715635  0.807843
3.846000  0.718418  0.808840
3.846667  0.711760  0.809838
3.847333  0.699421  0.810836
3.848000  0.689564  0.811834
3.848667  0.686367  0.812831
3.849333  0.686743  0.812905
3.850000  0.686216  0.811498
3.850667  0.683432  0.810092
3.851333  0.680761  0.808685
3.852000  0.678542  0.807279
3.852667  0.676435  0.805872
3.853333  0.676247  0.804466
3.854000  0.677338  0.803060
3.854667  0.677526  0.801653
3.855333  0.677789  0.801725
3.856000  0.677827  0.801827
3.856667  0.677376  0.801928
3.857333  0.675833  0.802030
3.858000  0.674366  0.802132
3.858667  0.673802  0.802233
3.859333  0.674329  0.802335
3.860000  0.675457  0.802436
3.860667  0.676473  0.802861
3.861333  0.679144  0.803523
3.862000  0.681288  0.804185
3.862667  0.681250  0.804846
3.863333  0.681664  0.805508
3.864000  0.680987  0.806170
3.864667  0.678354  0.806832
3.865333  0.675946  0.807494
3.866000  0.674103  0.807793
3.866667  0.673839  0.806349
3.867333  0.674028  0.804904
3.868000  0.673538  0.803460
3.868667  0.683545  0.802015
3.869333  0.717027  0.800571
3.870000  0.751486  0.799127
3.870667  0.762697  0.797682
3.871333  0.761944  0.796238
3.872000  0.762207  0.796613
3.872667  0.769619  0.797537
3.873333  0.779249  0.798461
3.874000  0.782672  0.799386
3.874667  0.777030  0.800310
3.875333  0.769355  0.801234
3.876000  0.766458  0.802158
3.876667  0.764277  0.803082
3.877333  0.760665  0.803734
3.878000  0.759198  0.803908
3.878667  0.758596  0.804083
3.879333  0.758634  0.804257
3.880000  0.758634  0.804432
3.880667  0.759574  0.804606
3.881333  0.760515  0.804781
3.882000  0.761004  0.804955
3.882667  0.760966  0.805130
3.883333  0.761154  0.805929
3.884000  0.760214  0.806754
3.884667  0.759273  0.807580
3.885333  0.759273  0.808405
3.886000  0.759424  0.809230
3.886667  0.757957  0.810055
3.887333  0.752577  0.810880
3.888000  0.751110  0.811705
3.888667  0.750019  0.810898
3.889333  0.749266  0.808785
3.890000  0.746407  0.806673
3.890667  0.736212  0.804561
3.891333  0.727710  0.802448
3.892000  0.726431  0.800336
3.892667  0.725529  0.798224
3.893333  0.722406  0.796111
3.894000  0.717704  0.794732
3.894667  0.713490  0.797448
3.895333  0.711873  0.800165
3.896000  0.709728  0.802882
3.896667  0.706644  0.805598
3.897333  0.705590  0.808315
3.898000  0.705703  0.811031
3.898667  0.706042  0.813748
3.899333  0.706568  0.816464
3.900000  0.707020  0.816382
3.900667  0.707246  0.815355
3.901333  0.705477  0.814328
3.902000  0.701828  0.813301
3.902667  0.701753  0.812274
3.903333  0.712776  0.811247
3.904000  0.723384  0.810221
3.904667  0.727635  0.809194
3.905333  0.728237  0.808278
3.906000  0.727410  0.807576
3.906667  0.723384  0.806873
3.907333  0.711346  0.806171
3.908000  0.693063  0.805469
3.908667  0.681740  0.804766
3.909333  0.677263  0.804064
3.910000  0.676247  0.803362
3.910667  0.673952  0.802659
3.911333  0.658754  0.802027
3.912000  0.641562  0.801399
3.912667  0.634903  0.800771
3.913333  0.634979  0.800143
3.914000  0.635844  0.799515
3.914667  0.637988  0.798887
3.915333  0.643819  0.798259
3.916000  0.652359  0.797631
3.916667  0.655331  0.797659
3.917333  0.656685  0.798257
3.918000  0.672636  0.798854
3.918667  0.698292  0.799451
3.919333  0.715296  0.800048
3.920000  0.721955  0.800646
3.920667  0.725980  0.801243
3.921333  0.727974  0.801840
3.922000  0.727710  0.802252
3.922667  0.729328  0.801440
3.923333  0.732940  0.800628
3.924000  0.735761  0.799815
3.924667  0.735836  0.799003
3.925333  0.734369  0.798190
3.926000  0.733805  0.797378
3.926667  0.733353  0.796566
3.927333  0.733730  0.795753
3.928000  0.735498  0.795816
3.928667  0.736100  0.796206
3.929333  0.731397  0.796597
3.930000  0.723798  0.796988
3.930667  0.717064  0.797378
3.931333  0.714845  0.797769
3.932000  0.712663  0.798160
3.932667  0.713077  0.798550
3.933333  0.713453  0.798820
3.934000  0.714544  0.798836
3.934667  0.715936  0.798852
3.935333  0.715936  0.798867
3.936000  0.716575  0.798883
3.936667  0.716763  0.798899
3.937333  0.716011  0.798915
3.938000  0.715334  0.798931
3.938667  0.716048  0.798947
3.939333  0.719321  0.801113
3.940000  0.720299  0.803468
3.940667  0.720074  0.805824
3.941333  0.720563  0.808180
3.942000  0.716425  0.810536
3.942667  0.708788  0.812892
3.943333  0.703897  0.815247
3.944000  0.703897  0.817603
3.944667  0.703371  0.817715
3.945333  0.699759  0.815714
3.946000  0.697013  0.813712
3.946667  0.695997  0.811710
3.947333  0.695621  0.809709
3.948000  0.696110  0.807707
3.948667  0.696938  0.805706
3.949333  0.698254  0.803704
3.950000  0.700737  0.801979
3.950667  0.703521  0.802471
3.951333  0.704424  0.802963
3.952000  0.704575  0.803455
3.952667  0.704650  0.803948
3.953333  0.703973  0.804440
3.954000  0.703935  0.804932
3.954667  0.704048  0.805424
3.955333  0.704048  0.805917
3.956000  0.704048  0.804979
3.956667  0.704010  0.803448
3.957333  0.704386  0.801917
3.958000  0.705289  0.800386
3.958667  0.704424  0.798855
3.959333  0.702769  0.797324
3.960000  0.705929  0.795793
3.960667  0.710594  0.794262
3.961333  0.709277  0.793583
3.962000  0.710067  0.794869
3.962667  0.711534  0.796155
3.963333  0.711308  0.797441
3.964000  0.714506  0.798726
3.964667  0.721127  0.800012
3.965333  0.722820  0.801298
3.966000  0.721767  0.802584
3.966667  0.721691  0.803869
3.967333  0.721390  0.803885
3.968000  0.712211  0.803757
3.968667  0.678768  0.803629
3.969333  0.639342  0.803501
3.970000  0.621285  0.803373
3.970667  0.619856  0.803244
3.971333  0.621172  0.803116
3.972000  0.611730  0.802988
3.972667  0.597021  0.803739
3.973333  0.590437  0.805389
3.974000  0.591867  0.807038
3.974667  0.595967  0.808688
3.975333  0.605447  0.810337
3.976000  0.616169  0.811987
3.976667  0.616846  0.813636
3.977333  0.617448  0.815286
3.978000  0.621586  0.816697
3.978667  0.622338  0.815708
3.979333  0.623128  0.814719
3.980000  0.622037  0.813730
3.980667  0.620232  0.812741
3.981333  0.619931  0.811752
3.982000  0.623994  0.810763
3.982667  0.635392  0.809773
3.983333  0.646452  0.808784
3.984000  0.647243  0.808950
3.984667  0.649424  0.809643
3.985333  0.651945  0.810336
3.986000  0.652434  0.811030
3.986667  0.652434  0.811723
3.987333  0.652622  0.812416
3.988000  0.652885  0.813110
3.988667  0.653149  0.813803
3.989333  0.654954  0.814036
3.990000  0.656685  0.813098
3.990667  0.660259  0.812160
3.991333  0.666541  0.811222
3.992000  0.673463  0.810284
3.992667  0.683131  0.809346
3.993333  0.697653  0.808408
3.994000  0.703973  0.807470
3.994667  0.704161  0.806532
3.995333  0.707546  0.806519
3.996000  0.713641  0.806635
3.996667  0.724099  0.806750
3.997333  0.730983  0.806865
3.998000  0.733617  0.806981
3.998667  0.734745  0.807096
3.999333  0.736513  0.807212
4.000000  0.742194  0.807327
4.000667  0.749304  0.808191
4.001333  0.753593  0.809886
4.002000  0.755474  0.811581
4.002667  0.747536  0.813275
4.003333  0.737379  0.814970
4.004000  0.733542  0.816665
4.004667  0.733466  0.818360
4.005333  0.733767  0.820054
4.006000  0.733805  0.821555
4.006667  0.734068  0.820472
4.007333  0.734332  0.819390
4.008000  0.733353  0.818307
4.008667  0.732676  0.817224
4.009333  0.732676  0.816141
4.010000  0.732639  0.815058
4.010667  0.732639  0.813975
4.011333  0.733203  0.812892
4.012000  0.736927  0.812789
4.012667  0.740727  0.813177
4.013333  0.742006  0.813566
4.014000  0.740426  0.813954
4.014667  0.735761  0.814343
4.015333  0.730231  0.814731
4.016000  0.728087  0.815119
4.016667  0.726996  0.815508
4.017333  0.712587  0.815754
4.018000  0.686630  0.815598
4.018667  0.668836  0.815442
4.019333  0.662403  0.815286
4.020000  0.659281  0.815130
4.020667  0.658152  0.814975
4.021333  0.659055  0.814819
4.022000  0.657249  0.814663
4.022667  0.654052  0.814507
4.023333  0.651494  0.814309
4.024000  0.652660  0.814103
4.024667  0.658980  0.813898
4.025333  0.667557  0.813692
4.026000  0.671394  0.813487
4.026667  0.671093  0.813281
4.027333  0.671168  0.813076
4.028000  0.669250  0.812870
4.028667  0.669287  0.813717
4.029333  0.667858  0.815831
4.030000  0.667858  0.817945
4.030667  0.667557  0.820059
4.031333  0.670303  0.822173
4.032000  0.674629  0.824287
4.032667  0.678579  0.826402
4.033333  0.680573  0.828516
4.034000  0.680009  0.830543
4.034667  0.680009  0.830896
4.035333  0.679520  0.831248
4.036000  0.678880  0.831601
4.036667  0.682680  0.831953
4.037333  0.688887  0.832306
4.038000  0.689715  0.832659
4.038667  0.685200  0.833011
4.039333  0.681890  0.833364
4.040000  0.682229  0.832018
4.040667  0.683658  0.829738
4.041333  0.683620  0.827459
4.042000  0.682868  0.825179
4.042667  0.682868  0.822899
4.043333  0.681363  0.820619
4.044000  0.680536  0.818340
4.044667  0.681288  0.816060
4.045333  0.680874  0.814947
4.046000  0.680385  0.817504
4.046667  0.681777  0.820061
4.047333  0.681363  0.822618
4.048000  0.680649  0.825175
4.048667  0.679971  0.827732
4.049333  0.680348  0.830289
4.050000  0.681100  0.832846
4.050667  0.680498  0.835403
4.051333  0.680385  0.836183
4.052000  0.679971  0.836617
4.052667  0.679708  0.837051
4.053333  0.679670  0.837485
4.054000  0.679257  0.837918
4.054667  0.679219  0.838352
4.055333  0.679219  0.838786
4.056000  0.679219  0.839220
4.056667  0.678918  0.839050
4.057333  0.679520  0.838089
4.058000  0.680799  0.837129
4.058667  0.680611  0.836168
4.059333  0.675419  0.835207
4.060000  0.667707  0.834247
4.060667  0.667030  0.833286
4.061333  0.666127  0.832325
4.062000  0.664246  0.831380
4.062667  0.664547  0.830944
4.063333  0.661764  0.830508
4.064000  0.655218  0.830073
4.064667  0.653374  0.829637
4.065333  0.654428  0.829201
4.066000  0.656008  0.828766
4.066667  0.655970  0.828330
4.067333  0.656196  0.827894
4.068000  0.657776  0.827897
4.068667  0.658942  0.828163
4.069333  0.659883  0.828429
4.070000  0.659469  0.828695
4.070667  0.659093  0.828960
4.071333  0.661801  0.829226
4.072000  0.663381  0.829492
4.072667  0.662102  0.829758
4.073333  0.661350  0.830102
4.074000  0.659506  0.830721
4.074667  0.652434  0.831341
4.075333  0.644985  0.831960
4.076000  0.644647  0.832580
4.076667  0.642164  0.833199
4.077333  0.637951  0.833819
4.078000  0.640998  0.834438
4.078667  0.647243  0.835058
4.079333  0.652848  0.835764
4.080000  0.656271  0.836489
4.080667  0.656798  0.837215
4.081333  0.653337  0.837940
4.082000  0.641562  0.838665
4.082667  0.631555  0.839391
4.083333  0.632195  0.840116
4.084000  0.629975  0.840842
4.084667  0.627304  0.840723
4.085333  0.627267  0.839402
4.086000  0.627756  0.838081
4.086667  0.627455  0.836760
4.087333  0.627868  0.835439
4.088000  0.631442  0.834117
4.088667  0.632571  0.832796
4.089333  0.630464  0.831475
4.090000  0.627868  0.830179
4.090667  0.623279  0.831831
4.091333  0.616884  0.833483
4.092000  0.606651  0.835136
4.092667  0.589910  0.836788
4.093333  0.582274  0.838440
4.094000  0.583402  0.840092
4.094667  0.584644  0.841744
4.095333  0.583779  0.843397
4.096000  0.576255  0.843993
4.096667  0.567527  0.843899
4.097333  0.561508  0.843804
4.098000  0.558122  0.843710
4.098667  0.555338  0.843615
4.099333  0.548266  0.843521
4.100000  0.537732  0.843426
4.100667  0.531299  0.843331
4.101333  0.527500  0.843194
4.102000  0.524716  0.842883
4.102667  0.524340  0.842572
4.103333  0.524001  0.842261
4.104000  0.523211  0.841950
4.104667  0.522948  0.841639
4.105333  0.522534  0.841329
4.106000  0.522384  0.841018
4.106667  0.523362  0.840707
4.107333  0.524189  0.840300
4.108000  0.524265  0.839869
4.108667  0.524603  0.839437
4.109333  0.525431  0.839006
4.110000  0.525581  0.838575
4.110667  0.523813  0.838143
4.111333  0.515687  0.837712
4.112000  0.507938  0.837281
4.112667  0.504815  0.837115
4.113333  0.504251  0.837363
4.114000  0.503724  0.837610
4.114667  0.502370  0.837858
4.115333  0.505229  0.838105
4.116000  0.505906  0.838353
4.116667  0.505154  0.838600
4.117333  0.505718  0.838847
4.118000  0.505906  0.839095
4.118667  0.504891  0.838917
4.119333  0.504213  0.838733
4.120000  0.503988  0.838550
4.120667  0.504326  0.838366
4.121333  0.507712  0.838182
4.122000  0.510458  0.837999
4.122667  0.510910  0.837815
4.123333  0.508765  0.837632
4.124000  0.501618  0.837617
4.124667  0.491912  0.837723
4.125333  0.488188  0.837828
4.126000  0.488338  0.837934
4.126667  0.485554  0.838040
4.127333  0.484915  0.838145
4.128000  0.486382  0.838251
4.128667  0.487021  0.838356
4.129333  0.487172  0.838812
4.130000  0.486758  0.840864
4.130667  0.483071  0.842917
4.131333  0.476337  0.844970
4.132000  0.467798  0.847022
4.132667  0.460575  0.849075
4.133333  0.460763  0.851128
4.134000  0.462155  0.853180
4.134667  0.461779  0.855233
4.135333  0.461854  0.856261
4.136000  0.456361  0.856993
4.136667  0.447634  0.857725
4.137333  0.445038  0.858457
4.138000  0.444135  0.859188
4.138667  0.445000  0.859920
4.139333  0.445226  0.860652
4.140000  0.444587  0.861384
4.140667  0.445151  0.862241
4.141333  0.445678  0.863312
4.142000  0.446957  0.864383
4.142667  0.450117  0.865454
4.143333  0.450944  0.866525
4.144000  0.449778  0.867596
4.144667  0.450756  0.868666
4.145333  0.451809  0.869737
4.146000  0.448762  0.870808
4.146667  0.452788  0.869288
4.147333  0.465465  0.867680
4.148000  0.480889  0.866072
4.148667  0.488451  0.864465
4.149333  0.489053  0.862857
4.150000  0.491235  0.861249
4.150667  0.492852  0.859642
4.151333  0.492965  0.858034
4.152000  0.495749  0.857292
4.152667  0.506997  0.857220
4.153333  0.521217  0.857149
4.154000  0.531187  0.857078
4.154667  0.533782  0.857006
4.155333  0.533970  0.856935
4.156000  0.533933  0.856864
4.156667  0.532428  0.856792
4.157333  0.531826  0.856936
4.158000  0.532616  0.858218
4.158667  0.532691  0.859501
4.159333  0.532955  0.860783
4.160000  0.535024  0.862065
4.160667  0.537168  0.863347
4.161333  0.538861  0.864629
4.162000  0.546498  0.865911
4.162667  0.563539  0.867193
4.163333  0.570950  0.867468
4.164000  0.570085  0.867417
4.164667  0.574298  0.867366
4.165333  0.578474  0.867314
4.166000  0.580844  0.867263
4.166667  0.580694  0.867212
4.167333  0.578587  0.867160
4.168000  0.577985  0.867109
4.168667  0.577647  0.866782
4.169333  0.577120  0.865947
4.170000  0.575352  0.865111
4.170667  0.577195  0.864275
4.171333  0.584042  0.863439
4.172000  0.589045  0.862603
4.172667  0.590211  0.861768
4.173333  0.590136  0.860932
4.174000  0.588594  0.860096
4.174667  0.585810  0.860051
4.175333  0.588030  0.860050
4.176000  0.591829  0.860049
4.176667  0.592356  0.860047
4.177333  0.587917  0.860046
4.178000  0.580205  0.860045
4.178667  0.572944  0.860044
4.179333  0.569709  0.860043
4.180000  0.569107  0.859340
4.180667  0.568731  0.858045
4.181333  0.568806  0.856751
4.182000  0.567677  0.855456
4.182667  0.567640  0.854161
4.183333  0.568844  0.852867
4.184000  0.569709  0.851572
4.184667  0.569596  0.850277
4.185333  0.569032  0.849245
4.186000  0.568994  0.849846
4.186667  0.568279  0.850447
4.187333  0.565119  0.851049
4.188000  0.562900  0.851650
4.188667  0.562862  0.852251
4.189333  0.562223  0.852852
4.190000  0.561357  0.853453
4.190667  0.560755  0.854054
4.191333  0.560643  0.853161
4.192000  0.561320  0.851728
4.192667  0.561470  0.850295
4.193333  0.560153  0.848862
4.194000  0.555752  0.847430
4.194667  0.552742  0.845997
4.195333  0.553382  0.844564
4.196000  0.561846  0.843131
4.196667  0.567527  0.842712
4.197333  0.566662  0.844347
4.198000  0.567828  0.845982
4.198667  0.569408  0.847617
4.199333  0.570010  0.849251
4.200000  0.570612  0.850886
4.200667  0.571740  0.852521
4.201333  0.572079  0.854156
4.202000  0.572267  0.855791
4.202667  0.572079  0.856521
4.203333  0.572154  0.857179
4.204000  0.573960  0.857838
4.204667  0.578662  0.858496
4.205333  0.583628  0.859155
4.206000  0.586111  0.859813
4.206667  0.586638  0.860472
4.207333  0.586826  0.861130
4.208000  0.589948  0.861147
4.208667  0.591378  0.860576
4.209333  0.591415  0.860006
4.210000  0.591603  0.859435
4.210667  0.591603  0.858864
4.211333  0.591415  0.858294
4.212000  0.590926  0.857723
4.212667  0.591415  0.857153
4.213333  0.591754  0.856806
4.214000  0.590776  0.858130
4.214667  0.588707  0.859454
4.215333  0.589309  0.860779
4.216000  0.589083  0.862103
4.216667  0.588707  0.863427
4.217333  0.591791  0.864751
4.218000  0.596531  0.866075
4.218667  0.599391  0.867399
4.219333  0.598864  0.867495
4.220000  0.597622  0.867099
4.220667  0.595215  0.866703
4.221333  0.592356  0.866307
4.222000  0.591566  0.865912
4.222667  0.592243  0.865516
4.223333  0.591754  0.865120
4.224000  0.589986  0.864724
4.224667  0.591378  0.864443
4.225333  0.593484  0.864417
4.226000  0.593296  0.864392
4.226667  0.596080  0.864366
4.227333  0.601046  0.864341
4.228000  0.609623  0.864315
4.228667  0.615981  0.864290
4.229333  0.615680  0.864265
4.230000  0.616771  0.864239
4.230667  0.617335  0.863857
4.231333  0.617523  0.863439
4.232000  0.618163  0.863020
4.232667  0.617975  0.862601
4.233333  0.617109  0.862183
4.234000  0.617335  0.861764
4.234667  0.618125  0.861345
4.235333  0.618388  0.860926
4.236000  0.618276  0.860056
4.236667  0.618012  0.858738
4.237333  0.618012  0.857420
4.238000  0.617373  0.856102
4.238667  0.615793  0.854784
4.239333  0.613949  0.853466
4.240000  0.614213  0.852148
4.240667  0.619141  0.850830
4.241333  0.623843  0.849687
4.242000  0.625122  0.850157
4.242667  0.627154  0.850627
4.243333  0.631781  0.851098
4.244000  0.635919  0.851568
4.244667  0.636220  0.852038
4.245333  0.636634  0.852508
4.246000  0.634490  0.852979
4.246667  0.625085  0.853449
4.247333  0.611692  0.855222
4.248000  0.602062  0.857569
4.248667  0.598036  0.859917
4.249333  0.595666  0.862265
4.250000  0.595741  0.864613
4.250667  0.601873  0.866961
4.251333  0.608720  0.869309
4.252000  0.605598  0.871657
4.252667  0.595967  0.872614
4.253333  0.587503  0.870158
4.254000  0.585133  0.867701
4.254667  0.584945  0.865244
4.255333  0.584907  0.862788
4.256000  0.584907  0.860331
4.256667  0.585547  0.857875
4.257333  0.587315  0.855418
4.258000  0.588330  0.852962
4.258667  0.588857  0.852873
4.259333  0.587954  0.853091
4.260000  0.585998  0.853309
4.260667  0.585509  0.853528
4.261333  0.580242  0.853746
4.262000  0.565345  0.853964
4.262667  0.557520  0.854182
4.263333  0.557520  0.854400
4.264000  0.552667  0.853784
4.264667  0.549018  0.852269
4.265333  0.549695  0.850754
4.266000  0.551125  0.849239
4.266667  0.553081  0.847724
4.267333  0.554097  0.846210
4.268000  0.554022  0.844695
4.268667  0.553156  0.843180
4.269333  0.557445  0.841675
4.270000  0.570875  0.840300
4.270667  0.582161  0.838924
4.271333  0.580355  0.837549
4.272000  0.577195  0.836173
4.272667  0.575314  0.834798
4.273333  0.574787  0.833422
4.274000  0.574411  0.832047
4.274667  0.571063  0.830671
4.275333  0.567113  0.830018
4.276000  0.566060  0.829715
4.276667  0.565984  0.829412
4.277333  0.565909  0.829110
4.278000  0.566173  0.828807
4.278667  0.567376  0.828504
4.279333  0.570649  0.828201
4.280000  0.572944  0.827899
4.280667  0.572906  0.828086
4.281333  0.572756  0.829606
4.282000  0.571364  0.831125
4.282667  0.570424  0.832645
4.283333  0.570085  0.834164
4.284000  0.573471  0.835684
4.284667  0.577985  0.837203
4.285333  0.581484  0.838723
4.286000  0.583440  0.840242
4.286667  0.583327  0.838738
4.287333  0.582725  0.836762
4.288000  0.582951  0.834786
4.288667  0.582236  0.832810
4.289333  0.580995  0.830833
4.290000  0.580506  0.828857
4.290667  0.580430  0.826881
4.291333  0.580129  0.824904
4.292000  0.580129  0.823987
4.292667  0.580318  0.824307
4.293333  0.579603  0.824628
4.294000  0.576029  0.824949
4.294667  0.569596  0.825270
4.295333  0.561884  0.825590
4.296000  0.559815  0.825911
4.296667  0.561320  0.826232
4.297333  0.559251  0.826505
4.298000  0.556768  0.825992
4.298667  0.555978  0.825479
4.299333  0.555827  0.824966
4.300000  0.555301  0.824453
4.300667  0.555639  0.823939
4.301333  0.555902  0.823426
4.302000  0.556392  0.822913
4.302667  0.556241  0.822400
4.303333  0.554360  0.822706
4.304000  0.549470  0.823447
4.304667  0.545219  0.824189
4.305333  0.541946  0.824930
4.306000  0.540403  0.825672
4.306667  0.541005  0.826413
4.307333  0.540065  0.827155
4.308000  0.540704  0.827896
4.308667  0.541720  0.828215
4.309333  0.542548  0.827254
4.310000  0.545106  0.826294
4.310667  0.547100  0.825334
4.311333  0.548642  0.824373
4.312000  0.549846  0.823413
4.312667  0.549394  0.822453
4.313333  0.552667  0.821493
4.314000  0.558348  0.820532
4.314667  0.558912  0.820147
4.315333  0.558762  0.819869
4.316000  0.557859  0.819590
4.316667  0.554134  0.819311
4.317333  0.549169  0.819032
4.318000  0.545331  0.818753
4.318667  0.544541  0.818475
4.319333  0.544842  0.818196
4.320000  0.545482  0.818641
4.320667  0.545858  0.820007
4.321333  0.546234  0.821373
4.322000  0.545670  0.822739
4.322667  0.544654  0.824104
4.323333  0.544842  0.825470
4.324000  0.545106  0.826836
4.324667  0.543940  0.828202
4.325333  0.543940  0.829445
4.326000  0.541946  0.827428
4.326667  0.536754  0.825411
4.327333  0.527500  0.823394
4.328000  0.520465  0.821377
4.328667  0.520653  0.819360
4.329333  0.518998  0.817343
4.330000  0.518321  0.815326
4.330667  0.519976  0.813309
4.331333  0.520954  0.812806
4.332000  0.520879  0.813184
4.332667  0.520992  0.813561
4.333333  0.521029  0.813939
4.334000  0.521217  0.814317
4.334667  0.521105  0.814695
4.335333  0.520691  0.815072
4.336000  0.519637  0.815450
4.336667  0.519449  0.816171
4.337333  0.519600  0.818053
4.338000  0.519562  0.819935
4.338667  0.519938  0.821818
4.339333  0.518584  0.823700
4.340000  0.513242  0.825582
4.340667  0.507110  0.827465
4.341333  0.503122  0.829347
4.342000  0.499511  0.831229
4.342667  0.494131  0.830331
4.343333  0.488752  0.828838
4.344000  0.487247  0.827346
4.344667  0.487473  0.825853
4.345333  0.487811  0.824361
4.346000  0.490934  0.822868
4.346667  0.492401  0.821375
4.347333  0.492175  0.819883
4.348000  0.491348  0.818577
4.348667  0.492100  0.817529
4.349333  0.492250  0.816482
4.350000  0.485291  0.815435
4.350667  0.473591  0.814387
4.351333  0.466519  0.813340
4.352000  0.464224  0.812292
4.352667  0.463848  0.811245
4.353333  0.463961  0.810205
4.354000  0.464186  0.809660
4.354667  0.464149  0.809115
4.355333  0.463697  0.808570
4.356000  0.461703  0.808025
4.356667  0.458543  0.807480
4.357333  0.457114  0.806935
4.358000  0.455872  0.806390
4.358667  0.454443  0.805845
4.359333  0.454894  0.805511
4.360000  0.455007  0.805310
4.360667  0.453916  0.805110
4.361333  0.451433  0.804909
4.362000  0.450530  0.804708
4.362667  0.450606  0.804508
4.363333  0.449703  0.804307
4.364000  0.446279  0.804106
4.364667  0.441878  0.803776
4.365333  0.440223  0.802951
4.366000  0.440862  0.802125
4.366667  0.440524  0.801300
4.367333  0.440223  0.800475
4.368000  0.440674  0.799649
4.368667  0.435633  0.798824
4.369333  0.410503  0.797999
4.370000  0.381348  0.797174
4.370667  0.374915  0.797961
4.371333  0.375555  0.799143
4.372000  0.376232  0.800325
4.372667  0.376872  0.801507
4.373333  0.377812  0.802689
4.374000  0.377812  0.803871
4.374667  0.377887  0.805053
4.375333  0.378226  0.806235
4.376000  0.380445  0.806515
4.376667  0.384283  0.805440
4.377333  0.385486  0.804365
4.378000  0.382740  0.803289
4.378667  0.377323  0.802214
4.379333  0.374050  0.801139
4.380000  0.375517  0.800063
4.380667  0.379467  0.798988
4.381333  0.386013  0.797913
4.382000  0.387856  0.796859
4.382667  0.386954  0.795805
4.383333  0.381875  0.794751
4.384000  0.374991  0.793697
4.384667  0.372432  0.792643
4.385333  0.372621  0.791589
4.386000  0.371755  0.790535
4.386667  0.371153  0.789481
4.387333  0.373486  0.789339
4.388000  0.377511  0.789829
4.388667  0.379806  0.790319
4.389333  0.380934  0.790809
4.390000  0.381461  0.791299
4.390667  0.381311  0.791789
4.391333  0.381160  0.792279
4.392000  0.380897  0.792769
4.392667  0.380897  0.792877
4.393333  0.380972  0.791324
4.394000  0.380859  0.789772
4.394667  0.378790  0.788220
4.395333  0.374313  0.786668
4.396000  0.372207  0.785115
4.396667  0.372545  0.783563
4.397333  0.375179  0.782011
4.398000  0.376270  0.780459
4.398667  0.374765  0.779885
4.399333  0.373674  0.779584
4.400000  0.372658  0.779282
4.400667  0.372320  0.778980
4.401333  0.372094  0.778678
4.402000  0.373411  0.778377
4.402667  0.374915  0.778075
4.403333  0.375216  0.777773
4.404000  0.373260  0.778251
4.404667  0.373072  0.780008
4.405333  0.373749  0.781765
4.406000  0.372470  0.783522
4.406667  0.369197  0.785279
4.407333  0.367053  0.787035
4.408000  0.366225  0.788792
4.408667  0.364909  0.790549
4.409333  0.361861  0.792306
4.410000  0.358400  0.790072
4.410667  0.356482  0.787735
4.411333  0.353924  0.785398
4.412000  0.353924  0.783061
4.412667  0.348168  0.780724
4.413333  0.337597  0.778387
4.414000  0.334324  0.776050
4.414667  0.334286  0.773713
4.415333  0.334286  0.773541
4.416000  0.334663  0.774996
4.416667  0.336167  0.776452
4.417333  0.338500  0.777908
4.418000  0.338876  0.779363
4.418667  0.339478  0.780819
4.419333  0.341848  0.782275
4.420000  0.345158  0.783730
4.420667  0.346400  0.784705
4.421333  0.346513  0.783269
4.422000  0.346287  0.781834
4.422667  0.343315  0.780399
4.423333  0.337860  0.778964
4.424000  0.335603  0.777529
4.424667  0.335754  0.776094
4.425333  0.333910  0.774659
4.426000  0.332894  0.773224
4.426667  0.333233  0.772153
4.427333  0.334775  0.771197
4.428000  0.342262  0.770240
4.428667  0.349071  0.769284
4.429333  0.350576  0.768327
4.430000  0.347980  0.767371
4.430667  0.345459  0.766414
4.431333  0.346287  0.765458
4.432000  0.346212  0.764492
4.432667  0.346174  0.763509
4.433333  0.344895  0.762526
4.434000  0.344481  0.761543
4.434667  0.344331  0.760560
4.435333  0.344745  0.759578
4.436000  0.345760  0.758595
4.436667  0.345535  0.757612
4.437333  0.345836  0.756629
4.438000  0.345346  0.758064
4.438667  0.345309  0.759614
4.439333  0.343804  0.761165
4.440000  0.342675  0.762715
4.440667  0.342826  0.764266
4.441333  0.343842  0.765817
4.442000  0.343616  0.767367
4.442667  0.341923  0.768918
4.443333  0.340682  0.769422
4.444000  0.340870  0.769071
4.444667  0.341171  0.768720
4.445333  0.337823  0.768369
4.446000  0.337823  0.768018
4.446667  0.340494  0.767667
4.447333  0.342713  0.767316
4.448000  0.344293  0.766965
4.448667  0.348845  0.766672
4.449333  0.362990  0.766715
4.450000  0.368482  0.766758
4.450667  0.369686  0.766801
4.451333  0.382514  0.766845
4.452000  0.392070  0.766888
4.452667  0.395945  0.766931
4.453333  0.398390  0.766974
4.454000  0.400271  0.767017
4.454667  0.400948  0.765939
4.455333  0.401663  0.764470
4.456000  0.402340  0.763001
4.456667  0.402453  0.761532
4.457333  0.402829  0.760064
4.458000  0.403017  0.758595
4.458667  0.402528  0.757126
4.459333  0.400647  0.755657
4.460000  0.398653  0.754170
4.460667  0.398427  0.752647
4.461333  0.400572  0.751124
4.462000  0.402641  0.749601
4.462667  0.403205  0.748079
4.463333  0.403168  0.746556
4.464000  0.403356  0.745033
4.464667  0.402265  0.743510
4.465333  0.399594  0.741987
4.466000  0.398277  0.741042
4.466667  0.397449  0.740139
4.467333  0.397449  0.739235
4.468000  0.398164  0.738332
4.468667  0.401061  0.737429
4.469333  0.404936  0.736525
4.470000  0.406817  0.735622
4.470667  0.406290  0.734718
4.471333  0.405688  0.734482
4.472000  0.405124  0.734837
4.472667  0.404936  0.735193
4.473333  0.407230  0.735549
4.474000  0.408886  0.735904
4.474667  0.408510  0.736260
4.475333  0.410579  0.736616
4.476000  0.413287  0.736971
4.476667  0.415131  0.737293
4.477333  0.415281  0.737378
4.478000  0.415507  0.737463
4.478667  0.417501  0.737548
4.479333  0.419833  0.737633
4.480000  0.418441  0.737718
4.480667  0.413137  0.737803
4.481333  0.410992  0.737888
4.482000  0.411068  0.737973
4.482667  0.411181  0.738192
4.483333  0.411820  0.738463
4.484000  0.409563  0.738734
4.484667  0.407832  0.739005
4.485333  0.410127  0.739275
4.486000  0.410880  0.739546
4.486667  0.408585  0.739817
4.487333  0.405538  0.740088
4.488000  0.404785  0.739571
4.488667  0.407193  0.737360
4.489333  0.408660  0.735149
4.490000  0.408660  0.732938
4.490667  0.408585  0.730726
4.491333  0.408434  0.728515
4.492000  0.407832  0.726304
4.492667  0.407757  0.724093
4.493333  0.407682  0.721881
4.494000  0.406591  0.721749
4.494667  0.405914  0.721814
4.495333  0.405989  0.721879
4.496000  0.405801  0.721945
4.496667  0.404259  0.722010
4.497333  0.403393  0.722075
4.498000  0.403995  0.722140
4.498667  0.403544  0.722205
4.499333  0.403318  0.722402
4.500000  0.403393  0.722724
4.500667  0.403055  0.723047
4.501333  0.401663  0.723370
4.502000  0.400196  0.723693
4.502667  0.400609  0.724016
4.503333  0.401851  0.724338
4.504000  0.401136  0.724661
4.504667  0.400835  0.724951
4.505333  0.401776  0.724955
4.506000  0.403657  0.724959
4.506667  0.409111  0.724963
4.507333  0.414566  0.724967
4.508000  0.416485  0.724971
4.508667  0.416711  0.724975
4.509333  0.416861  0.724979
4.510000  0.416522  0.724983
4.510667  0.416410  0.724171
4.511333  0.417049  0.723011
4.512000  0.416786  0.721850
4.512667  0.416711  0.720690
4.513333  0.416711  0.719530
4.514000  0.416786  0.718369
4.514667  0.417726  0.717209
4.515333  0.419419  0.716049
4.516000  0.417990  0.715300
4.516667  0.417501  0.715529
4.517333  0.418441  0.715757
4.518000  0.417501  0.715985
4.518667  0.415657  0.716214
4.519333  0.414453  0.716442
4.520000  0.413024  0.716670
4.520667  0.412798  0.716899
4.521333  0.413024  0.717127
4.522000  0.413024  0.716739
4.522667  0.413438  0.716276
4.523333  0.413513  0.715814
4.524000  0.414040  0.715352
4.524667  0.414115  0.714889
4.525333  0.412761  0.714427
4.526000  0.416184  0.713965
4.526667  0.419682  0.713502
4.527333  0.413588  0.713992
4.528000  0.408058  0.715478
4.528667  0.408698  0.716964
4.529333  0.410654  0.718450
4.530000  0.410729  0.719937
4.530667  0.408510  0.721423
4.531333  0.408585  0.722909
4.532000  0.409864  0.724395
4.532667  0.410917  0.725779
4.533333  0.411030  0.726056
4.534000  0.411030  0.726333
4.534667  0.410880  0.726610
4.535333  0.411632  0.726887
4.536000  0.412873  0.727164
4.536667  0.412911  0.727441
4.537333  0.412873  0.727718
4.538000  0.413513  0.727995
4.538667  0.416786  0.725453
4.539333  0.419043  0.721589
4.540000  0.418516  0.717724
4.540667  0.417613  0.713859
4.541333  0.417350  0.709994
4.542000  0.417501  0.706130
4.542667  0.417613  0.702265
4.543333  0.416748  0.698400
4.544000  0.415131  0.695952
4.544667  0.413851  0.697211
4.545333  0.412384  0.698471
4.546000  0.410278  0.699731
4.546667  0.408585  0.700990
4.547333  0.407118  0.702250
4.548000  0.401888  0.703509
4.548667  0.388646  0.704769
4.549333  0.383380  0.706028
4.550000  0.381010  0.705536
4.550667  0.367053  0.704787
4.551333  0.356595  0.704037
4.552000  0.352156  0.703288
4.552667  0.349108  0.702539
4.553333  0.346851  0.701790
4.554000  0.345911  0.701041
4.554667  0.345046  0.700291
4.555333  0.344632  0.699394
4.556000  0.344820  0.698329
4.556667  0.344444  0.697264
4.557333  0.344143  0.696198
4.558000  0.344481  0.695133
4.558667  0.345008  0.694068
4.559333  0.345986  0.693003
4.560000  0.346851  0.691937
4.560667  0.345535  0.690835
4.561333  0.348695  0.689186
4.562000  0.360620  0.687537
4.562667  0.364532  0.685889
4.563333  0.364758  0.684240
4.564000  0.370627  0.682591
4.564667  0.378640  0.680942
4.565333  0.383154  0.679294
4.566000  0.384884  0.677645
4.566667  0.384734  0.676854
4.567333  0.383342  0.676506
4.568000  0.381047  0.676157
4.568667  0.378188  0.675808
4.569333  0.379731  0.675459
4.570000  0.384283  0.675111
4.570667  0.386164  0.674762
4.571333  0.386878  0.674413
4.572000  0.386164  0.674122
4.572667  0.387330  0.673996
4.573333  0.390941  0.673870
4.574000  0.391355  0.673745
4.574667  0.388157  0.673619
4.575333  0.384584  0.673494
4.576000  0.382364  0.673368
4.576667  0.382251  0.673243
4.577333  0.382251  0.673117
4.578000  0.380182  0.673956
4.578667  0.376044  0.674963
4.579333  0.374502  0.675970
4.580000  0.374765  0.676976
4.580667  0.374765  0.677983
4.581333  0.374652  0.678990
4.582000  0.373900  0.679996
4.582667  0.373712  0.681003
4.583333  0.375254  0.681652
4.584000  0.374238  0.681858
4.584667  0.371041  0.682065
4.585333  0.369987  0.682272
4.586000  0.369950  0.682478
4.586667  0.369348  0.682685
4.587333  0.367730  0.682892
4.588000  0.364119  0.683098
4.588667  0.362388  0.683318
4.589333  0.362539  0.683829
4.590000  0.362501  0.684340
4.590667  0.362539  0.684851
4.591333  0.362915  0.685362
4.592000  0.362764  0.685873
4.592667  0.364194  0.686384
4.593333  0.370702  0.686895
4.594000  0.380596  0.687406
4.594667  0.390527  0.685998
4.595333  0.394214  0.683510
4.596000  0.393311  0.681021
4.596667  0.393988  0.678532
4.597333  0.394064  0.676043
4.598000  0.394064  0.673554
4.598667  0.394553  0.671065
4.599333  0.395042  0.668576
4.600000  0.396170  0.666612
4.600667  0.396547  0.666352
4.601333  0.396659  0.666092
4.602000  0.396998  0.665832
4.602667  0.395606  0.665572
4.603333  0.395907  0.665312
4.604000  0.396584  0.665052
4.604667  0.395644  0.664792
4.605333  0.393198  0.664532
4.606000  0.385486  0.664665
4.606667  0.379354  0.664879
4.607333  0.377285  0.665092
4.608000  0.376383  0.665306
4.608667  0.377060  0.665519
4.609333  0.377699  0.665733
4.610000  0.378113  0.665946
4.610667  0.377737  0.666160
4.611333  0.377812  0.666118
4.612000  0.377473  0.665733
4.612667  0.377850  0.665349
4.613333  0.379392  0.664964
4.614000  0.379354  0.664580
4.614667  0.377699  0.664195
4.615333  0.379731  0.663811
4.616000  0.379505  0.663426
4.616667  0.378978  0.663081
4.617333  0.382815  0.664393
4.618000  0.383831  0.665706
4.618667  0.381010  0.667018
4.619333  0.382665  0.668330
4.620000  0.385035  0.669642
4.620667  0.387367  0.670954
4.621333  0.390565  0.672266
4.622000  0.393575  0.673579
4.622667  0.396847  0.673238
4.623333  0.400008  0.671879
4.624000  0.403280  0.670520
4.624667  0.405650  0.669162
4.625333  0.403092  0.667803
4.626000  0.402378  0.666444
4.626667  0.406177  0.665086
4.627333  0.405801  0.663727
4.628000  0.411293  0.662648
4.628667  0.420886  0.662591
4.629333  0.428109  0.662535
4.630000  0.430968  0.662478
4.630667  0.430818  0.662421
4.631333  0.429313  0.662364
4.632000  0.428185  0.662307
4.632667  0.428222  0.662251
4.633333  0.428786  0.662194
4.634000  0.430178  0.662903
4.634667  0.430103  0.663790
4.635333  0.429539  0.664678
4.636000  0.429125  0.665566
4.636667  0.429727  0.666454
4.637333  0.431608  0.667341
4.638000  0.429501  0.668229
4.638667  0.427244  0.669117
4.639333  0.427056  0.668778
4.640000  0.427056  0.666650
4.640667  0.427357  0.664522
4.641333  0.427432  0.662395
4.642000  0.427394  0.660267
4.642667  0.428448  0.658139
4.643333  0.429915  0.656011
4.644000  0.431909  0.653883
4.644667  0.433827  0.651760
4.645333  0.434881  0.651254
4.646000  0.435407  0.650749
4.646667  0.434655  0.650243
4.647333  0.434881  0.649738
4.648000  0.436197  0.649232
4.648667  0.436273  0.648727
4.649333  0.436686  0.648221
4.650000  0.437740  0.647716
4.650667  0.439282  0.647148
4.651333  0.440411  0.646537
4.652000  0.440524  0.645927
4.652667  0.440787  0.645316
4.653333  0.441916  0.644706
4.654000  0.443420  0.644095
4.654667  0.443646  0.643485
4.655333  0.443496  0.642874
4.656000  0.444286  0.642670
4.656667  0.444436  0.644152
4.657333  0.446317  0.645633
4.658000  0.447145  0.647115
4.658667  0.447559  0.648596
4.659333  0.447483  0.650077
4.660000  0.446693  0.651559
4.660667  0.442405  0.653040
4.661333  0.432661  0.654522
4.662000  0.429727  0.652131
4.662667  0.429464  0.648713
4.663333  0.424535  0.645295
4.664000  0.417312  0.641878
4.664667  0.412497  0.638460
4.665333  0.411895  0.635042
4.666000  0.412648  0.631624
4.666667  0.412723  0.628206
4.667333  0.412723  0.626026
4.668000  0.411068  0.625814
4.668667  0.407795  0.625602
4.669333  0.403506  0.625391
4.670000  0.401475  0.625179
4.670667  0.400835  0.624967
4.671333  0.401136  0.624755
4.672000  0.397562  0.624543
4.672667  0.392408  0.624331
4.673333  0.391957  0.625656
4.674000  0.390904  0.627010
4.674667  0.387819  0.628363
4.675333  0.386991  0.629716
4.676000  0.389474  0.631069
4.676667  0.391506  0.632422
4.677333  0.391317  0.633775
4.678000  0.391317  0.635128
4.678667  0.390001  0.634807
4.679333  0.389173  0.633265
4.680000  0.389625  0.631722
4.680667  0.389888  0.630179
4.681333  0.390264  0.628636
4.682000  0.390339  0.627094
4.682667  0.389023  0.625551
4.683333  0.389211  0.624008
4.684000  0.389926  0.622778
4.684667  0.390753  0.623035
4.685333  0.391581  0.623291
4.686000  0.392371  0.623547
4.686667  0.392559  0.623804
4.687333  0.392296  0.624060
4.688000  0.392032  0.624316
4.688667  0.391844  0.624573
4.689333  0.392408  0.624829
4.690000  0.396772  0.624564
4.690667  0.406328  0.624142
4.691333  0.423708  0.623721
4.692000  0.430028  0.623300
4.692667  0.424573  0.622878
4.693333  0.418102  0.622457
4.694000  0.410090  0.622036
4.694667  0.406741  0.621614
4.695333  0.406741  0.621080
4.696000  0.405462  0.620351
4.696667  0.404748  0.619622
4.697333  0.403920  0.618892
4.698000  0.402829  0.618163
4.698667  0.402039  0.617434
4.699333  0.400873  0.616704
4.700000  0.400986  0.615975
4.700667  0.401625  0.615246
4.701333  0.401098  0.615048
4.702000  0.401061  0.614872
4.702667  0.400572  0.614696
4.703333  0.400120  0.614520
4.704000  0.400346  0.614344
4.704667  0.400196  0.614168
4.705333  0.400008  0.613992
4.706000  0.399368  0.613816
4.706667  0.399142  0.613693
4.707333  0.399029  0.613612
4.708000  0.398277  0.613531
4.708667  0.397826  0.613450
4.709333  0.398352  0.613370
4.710000  0.398653  0.613289
4.710667  0.398804  0.613208
4.711333  0.398879  0.613127
4.712000  0.398766  0.613152
4.712667  0.398089  0.613760
4.713333  0.398014  0.614368
4.714000  0.398127  0.614975
4.714667  0.396321  0.615583
4.715333  0.394816  0.616191
4.716000  0.394064  0.616799
4.716667  0.390339  0.617407
4.717333  0.387593  0.618015
4.718000  0.387480  0.619692
4.718667  0.385261  0.621726
4.719333  0.382853  0.623761
4.720000  0.380295  0.625796
4.720667  0.377060  0.627830
4.721333  0.373523  0.629865
4.722000  0.369987  0.631900
4.722667  0.365811  0.633934
4.723333  0.362501  0.634247
4.724000  0.361749  0.631293
4.724667  0.359905  0.628339
4.725333  0.354413  0.625385
4.726000  0.349898  0.622431
4.726667  0.350576  0.619477
4.727333  0.341735  0.616522
4.728000  0.327214  0.613568
4.728667  0.317094  0.610614
4.729333  0.313069  0.610276
4.730000  0.312655  0.610101
4.730667  0.312580  0.609926
4.731333  0.312204  0.609751
4.732000  0.311940  0.609576
4.732667  0.312091  0.609402
4.733333  0.313520  0.609227
4.734000  0.315326  0.609052
4.734667  0.314837  0.607707
4.735333  0.315364  0.605352
4.736000  0.314950  0.602998
4.736667  0.311790  0.600644
4.737333  0.317734  0.598289
4.738000  0.327778  0.595935
4.738667  0.328342  0.593581
4.739333  0.330073  0.591226
4.740000  0.330261  0.589235
4.740667  0.329998  0.589612
4.741333  0.330261  0.589989
4.742000  0.329321  0.590365
4.742667  0.327665  0.590742
4.743333  0.324957  0.591119
4.744000  0.322399  0.591496
4.744667  0.321270  0.591873
4.745333  0.321345  0.592249
4.746000  0.322925  0.592904
4.746667  0.321985  0.593663
4.747333  0.320029  0.594421
4.748000  0.319953  0.595179
4.748667  0.319351  0.595938
4.749333  0.317771  0.596696
4.750000  0.315702  0.597454
4.750667  0.314348  0.598213
4.751333  0.314160  0.598320
4.752000  0.313821  0.597072
4.752667  0.314047  0.595825
4.753333  0.316492  0.594577
4.754000  0.318674  0.593330
4.754667  0.319163  0.592082
4.755333  0.317884  0.590835
4.756000  0.317997  0.589587
4.756667  0.315364  0.588340
4.757333  0.313709  0.588114
4.758000  0.312317  0.587977
4.758667  0.311113  0.587839
4.759333  0.311865  0.587702
4.760000  0.315326  0.587564
4.760667  0.319991  0.587427
4.761333  0.321270  0.587290
4.762000  0.321232  0.587152
4.762667  0.322737  0.587856
4.763333  0.324355  0.589347
4.764000  0.325747  0.590839
4.764667  0.325784  0.592330
4.765333  0.326123  0.593821
4.766000  0.327477  0.595312
4.766667  0.327252  0.596804
4.767333  0.326951  0.598295
4.768000  0.327214  0.599387
4.768667  0.329433  0.597331
4.769333  0.334738  0.595275
4.770000  0.339854  0.593219
4.770667  0.343277  0.591163
4.771333  0.347604  0.589107
4.772000  0.348996  0.587051
4.772667  0.349108  0.584995
4.773333  0.349259  0.582939
4.774000  0.349522  0.582660
4.774667  0.349297  0.583113
4.775333  0.346249  0.583566
4.776000  0.345158  0.584019
4.776667  0.347754  0.584471
4.777333  0.350049  0.584924
4.778000  0.351065  0.585377
4.778667  0.351591  0.585830
4.779333  0.351516  0.586008
4.780000  0.351253  0.585558
4.780667  0.350801  0.585108
4.781333  0.350049  0.584659
4.782000  0.349409  0.584209
4.782667  0.349522  0.583759
4.783333  0.349372  0.583310
4.784000  0.348431  0.582860
4.784667  0.347416  0.582410
4.785333  0.346362  0.582551
4.786000  0.345836  0.582757
4.786667  0.346024  0.582963
4.787333  0.346136  0.583169
4.788000  0.346024  0.583375
4.788667  0.345384  0.583581
4.789333  0.341284  0.583787
4.790000  0.329960  0.583994
4.790667  0.307577  0.583753
4.791333  0.297194  0.583058
4.792000  0.297005  0.582363
4.792667  0.293168  0.581668
4.793333  0.291513  0.580973
4.794000  0.291099  0.580279
4.794667  0.292454  0.579584
4.795333  0.292604  0.578889
4.796000  0.292905  0.578273
4.796667  0.298322  0.578439
4.797333  0.319991  0.578605
4.798000  0.339553  0.578772
4.798667  0.341434  0.578938
4.799333  0.344256  0.579104
4.800000  0.353096  0.579270
4.800667  0.358250  0.579436
4.801333  0.359943  0.579602
4.802000  0.360018  0.581434
4.802667  0.359416  0.584022
4.803333  0.359153  0.586610
4.804000  0.359153  0.589197
4.804667  0.359115  0.591785
4.805333  0.359040  0.594373
4.806000  0.359115  0.596960
4.806667  0.360131  0.599548
4.807333  0.363517  0.600742
4.808000  0.367354  0.598420
4.808667  0.369686  0.596098
4.809333  0.371868  0.593775
4.810000  0.374690  0.591453
4.810667  0.377774  0.589130
4.811333  0.378828  0.586808
4.812000  0.378151  0.584486
4.812667  0.381875  0.582163
4.813333  0.387443  0.582083
4.814000  0.388947  0.582310
4.814667  0.389023  0.582537
4.815333  0.389173  0.582764
4.816000  0.389211  0.582990
4.816667  0.389135  0.583217
4.817333  0.389474  0.583444
4.818000  0.389850  0.583671
4.818667  0.390076  0.584505
4.819333  0.390452  0.586010
4.820000  0.390753  0.587514
4.820667  0.390678  0.589018
4.821333  0.391468  0.590523
4.822000  0.393575  0.592027
4.822667  0.395568  0.593532
4.823333  0.395644  0.595036
4.824000  0.396133  0.596336
4.824667  0.397374  0.594979
4.825333  0.397713  0.593622
4.826000  0.397148  0.592265
4.826667  0.397111  0.590908
4.827333  0.398352  0.589551
4.828000  0.400609  0.588194
4.828667  0.400835  0.586837
4.829333  0.402189  0.585481
4.830000  0.405312  0.585837
4.830667  0.406967  0.587048
4.831333  0.407118  0.588258
4.832000  0.406516  0.589469
4.832667  0.403694  0.590680
4.833333  0.400722  0.591890
4.834000  0.400534  0.593101
4.834667  0.400158  0.594312
4.835333  0.399819  0.595354
4.836000  0.399330  0.595928
4.836667  0.393650  0.596501
4.837333  0.385449  0.597075
4.838000  0.385073  0.597648
4.838667  0.383681  0.598221
4.839333  0.383605  0.598795
4.840000  0.385073  0.599368
4.840667  0.386690  0.599942
4.841333  0.388496  0.601038
4.842000  0.389737  0.602221
4.842667  0.389436  0.603404
4.843333  0.390716  0.604586
4.844000  0.392897  0.605769
4.844667  0.393800  0.606952
4.845333  0.393687  0.608134
4.846000  0.393462  0.609317
4.846667  0.393462  0.609786
4.847333  0.394101  0.609401
4.848000  0.395531  0.609017
4.848667  0.396133  0.608632
4.849333  0.396246  0.608247
4.850000  0.396170  0.607862
4.850667  0.396246  0.607477
4.851333  0.396547  0.607093
4.852000  0.395945  0.606748
4.852667  0.393575  0.607155
4.853333  0.393236  0.607562
4.854000  0.394891  0.607969
4.854667  0.397713  0.608376
4.855333  0.399707  0.608783
4.856000  0.400045  0.609190
4.856667  0.399932  0.609597
4.857333  0.400647  0.610004
4.858000  0.403882  0.610979
4.858667  0.407419  0.612262
4.859333  0.407945  0.613546
4.860000  0.405876  0.614830
4.860667  0.405124  0.616114
4.861333  0.405049  0.617398
4.862000  0.403694  0.618682
4.862667  0.401663  0.619966
4.863333  0.400158  0.621550
4.864000  0.399255  0.624072
4.864667  0.397863  0.626595
4.865333  0.396697  0.629117
4.866000  0.396998  0.631639
4.866667  0.398127  0.634161
4.867333  0.398315  0.636683
4.868000  0.396659  0.639206
4.868667  0.392183  0.641728
4.869333  0.387593  0.642183
4.870000  0.384358  0.642241
4.870667  0.380596  0.642299
4.871333  0.379091  0.642357
4.872000  0.378941  0.642415
4.872667  0.378640  0.642473
4.873333  0.378452  0.642531
4.874000  0.378376  0.642589
4.874667  0.378301  0.643271
4.875333  0.376947  0.644767
4.876000  0.374351  0.646263
4.876667  0.372244  0.647758
4.877333  0.371342  0.649254
4.878000  0.370439  0.650749
4.878667  0.369912  0.652245
4.879333  0.369912  0.653740
4.880000  0.370062  0.655193
4.880667  0.370062  0.655266
4.881333  0.371454  0.655340
4.882000  0.373072  0.655413
4.882667  0.372771  0.655487
4.883333  0.373900  0.655560
4.884000  0.379016  0.655634
4.884667  0.382214  0.655707
4.885333  0.383154  0.655780
4.886000  0.382966  0.657471
4.886667  0.382364  0.660126
4.887333  0.382025  0.662781
4.888000  0.382740  0.665436
4.888667  0.381988  0.668091
4.889333  0.382326  0.670746
4.890000  0.382364  0.673401
4.890667  0.382402  0.676056
4.891333  0.383794  0.678342
4.892000  0.387217  0.679339
4.892667  0.390226  0.680337
4.893333  0.390866  0.681334
4.894000  0.389888  0.682331
4.894667  0.390302  0.683328
4.895333  0.392070  0.684326
4.896000  0.388985  0.685323
4.896667  0.371379  0.686320
4.897333  0.353435  0.686089
4.898000  0.351855  0.685585
4.898667  0.348996  0.685080
4.899333  0.339440  0.684576
4.900000  0.333572  0.684072
4.900667  0.331691  0.683567
4.901333  0.331390  0.683063
4.902000  0.331390  0.682559
4.902667  0.331503  0.683432
4.903333  0.332029  0.686254
4.904000  0.332217  0.689076
4.904667  0.333120  0.691898
4.905333  0.335453  0.694720
4.906000  0.334362  0.697542
4.906667  0.330938  0.700364
4.907333  0.326462  0.703186
4.908000  0.324204  0.705989
4.908667  0.324919  0.706921
4.909333  0.325935  0.707853
4.910000  0.323753  0.708785
4.910667  0.322173  0.709716
4.911333  0.322211  0.710648
4.912000  0.316568  0.711580
4.912667  0.308893  0.712512
4.913333  0.306899  0.713444
4.914000  0.308893  0.712880
4.914667  0.312467  0.711343
4.915333  0.313558  0.709807
4.916000  0.313596  0.708270
4.916667  0.313295  0.706734
4.917333  0.312768  0.705197
4.918000  0.313069  0.703661
4.918667  0.314386  0.702124
4.919333  0.316154  0.701234
4.920000  0.318336  0.702900
4.920667  0.321120  0.704566
4.921333  0.323941  0.706232
4.922000  0.326650  0.707897
4.922667  0.326875  0.709563
4.923333  0.325220  0.711229
4.924000  0.330111  0.712895
4.924667  0.337296  0.714561
4.925333  0.340305  0.715478
4.926000  0.341058  0.716206
4.926667  0.340381  0.716934
4.927333  0.338161  0.717662
4.928000  0.338011  0.718390
4.928667  0.336882  0.719118
4.929333  0.333120  0.719846
4.930000  0.331051  0.720573
4.930667  0.331051  0.722379
4.931333  0.331277  0.725846
4.932000  0.331202  0.729313
4.932667  0.331540  0.732780
4.933333  0.332443  0.736246
4.934000  0.332405  0.739713
4.934667  0.332405  0.743180
4.935333  0.332293  0.746647
4.936000  0.332029  0.750113
4.936667  0.332067  0.750802
4.937333  0.332669  0.751461
4.938000  0.334174  0.752120
4.938667  0.333835  0.752779
4.939333  0.332330  0.753438
4.940000  0.330562  0.754097
4.940667  0.328531  0.754756
4.941333  0.327026  0.755415
4.942000  0.326988  0.756722
4.942667  0.325145  0.758488
4.943333  0.322135  0.760254
4.944000  0.319991  0.762020
4.944667  0.318524  0.763786
4.945333  0.318072  0.765552
4.946000  0.317997  0.767318
4.946667  0.317207  0.769084
4.947333  0.315439  0.770650
4.948000  0.314687  0.771312
4.948667  0.314536  0.771974
4.949333  0.314423  0.772637
4.950000  0.314461  0.773299
4.950667  0.315552  0.773961
4.951333  0.317847  0.774623
4.952000  0.318298  0.775286
4.952667  0.315928  0.775948
4.953333  0.314160  0.776377
4.954000  0.315665  0.776740
4.954667  0.318900  0.777102
4.955333  0.320217  0.777464
4.956000  0.320781  0.777827
4.956667  0.324581  0.778189
4.957333  0.325107  0.778551
4.958000  0.321232  0.778914
4.958667  0.316981  0.779451
4.959333  0.316342  0.780280
4.960000  0.318561  0.781110
4.960667  0.320706  0.781940
4.961333  0.322248  0.782770
4.962000  0.323264  0.783599
4.962667  0.323565  0.784429
4.963333  0.323753  0.785259
4.964000  0.323791  0.786089
4.964667  0.325446  0.787306
4.965333  0.328568  0.788536
4.966000  0.329622  0.789766
4.966667  0.329584  0.790996
4.967333  0.329396  0.792226
4.968000  0.329734  0.793456
4.968667  0.330223  0.794686
4.969333  0.330750  0.795916
4.970000  0.331239  0.796469
4.970667  0.331879  0.796502
4.971333  0.332894  0.796535
4.972000  0.333572  0.796568
4.972667  0.333459  0.796601
4.973333  0.333421  0.796634
4.974000  0.333797  0.796667
4.974667  0.333835  0.796700
4.975333  0.333910  0.796764
4.976000  0.336280  0.796986
4.976667  0.343014  0.797209
4.977333  0.349710  0.797431
4.978000  0.354413  0.797654
4.978667  0.358212  0.797877
4.979333  0.360620  0.798099
4.980000  0.361485  0.798322
4.980667  0.360582  0.798544
4.981333  0.359040  0.800558
4.982000  0.358701  0.803148
4.982667  0.360921  0.805738
4.983333  0.359980  0.808328
4.984000  0.359190  0.810917
4.984667  0.360319  0.813507
4.985333  0.361147  0.816097
4.986000  0.361071  0.818687
4.986667  0.361109  0.820326
4.987333  0.360507  0.820220
4.988000  0.360469  0.820113
4.988667  0.359604  0.820007
4.989333  0.359567  0.819900
4.990000  0.359830  0.819794
4.990667  0.358739  0.819687
4.991333  0.354977  0.819581
4.992000  0.351817  0.819475
4.992667  0.351441  0.819256
4.993333  0.351516  0.819031
4.994000  0.350839  0.818807
4.994667  0.348845  0.818582
4.995333  0.347980  0.818357
4.996000  0.348243  0.818132
4.996667  0.349146  0.817908
4.997333  0.348920  0.817683
4.998000  0.348356  0.817335
4.998667  0.348093  0.816883
4.999333  0.347942  0.816431
5.000000  0.350877  0.815979
5.000667  0.353736  0.815527
5.001333  0.353848  0.815075
5.002000  0.357084  0.814623
5.002667  0.358664  0.814171
5.003333  0.358965  0.814045
5.004000  0.358099  0.815915
5.004667  0.356181  0.817785
5.005333  0.356294  0.819655
5.006000  0.356369  0.821525
5.006667  0.356933  0.823395
5.007333  0.356068  0.825266
5.008000  0.352720  0.827136
5.008667  0.348732  0.829006
5.009333  0.352080  0.828118
5.010000  0.355955  0.826242
5.010667  0.355692  0.824366
5.011333  0.358664  0.822490
5.012000  0.361448  0.820615
5.012667  0.362275  0.818739
5.013333  0.360959  0.816863
5.014000  0.358551  0.814987
5.014667  0.358400  0.814033
5.015333  0.359642  0.814934
5.016000  0.361410  0.815834
5.016667  0.361598  0.816735
5.017333  0.361448  0.817635
5.018000  0.360169  0.818536
5.018667  0.358626  0.819436
5.019333  0.357723  0.820336
5.020000  0.355692  0.821237
5.020667  0.351704  0.821698
5.021333  0.346776  0.822126
5.022000  0.344519  0.822553
5.022667  0.344368  0.822980
5.023333  0.338086  0.823407
5.024000  0.330261  0.823835
5.024667  0.327176  0.824262
5.025333  0.326462  0.824689
5.026000  0.325860  0.824555
5.026667  0.325709  0.823911
5.027333  0.325897  0.823267
5.028000  0.325446  0.822622
5.028667  0.326161  0.821978
5.029333  0.327101  0.821334
5.030000  0.328606  0.820690
5.030667  0.329810  0.820045
5.031333  0.329659  0.819676
5.032000  0.331390  0.821330
5.032667  0.334174  0.822984
5.033333  0.335415  0.824638
5.034000  0.335716  0.826291
5.034667  0.335829  0.827945
5.035333  0.335866  0.829599
5.036000  0.335754  0.831252
5.036667  0.335189  0.832906
5.037333  0.333572  0.834367
5.038000  0.333384  0.835752
5.038667  0.333873  0.837136
5.039333  0.333421  0.838521
5.040000  0.332593  0.839905
5.040667  0.332142  0.841290
5.041333  0.332518  0.842674
5.042000  0.333797  0.844059
5.042667  0.334324  0.844545
5.043333  0.334399  0.843045
5.044000  0.336167  0.841545
5.044667  0.336844  0.840045
5.045333  0.336995  0.838545
5.046000  0.336957  0.837045
5.046667  0.339741  0.835545
5.047333  0.347378  0.834045
5.048000  0.351027  0.832545
5.048667  0.351177  0.832043
5.049333  0.355617  0.831643
5.050000  0.360846  0.831243
5.050667  0.363216  0.830843
5.051333  0.363479  0.830443
5.052000  0.363630  0.830043
5.052667  0.362990  0.829643
5.053333  0.360507  0.829243
5.054000  0.357460  0.830344
5.054667  0.356068  0.832926
5.055333  0.355654  0.835509
5.056000  0.351366  0.838091
5.056667  0.347227  0.840673
5.057333  0.346099  0.843256
5.058000  0.347265  0.845838
5.058667  0.346964  0.848421
5.059333  0.344444  0.850427
5.060000  0.342525  0.847209
5.060667  0.341284  0.843990
5.061333  0.340644  0.840772
5.062000  0.342412  0.837554
5.062667  0.346099  0.834336
5.063333  0.348206  0.831118
5.064000  0.346626  0.827899
5.064667  0.344406  0.824681
5.065333  0.345384  0.822975
5.066000  0.348996  0.821931
5.066667  0.353811  0.820887
5.067333  0.357159  0.819844
5.068000  0.358212  0.818800
5.068667  0.357987  0.817756
5.069333  0.357535  0.816713
5.070000  0.357084  0.815669
5.070667  0.356143  0.815170
5.071333  0.355692  0.815996
5.072000  0.356820  0.816822
5.072667  0.358438  0.817648
5.073333  0.359266  0.818474
5.074000  0.359679  0.819300
5.074667  0.360056  0.820126
5.075333  0.357987  0.820953
5.076000  0.351478  0.821779
5.076667  0.344933  0.819858
5.077333  0.340305  0.817588
5.078000  0.336656  0.815318
5.078667  0.335490  0.813048
5.079333  0.337710  0.810778
5.080000  0.339403  0.808508
5.080667  0.339666  0.806238
5.081333  0.340757  0.803968
5.082000  0.339252  0.801811
5.082667  0.337183  0.799776
5.083333  0.335114  0.797741
5.084000  0.333158  0.795706
5.084667  0.332894  0.793671
5.085333  0.332819  0.791635
5.086000  0.332744  0.789600
5.086667  0.333873  0.787565
5.087333  0.337597  0.785728
5.088000  0.340907  0.786208
5.088667  0.341509  0.786688
5.089333  0.340907  0.787168
5.090000  0.340719  0.787648
5.090667  0.341171  0.788128
5.091333  0.341020  0.788608
5.092000  0.340569  0.789088
5.092667  0.340719  0.789568
5.093333  0.341321  0.790648
5.094000  0.341284  0.792017
5.094667  0.341020  0.793385
5.095333  0.340682  0.794754
5.096000  0.339741  0.796123
5.096667  0.339741  0.797491
5.097333  0.339854  0.798860
5.098000  0.339704  0.800229
5.098667  0.339816  0.800917
5.099333  0.336807  0.799772
5.100000  0.333873  0.798627
5.100667  0.333797  0.797481
5.101333  0.331164  0.796336
5.102000  0.331089  0.795191
5.102667  0.330600  0.794046
5.103333  0.336769  0.792901
5.104000  0.351177  0.791755
5.104667  0.358589  0.790942
5.105333  0.358814  0.790179
5.106000  0.358852  0.789417
5.106667  0.361673  0.788654
5.107333  0.365623  0.787892
5.108000  0.367316  0.787129
5.108667  0.362990  0.786367
5.109333  0.359190  0.785604
5.110000  0.359266  0.785685
5.110667  0.357008  0.786746
5.111333  0.354714  0.787808
5.112000  0.353961  0.788869
5.112667  0.353510  0.789931
5.113333  0.352833  0.790992
5.114000  0.353359  0.792053
5.114667  0.355504  0.793115
5.115333  0.357799  0.793882
5.116000  0.361260  0.789900
5.116667  0.363366  0.785918
5.117333  0.363667  0.781936
5.118000  0.363329  0.777954
5.118667  0.364382  0.773971
5.119333  0.370777  0.769989
5.120000  0.375781  0.766007
5.120667  0.378226  0.762025
5.121333  0.382251  0.762778
5.122000  0.386013  0.766032
5.122667  0.386765  0.769287
5.123333  0.386690  0.772542
5.124000  0.386728  0.775796
5.124667  0.387330  0.779051
5.125333  0.387744  0.782305
5.126000  0.387518  0.785560
5.126667  0.387330  0.787457
5.127333  0.387443  0.785284
5.128000  0.386991  0.783111
5.128667  0.386164  0.780938
5.129333  0.384734  0.778765
5.130000  0.383944  0.776592
5.130667  0.386051  0.774420
5.131333  0.386164  0.772247
5.132000  0.384283  0.770074
5.132667  0.383982  0.770270
5.133333  0.383906  0.770898
5.134000  0.383718  0.771526
5.134667  0.383718  0.772153
5.135333  0.383982  0.772781
5.136000  0.384809  0.773409
5.136667  0.385223  0.774037
5.137333  0.385261  0.774664
5.138000  0.385449  0.774780
5.138667  0.385336  0.774250
5.139333  0.390339  0.773719
5.140000  0.418780  0.773189
5.140667  0.452788  0.772658
5.141333  0.456361  0.772128
5.142000  0.459559  0.771597
5.142667  0.466406  0.771067
5.143333  0.467534  0.770469
5.144000  0.467459  0.768166
5.144667  0.467271  0.765863
5.145333  0.467497  0.763560
5.146000  0.465578  0.761257
5.146667  0.459860  0.758955
5.147333  0.457415  0.756652
5.148000  0.457565  0.754349
5.148667  0.454443  0.752046
5.149333  0.450041  0.751603
5.150000  0.446091  0.752236
5.150667  0.446204  0.752869
5.151333  0.447145  0.753502
5.152000  0.447069  0.754135
5.152667  0.445866  0.754768
5.153333  0.444323  0.755401
5.154000  0.444060  0.756034
5.154667  0.444210  0.755789
5.155333  0.444060  0.752599
5.156000  0.444135  0.749409
5.156667  0.444210  0.746219
5.157333  0.443759  0.743029
5.158000  0.443082  0.739839
5.158667  0.443383  0.736649
5.159333  0.443608  0.733460
5.160000  0.443533  0.730270
5.160667  0.444925  0.729873
5.161333  0.445038  0.730066
5.162000  0.442630  0.730259
5.162667  0.442706  0.730452
5.163333  0.445678  0.730645
5.164000  0.445264  0.730838
5.164667  0.442818  0.731032
5.165333  0.439583  0.731225
5.166000  0.435821  0.730868
5.166667  0.433037  0.729757
5.167333  0.434505  0.728645
5.168000  0.437665  0.727534
5.168667  0.439433  0.726422
5.169333  0.439320  0.725311
5.170000  0.440411  0.724199
5.170667  0.442442  0.723088
5.171333  0.442969  0.721987
5.172000  0.441502  0.721493
5.172667  0.440561  0.720999
5.173333  0.440486  0.720504
5.174000  0.444624  0.720010
5.174667  0.451283  0.719516
5.175333  0.456173  0.719021
5.176000  0.460161  0.718527
5.176667  0.461779  0.718033
5.177333  0.461515  0.716928
5.178000  0.460349  0.715438
5.178667  0.458130  0.713948
5.179333  0.456437  0.712458
5.180000  0.455797  0.710968
5.180667  0.455007  0.709478
5.181333  0.453352  0.707988
5.182000  0.451433  0.706498
5.182667  0.451621  0.705097
5.183333  0.453089  0.704032
5.184000  0.452562  0.702967
5.184667  0.454480  0.701902
5.185333  0.456512  0.700837
5.186000  0.456324  0.699772
5.186667  0.453615  0.698706
5.187333  0.451132  0.697641
5.188000  0.450493  0.696576
5.188667  0.450568  0.696571
5.189333  0.450455  0.696822
5.190000  0.450154  0.697074
5.190667  0.450192  0.697325
5.191333  0.451019  0.697576
5.192000  0.451433  0.697828
5.192667  0.451245  0.698079
5.193333  0.451320  0.698330
5.194000  0.451471  0.698280
5.194667  0.451546  0.697778
5.195333  0.451922  0.697276
5.196000  0.452299  0.696774
5.196667  0.452299  0.696271
5.197333  0.453089  0.695769
5.198000  0.453803  0.695267
5.198667  0.458242  0.694765
5.199333  0.469829  0.694263
5.200000  0.481153  0.692835
5.200667  0.487661  0.691404
5.201333  0.488601  0.689973
5.202000  0.489090  0.688542
5.202667  0.484877  0.687111
5.203333  0.475096  0.685680
5.204000  0.471748  0.684249
5.204667  0.472575  0.682817
5.205333  0.472237  0.683289
5.206000  0.469792  0.685067
5.206667  0.467008  0.686846
5.207333  0.466406  0.688624
5.208000  0.467534  0.690402
5.208667  0.469491  0.692181
5.209333  0.470694  0.693959
5.210000  0.470619  0.695737
5.210667  0.470431  0.697095
5.211333  0.470394  0.696645
5.212000  0.470506  0.696194
5.212667  0.471597  0.695744
5.213333  0.472350  0.695294
5.214000  0.470544  0.694843
5.214667  0.467497  0.694393
5.215333  0.464675  0.693942
5.216000  0.462757  0.693492
5.216667  0.462493  0.692052
5.217333  0.463020  0.690340
5.218000  0.461365  0.688628
5.218667  0.455534  0.686916
5.219333  0.450719  0.685204
5.220000  0.448649  0.683492
5.220667  0.445264  0.681780
5.221333  0.441916  0.680068
5.222000  0.441276  0.679435
5.222667  0.441276  0.680561
5.223333  0.441276  0.681686
5.224000  0.440862  0.682811
5.224667  0.440336  0.683936
5.225333  0.440373  0.685061
5.226000  0.440599  0.686186
5.226667  0.440448  0.687311
5.227333  0.440486  0.688436
5.228000  0.440975  0.689374
5.228667  0.441351  0.690307
5.229333  0.441126  0.691240
5.230000  0.439433  0.692173
5.230667  0.438041  0.693106
5.231333  0.437213  0.694039
5.232000  0.436536  0.694972
5.232667  0.436386  0.695905
5.233333  0.436649  0.695723
5.234000  0.437288  0.694707
5.234667  0.438229  0.693691
5.235333  0.439169  0.692675
5.236000  0.439847  0.691659
5.236667  0.440110  0.690643
5.237333  0.439658  0.689627
5.238000  0.440298  0.688611
5.238667  0.437100  0.687900
5.239333  0.411858  0.688696
5.240000  0.374464  0.689493
5.240667  0.368934  0.690289
5.241333  0.364457  0.691086
5.242000  0.356068  0.691883
5.242667  0.353811  0.692679
5.243333  0.353698  0.693476
5.244000  0.354413  0.694272
5.244667  0.356632  0.693341
5.245333  0.357084  0.691877
5.246000  0.357573  0.690412
5.246667  0.358852  0.688948
5.247333  0.359416  0.687483
5.248000  0.358927  0.686019
5.248667  0.358739  0.684554
5.249333  0.358927  0.683090
5.250000  0.356745  0.682265
5.250667  0.355767  0.682576
5.251333  0.357422  0.682887
5.252000  0.357686  0.683199
5.252667  0.357234  0.683510
5.253333  0.357272  0.683822
5.254000  0.357535  0.684133
5.254667  0.358551  0.684445
5.255333  0.360093  0.684756
5.256000  0.361485  0.684794
5.256667  0.361297  0.684820
5.257333  0.360620  0.684846
5.258000  0.360018  0.684871
5.258667  0.359905  0.684897
5.259333  0.360244  0.684923
5.260000  0.362350  0.684948
5.260667  0.369837  0.684974
5.261333  0.373824  0.684922
5.262000  0.373147  0.684808
5.262667  0.370401  0.684693
5.263333  0.369611  0.684578
5.264000  0.369461  0.684463
5.264667  0.369498  0.684349
5.265333  0.369310  0.684234
5.266000  0.369047  0.684119
5.266667  0.365924  0.684155
5.267333  0.361711  0.685062
5.268000  0.359379  0.685969
5.268667  0.359529  0.686876
5.269333  0.358476  0.687783
5.270000  0.355729  0.688690
5.270667  0.353999  0.689596
5.271333  0.354601  0.690503
5.272000  0.355504  0.691410
5.272667  0.355316  0.691708
5.273333  0.349710  0.691795
5.274000  0.340870  0.691882
5.274667  0.334324  0.691970
5.275333  0.330111  0.692057
5.276000  0.332518  0.692145
5.276667  0.337145  0.692232
5.277333  0.339779  0.692319
5.278000  0.340757  0.692175
5.278667  0.340719  0.691581
5.279333  0.340983  0.690987
5.280000  0.341058  0.690393
5.280667  0.341472  0.689798
5.281333  0.343879  0.689204
5.282000  0.346136  0.688610
5.282667  0.344331  0.688016
5.283333  0.345196  0.687421
5.284000  0.344933  0.688328
5.284667  0.342299  0.689339
5.285333  0.341998  0.690349
5.286000  0.342864  0.691360
5.286667  0.343052  0.692371
5.287333  0.343315  0.693381
5.288000  0.345911  0.694392
5.288667  0.349409  0.695402
5.289333  0.350877  0.695924
5.290000  0.350764  0.696016
5.290667  0.349635  0.696107
5.291333  0.349184  0.696198
5.292000  0.350576  0.696290
5.292667  0.352156  0.696381
5.293333  0.352118  0.696472
5.294000  0.352381  0.696564
5.294667  0.353585  0.696448
5.295333  0.355805  0.694911
5.296000  0.356896  0.693374
5.296667  0.356143  0.691837
5.297333  0.355993  0.690300
5.298000  0.351441  0.688763
5.298667  0.336468  0.687226
5.299333  0.323527  0.685689
5.300000  0.321007  0.684152
5.300667  0.320442  0.683892
5.301333  0.319878  0.684121
5.302000  0.321421  0.684349
5.302667  0.322173  0.684578
5.303333  0.320217  0.684807
5.304000  0.318599  0.685035
5.304667  0.318373  0.685264
5.305333  0.318336  0.685493
5.306000  0.319427  0.685647
5.306667  0.330637  0.685643
5.307333  0.335979  0.685639
5.308000  0.333534  0.685635
5.308667  0.332631  0.685631
5.309333  0.335904  0.685627
5.310000  0.339741  0.685623
5.310667  0.341998  0.685619
5.311333  0.346626  0.685615
5.312000  0.354864  0.684959
5.312667  0.358852  0.684241
5.313333  0.359416  0.683524
5.314000  0.360469  0.682806
5.314667  0.364043  0.682089
5.315333  0.369536  0.681371
5.316000  0.372733  0.680654
5.316667  0.372809  0.679937
5.317333  0.373222  0.680336
5.318000  0.377436  0.681805
5.318667  0.383493  0.683274
5.319333  0.384734  0.684742
5.320000  0.384847  0.686211
5.320667  0.386878  0.687680
5.321333  0.389512  0.689149
5.322000  0.390076  0.690618
5.322667  0.390189  0.691785
5.323333  0.390565  0.690426
5.324000  0.390565  0.689066
5.324667  0.391016  0.687707
5.325333  0.393349  0.686348
5.326000  0.395042  0.684989
5.326667  0.394816  0.683630
5.327333  0.396208  0.682271
5.328000  0.397675  0.680912
5.328667  0.398804  0.681003
5.329333  0.400572  0.681708
5.330000  0.402942  0.682413
5.330667  0.405049  0.683119
5.331333  0.406328  0.683824
5.332000  0.407005  0.684529
5.332667  0.407230  0.685234
5.333333  0.407080  0.685940
5.334000  0.406064  0.687175
5.334667  0.404259  0.689656
5.335333  0.403807  0.692137
5.336000  0.403469  0.694617
5.336667  0.403732  0.697098
5.337333  0.404447  0.699579
5.338000  0.403243  0.702060
5.338667  0.402678  0.704541
5.339333  0.405312  0.707022
5.340000  0.406629  0.708054
5.340667  0.407306  0.708915
5.341333  0.409036  0.709776
5.342000  0.412008  0.710637
5.342667  0.413287  0.711498
5.343333  0.412798  0.712359
5.344000  0.410691  0.713220
5.344667  0.410240  0.714082
5.345333  0.409789  0.715020
5.346000  0.408660  0.716039
5.346667  0.408923  0.717058
5.347333  0.409676  0.718078
5.348000  0.409676  0.719097
5.348667  0.413438  0.720116
5.349333  0.422316  0.721135
5.350000  0.425213  0.722154
5.350667  0.424046  0.723069
5.351333  0.423444  0.722881
5.352000  0.424159  0.722693
5.352667  0.424423  0.722504
5.353333  0.424122  0.722316
5.354000  0.424423  0.722128
5.354667  0.424535  0.721940
5.355333  0.423143  0.721751
5.356000  0.423482  0.721563
5.356667  0.424197  0.722092
5.357333  0.425213  0.722954
5.358000  0.429464  0.723817
5.358667  0.435407  0.724680
5.359333  0.436085  0.725543
5.360000  0.430065  0.726405
5.360667  0.427244  0.727268
5.361333  0.426115  0.728131
5.362000  0.428185  0.729054
5.362667  0.432925  0.730135
5.363333  0.435219  0.731215
5.364000  0.436724  0.732296
5.364667  0.438229  0.733376
5.365333  0.438793  0.734457
5.366000  0.438868  0.735537
5.366667  0.438944  0.736618
5.367333  0.439056  0.737698
5.368000  0.438906  0.737883
5.368667  0.438944  0.737938
5.369333  0.438944  0.737993
5.370000  0.439583  0.738048
5.370667  0.439959  0.738103
5.371333  0.439357  0.738158
5.372000  0.439245  0.738213
5.372667  0.439771  0.738268
5.373333  0.441615  0.738760
5.374000  0.444022  0.739746
5.374667  0.445640  0.740732
5.375333  0.443872  0.741718
5.376000  0.440524  0.742704
5.376667  0.439433  0.743690
5.377333  0.441991  0.744676
5.378000  0.444135  0.745662
5.378667  0.443872  0.746597
5.379333  0.444135  0.746806
5.380000  0.444662  0.747015
5.380667  0.443684  0.747224
5.381333  0.441502  0.747433
5.382000  0.441126  0.747643
5.382667  0.440448  0.747852
5.383333  0.438944  0.748061
5.384000  0.439470  0.748270
5.384667  0.439132  0.748700
5.385333  0.438379  0.749242
5.386000  0.438567  0.749785
5.386667  0.439094  0.750327
5.387333  0.437251  0.750870
5.388000  0.434429  0.751412
5.388667  0.433225  0.751955
5.389333  0.432962  0.752498
5.390000  0.433037  0.752838
5.390667  0.432887  0.752594
5.391333  0.431495  0.752350
5.392000  0.430028  0.752106
5.392667  0.429915  0.751863
5.393333  0.430254  0.751619
5.394000  0.430103  0.751375
5.394667  0.428109  0.751131
5.395333  0.427244  0.750888
5.396000  0.428598  0.749691
5.396667  0.428862  0.748331
5.397333  0.427884  0.746970
5.398000  0.427319  0.745610
5.398667  0.424949  0.744249
5.399333  0.419682  0.742889
5.400000  0.417388  0.741529
5.400667  0.417764  0.740168
5.401333  0.417200  0.739885
5.402000  0.416522  0.740921
5.402667  0.416146  0.741957
5.403333  0.416447  0.742993
5.404000  0.416410  0.744029
5.404667  0.418215  0.745065
5.405333  0.420510  0.746100
5.406000  0.411933  0.747136
5.406667  0.406139  0.748088
5.407333  0.405989  0.747252
5.408000  0.405575  0.746416
5.408667  0.402302  0.745580
5.409333  0.399782  0.744744
5.410000  0.401324  0.743908
5.410667  0.399707  0.743072
5.411333  0.391242  0.742236
5.412000  0.385449  0.741400
5.412667  0.384207  0.741369
5.413333  0.384922  0.741790
5.414000  0.386502  0.742210
5.414667  0.387744  0.742631
5.415333  0.387819  0.743052
5.416000  0.387367  0.743472
5.416667  0.387405  0.743893
5.417333  0.383906  0.744313
5.418000  0.377850  0.744930
5.418667  0.377361  0.746176
5.419333  0.377925  0.747423
5.420000  0.375818  0.748669
5.420667  0.373110  0.749915
5.421333  0.372658  0.751162
5.422000  0.372959  0.752408
5.422667  0.373072  0.753655
5.423333  0.374915  0.754901
5.424000  0.378715  0.756084
5.424667  0.379768  0.757254
5.425333  0.378075  0.758424
5.426000  0.378978  0.759594
5.426667  0.377022  0.760763
5.427333  0.382138  0.761933
5.428000  0.392973  0.763103
5.428667  0.397487  0.764273
5.429333  0.395456  0.765582
5.430000  0.393462  0.767076
5.430667  0.395267  0.768570
5.431333  0.397788  0.770064
5.432000  0.398503  0.771558
5.432667  0.399594  0.773052
5.433333  0.402039  0.774546
5.434000  0.403920  0.776040
5.434667  0.405049  0.777527
5.435333  0.407607  0.778724
5.436000  0.409224  0.779922
5.436667  0.408923  0.781120
5.437333  0.409826  0.782318
5.438000  0.410278  0.783515
5.438667  0.407795  0.784713
5.439333  0.406553  0.785911
5.440000  0.406666  0.787109
5.440667  0.406328  0.786227
5.441333  0.404748  0.784076
5.442000  0.403619  0.781924
5.442667  0.403469  0.779772
5.443333  0.403694  0.777620
5.444000  0.404146  0.775469
5.444667  0.404635  0.773317
5.445333  0.404447  0.771165
5.446000  0.403431  0.769873
5.446667  0.402904  0.771690
5.447333  0.402641  0.773507
5.448000  0.399142  0.775324
5.448667  0.391995  0.777142
5.449333  0.390377  0.778959
5.450000  0.390151  0.780776
5.450667  0.390151  0.782593
5.451333  0.389549  0.784410
5.452000  0.389211  0.784689
5.452667  0.389135  0.784613
5.453333  0.387969  0.784536
5.454000  0.387894  0.784460
5.454667  0.392484  0.784383
5.455333  0.396057  0.784307
5.456000  0.397901  0.784230
5.456667  0.399744  0.784154
5.457333  0.398992  0.784385
5.458000  0.394327  0.785064
5.458667  0.390114  0.785743
5.459333  0.387894  0.786421
5.460000  0.386803  0.787100
5.460667  0.386916  0.787779
5.461333  0.383794  0.788457
5.462000  0.378301  0.789136
5.462667  0.375705  0.789802
5.463333  0.374238  0.787512
5.464000  0.372508  0.785222
5.464667  0.371981  0.782933
5.465333  0.371868  0.780643
5.466000  0.371831  0.778353
5.466667  0.372094  0.776064
5.467333  0.373185  0.773774
5.468000  0.374577  0.771484
5.468667  0.375066  0.771543
5.469333  0.374464  0.773166
5.470000  0.374464  0.774789
5.470667  0.375329  0.776412
5.471333  0.375668  0.778035
5.472000  0.374991  0.779658
5.472667  0.372997  0.781281
5.473333  0.372357  0.782904
5.474000  0.371605  0.783519
5.474667  0.369310  0.780003
5.475333  0.369348  0.776486
5.476000  0.368257  0.772970
5.476667  0.364570  0.769453
5.477333  0.361937  0.765937
5.478000  0.361824  0.762420
5.478667  0.362087  0.758904
5.479333  0.364871  0.755388
5.480000  0.366075  0.756414
5.480667  0.367542  0.758635
5.481333  0.385148  0.760855
5.482000  0.400083  0.763075
5.482667  0.403393  0.765296
5.483333  0.403168  0.767516
5.484000  0.402867  0.769736
5.484667  0.403431  0.771956
5.485333  0.405161  0.773483
5.486000  0.407118  0.773914
5.486667  0.408848  0.774346
5.487333  0.410353  0.774778
5.488000  0.411820  0.775209
5.488667  0.413663  0.775641
5.489333  0.415131  0.776072
5.490000  0.416109  0.776504
5.490667  0.417049  0.776936
5.491333  0.417501  0.776787
5.492000  0.417689  0.776629
5.492667  0.420096  0.776470
5.493333  0.424159  0.776312
5.494000  0.427771  0.776154
5.494667  0.430366  0.775996
5.495333  0.432247  0.775837
5.496000  0.434128  0.775679
5.496667  0.435295  0.775788
5.497333  0.435558  0.776090
5.498000  0.435257  0.776393
5.498667  0.434655  0.776695
5.499333  0.435257  0.776998
5.500000  0.434806  0.777300
5.500667  0.434768  0.777603
5.501333  0.435295  0.777905
5.502000  0.435407  0.778433
5.502667  0.435069  0.780018
5.503333  0.435144  0.781604
5.504000  0.433376  0.783189
5.504667  0.429990  0.784774
5.505333  0.430366  0.786359
5.506000  0.432398  0.787945
5.506667  0.433414  0.789530
5.507333  0.433301  0.791115
5.508000  0.433263  0.790922
5.508667  0.432360  0.790202
5.509333  0.429163  0.789482
5.510000  0.426830  0.788762
5.510667  0.426755  0.788042
5.511333  0.426755  0.787322
5.512000  0.427545  0.786602
5.512667  0.427545  0.785882
5.513333  0.424385  0.785303
5.514000  0.419419  0.784965
5.514667  0.416447  0.784626
5.515333  0.416297  0.784288
5.516000  0.416598  0.783950
5.516667  0.416297  0.783612
5.517333  0.416372  0.783274
5.518000  0.415544  0.782935
5.518667  0.414905  0.782597
5.519333  0.414942  0.782462
5.520000  0.414942  0.782334
5.520667  0.414792  0.782206
5.521333  0.414566  0.782077
5.522000  0.414867  0.781949
5.522667  0.413964  0.781821
5.523333  0.410165  0.781693
5.524000  0.406704  0.781565
5.524667  0.406629  0.782486
5.525333  0.405839  0.784233
5.526000  0.405914  0.785980
5.526667  0.399255  0.787727
5.527333  0.387255  0.789474
5.528000  0.380596  0.791221
5.528667  0.379844  0.792968
5.529333  0.379279  0.794715
5.530000  0.376119  0.795975
5.530667  0.373222  0.794580
5.531333  0.372132  0.793186
5.532000  0.370777  0.791791
5.532667  0.367956  0.790397
5.533333  0.365924  0.789002
5.534000  0.364344  0.787608
5.534667  0.361598  0.786213
5.535333  0.359642  0.784819
5.536000  0.359905  0.785144
5.536667  0.360319  0.786039
5.537333  0.360357  0.786934
5.538000  0.361899  0.787830
5.538667  0.362539  0.788725
5.539333  0.361598  0.789620
5.540000  0.359679  0.790515
5.540667  0.357573  0.791410
5.541333  0.357234  0.791515
5.542000  0.357272  0.790130
5.542667  0.357008  0.788745
5.543333  0.356595  0.787360
5.544000  0.356632  0.785975
5.544667  0.356745  0.784590
5.545333  0.356632  0.783205
5.546000  0.356519  0.781820
5.546667  0.356030  0.780435
5.547333  0.355015  0.780381
5.548000  0.352645  0.780409
5.548667  0.350538  0.780437
5.549333  0.350312  0.780464
5.550000  0.350425  0.780492
5.550667  0.350275  0.780519
5.551333  0.350726  0.780547
5.552000  0.351290  0.780574
5.552667  0.351140  0.779439
5.553333  0.349372  0.777307
5.554000  0.344406  0.775176
5.554667  0.340155  0.773045
5.555333  0.338199  0.770913
5.556000  0.334888  0.768782
5.556667  0.330600  0.766651
5.557333  0.328907  0.764519
5.558000  0.328794  0.762663
5.558667  0.328681  0.762579
5.559333  0.328042  0.762494
5.560000  0.327929  0.762410
5.560667  0.328004  0.762325
5.561333  0.328117  0.762240
5.562000  0.328230  0.762156
5.562667  0.328117  0.762071
5.563333  0.328079  0.761987
5.564000  0.328380  0.762516
5.564667  0.328907  0.763273
5.565333  0.328869  0.764029
5.566000  0.328681  0.764785
5.566667  0.327966  0.765542
5.567333  0.326198  0.766298
5.568000  0.325672  0.767054
5.568667  0.325709  0.767811
5.569333  0.324581  0.768254
5.570000  0.323377  0.768050
5.570667  0.323264  0.767845
5.571333  0.323527  0.767641
5.572000  0.323640  0.767437
5.572667  0.321308  0.767233
5.573333  0.318524  0.767029
5.574000  0.318486  0.766825
5.574667  0.318223  0.766621
5.575333  0.318223  0.766160
5.576000  0.317884  0.765678
5.576667  0.317884  0.765195
5.577333  0.317960  0.764713
5.578000  0.317245  0.764230
5.578667  0.312881  0.763747
5.579333  0.310248  0.763265
5.580000  0.308141  0.762782
5.580667  0.286246  0.762939
5.581333  0.265217  0.763689
5.582000  0.259950  0.764439
5.582667  0.259612  0.765189
5.583333  0.260665  0.765939
5.584000  0.260778  0.766689
5.584667  0.257505  0.767439
5.585333  0.255586  0.768189
5.586000  0.257355  0.769006
5.586667  0.257167  0.770346
5.587333  0.254872  0.771686
5.588000  0.251937  0.773026
5.588667  0.249266  0.774366
5.589333  0.247536  0.775706
5.590000  0.245918  0.777046
5.590667  0.245128  0.778386
5.591333  0.244903  0.779726
5.592000  0.239561  0.778834
5.592667  0.230043  0.777031
5.593333  0.222858  0.775228
5.594000  0.217440  0.773425
5.594667  0.210481  0.771622
5.595333  0.204462  0.769818
5.596000  0.201941  0.768015
5.596667  0.201414  0.766212
5.597333  0.201377  0.765139
5.598000  0.200549  0.765721
5.598667  0.199383  0.766303
5.599333  0.199571  0.766886
5.600000  0.198518  0.767468
5.600667  0.196449  0.768050
5.601333  0.195245  0.768633
5.602000  0.196185  0.769215
5.602667  0.197051  0.769797
5.603333  0.197201  0.769809
5.604000  0.196562  0.769759
5.604667  0.193740  0.769709
5.605333  0.189602  0.769658
5.606000  0.188022  0.769608
5.606667  0.189527  0.769558
5.607333  0.190994  0.769508
5.608000  0.191784  0.769457
5.608667  0.192085  0.769861
5.609333  0.192235  0.770722
5.610000  0.191746  0.771583
5.610667  0.192386  0.772444
5.611333  0.193251  0.773305
5.612000  0.192913  0.774166
5.612667  0.191709  0.775027
5.613333  0.190053  0.775888
5.614000  0.189452  0.776737
5.614667  0.189489  0.777470
5.615333  0.187984  0.778203
5.616000  0.186969  0.778937
5.616667  0.188060  0.779670
5.617333  0.189564  0.780403
5.618000  0.191521  0.781136
5.618667  0.193364  0.781869
5.619333  0.193665  0.782602
5.620000  0.193665  0.782133
5.620667  0.193138  0.781122
5.621333  0.190881  0.780110
5.622000  0.189226  0.779099
5.622667  0.188812  0.778088
5.623333  0.188812  0.777077
5.624000  0.188812  0.776066
5.624667  0.188661  0.775055
5.625333  0.188323  0.774297
5.626000  0.188285  0.774173
5.626667  0.188323  0.774049
5.627333  0.188361  0.773925
5.628000  0.188285  0.773800
5.628667  0.188285  0.773676
5.629333  0.187834  0.773552
5.630000  0.186893  0.773428
5.630667  0.186367  0.773304
5.631333  0.185577  0.773380
5.632000  0.185088  0.773484
5.632667  0.184975  0.773588
5.633333  0.184072  0.773692
5.634000  0.183583  0.773796
5.634667  0.182530  0.773899
5.635333  0.179558  0.774003
5.636000  0.176322  0.774107
5.636667  0.171921  0.774328
5.637333  0.166993  0.774678
5.638000  0.165413  0.775029
5.638667  0.165375  0.775379
5.639333  0.165112  0.775729
5.640000  0.164359  0.776079
5.640667  0.163870  0.776429
5.641333  0.163757  0.776780
5.642000  0.163720  0.776939
5.642667  0.163419  0.774674
5.643333  0.162140  0.772410
5.644000  0.161387  0.770145
5.644667  0.161350  0.767881
5.645333  0.161463  0.765617
5.646000  0.161952  0.763352
5.646667  0.162253  0.761088
5.647333  0.162704  0.758824
5.648000  0.163005  0.758483
5.648667  0.162967  0.759094
5.649333  0.162742  0.759705
5.650000  0.163419  0.760316
5.650667  0.163720  0.760927
5.651333  0.163456  0.761538
5.652000  0.163268  0.762149
5.652667  0.163156  0.762760
5.653333  0.162666  0.763287
5.654000  0.161350  0.763581
5.654667  0.159243  0.763876
5.655333  0.158792  0.764170
5.656000  0.157889  0.764465
5.656667  0.155895  0.764760
5.657333  0.155218  0.765054
5.658000  0.155331  0.765349
5.658667  0.155744  0.765643
5.659333  0.155970  0.765532
5.660000  0.155707  0.765356
5.660667  0.155406  0.765179
5.661333  0.155218  0.765003
5.662000  0.155255  0.764827
5.662667  0.156083  0.764650
5.663333  0.155519  0.764474
5.664000  0.154390  0.764297
5.664667  0.154541  0.765411
5.665333  0.154315  0.768061
5.666000  0.153450  0.770710
5.666667  0.153111  0.773360
5.667333  0.152998  0.776009
5.668000  0.152622  0.778659
5.668667  0.152434  0.781308
5.669333  0.152020  0.783957
5.670000  0.151418  0.786304
5.670667  0.150892  0.783198
5.671333  0.150214  0.780093
5.672000  0.149763  0.776987
5.672667  0.149650  0.773881
5.673333  0.149650  0.770776
5.674000  0.149801  0.767670
5.674667  0.150703  0.764564
5.675333  0.151719  0.761459
5.676000  0.151757  0.761142
5.676667  0.152697  0.762337
5.677333  0.153036  0.763532
5.678000  0.153788  0.764727
5.678667  0.157024  0.765922
5.679333  0.159883  0.767117
5.680000  0.159619  0.768311
5.680667  0.159055  0.769506
5.681333  0.158829  0.773970
5.682000  0.158566  0.788535
5.682667  0.156911  0.803100
5.683333  0.155669  0.817666
5.684000  0.157738  0.832231
5.684667  0.156309  0.846797
5.685333  0.149462  0.861362
5.686000  0.146641  0.875928
5.686667  0.146942  0.890493
5.687333  0.147092  0.891768
5.688000  0.147092  0.890518
5.688667  0.147092  0.889268
5.689333  0.147017  0.888018
5.690000  0.147054  0.886768
5.690667  0.147054  0.885518
5.691333  0.146979  0.884268
5.692000  0.147242  0.883018
5.692667  0.147807  0.880948
5.693333  0.148296  0.877819
5.694000  0.148409  0.874690
5.694667  0.148409  0.871561
5.695333  0.148484  0.868432
5.696000  0.148484  0.865303
5.696667  0.148484  0.862174
5.697333  0.148371  0.859045
5.698000  0.148033  0.855959
5.698667  0.147694  0.854169
5.699333  0.147355  0.852380
5.700000  0.146565  0.850590
5.700667  0.145362  0.848801
5.701333  0.143857  0.847011
5.702000  0.142427  0.845222
5.702667  0.142051  0.843432
5.703333  0.141938  0.841643
5.704000  0.141223  0.839767
5.704667  0.140584  0.837839
5.705333  0.139342  0.835912
5.706000  0.136709  0.833984
5.706667  0.134903  0.832057
5.707333  0.134151  0.830130
5.708000  0.134076  0.828202
5.708667  0.134715  0.826275
5.709333  0.135693  0.824349
5.710000  0.135355  0.822429
5.710667  0.131029  0.820509
5.711333  0.126138  0.818589
5.712000  0.123505  0.816670
5.712667  0.122752  0.814750
5.713333  0.124257  0.812830
5.714000  0.128959  0.810910
5.714667  0.134790  0.808990
5.715333  0.137349  0.808755
5.716000  0.136182  0.808890
5.716667  0.134000  0.809025
5.717333  0.130953  0.809160
5.718000  0.128057  0.809295
5.718667  0.127568  0.809430
5.719333  0.127643  0.809565
5.720000  0.127680  0.809700
5.720667  0.127868  0.808736
5.721333  0.128094  0.806227
5.722000  0.128019  0.803718
5.722667  0.128057  0.801210
5.723333  0.128057  0.798701
5.724000  0.128094  0.796192
5.724667  0.128169  0.793684
5.725333  0.128169  0.791175
5.726000  0.128282  0.788674
5.726667  0.128433  0.786818
5.727333  0.128433  0.784962
5.728000  0.128470  0.783106
5.728667  0.128433  0.781250
5.729333  0.128395  0.779394
5.730000  0.128358  0.777538
5.730667  0.128358  0.775682
5.731333  0.128320  0.773826
5.732000  0.128358  0.772393
5.732667  0.128358  0.771232
5.733333  0.128395  0.770071
5.734000  0.128470  0.768910
5.734667  0.128470  0.767749
5.735333  0.128470  0.766588
5.736000  0.128583  0.765427
5.736667  0.128696  0.764266
5.737333  0.128696  0.763257
5.738000  0.128959  0.762840
5.738667  0.129223  0.762423
5.739333  0.129148  0.762006
5.740000  0.129110  0.761590
5.740667  0.129148  0.761173
5.741333  0.129185  0.760756
5.742000  0.129110  0.760339
5.742667  0.129110  0.759923
5.743333  0.129148  0.758575
5.744000  0.129260  0.756994
5.744667  0.128884  0.755413
5.745333  0.128282  0.753832
5.746000  0.127643  0.752251
5.746667  0.126815  0.750670
5.747333  0.126477  0.749089
5.748000  0.126364  0.747508
5.748667  0.126853  0.746734
5.749333  0.126966  0.747195
5.750000  0.125009  0.747656
5.750667  0.123730  0.748117
5.751333  0.123655  0.748578
5.752000  0.123730  0.749039
5.752667  0.123580  0.749500
5.753333  0.123354  0.749961
5.754000  0.123241  0.750422
5.754667  0.123241  0.749517
5.755333  0.123166  0.748600
5.756000  0.123016  0.747683
5.756667  0.122978  0.746766
5.757333  0.122865  0.745849
5.758000  0.122338  0.744931
5.758667  0.122113  0.744014
5.759333  0.122338  0.743097
5.760000  0.122338  0.742066
5.760667  0.122150  0.740955
5.761333  0.121511  0.739843
5.762000  0.120457  0.738732
5.762667  0.119818  0.737620
5.763333  0.119743  0.736509
5.764000  0.119555  0.735398
5.764667  0.119592  0.734286
5.765333  0.120156  0.733641
5.766000  0.120269  0.735074
5.766667  0.120721  0.736508
5.767333  0.121059  0.737942
5.768000  0.121097  0.739376
5.768667  0.121360  0.740810
5.769333  0.122075  0.742244
5.770000  0.122677  0.743678
5.770667  0.122790  0.745112
5.771333  0.122790  0.744767
5.772000  0.122790  0.743917
5.772667  0.122715  0.743068
5.773333  0.122527  0.742218
5.774000  0.121398  0.741368
5.774667  0.120006  0.740519
5.775333  0.119968  0.739669
5.776000  0.118576  0.738820
5.776667  0.118238  0.738254
5.777333  0.117862  0.738162
5.778000  0.113611  0.738070
5.778667  0.109209  0.737979
5.779333  0.108683  0.737887
5.780000  0.108758  0.737795
5.780667  0.108720  0.737703
5.781333  0.108344  0.737612
5.782000  0.108231  0.737520
5.782667  0.107817  0.735245
5.783333  0.105334  0.732904
5.784000  0.101610  0.730562
5.784667  0.099466  0.728221
5.785333  0.099090  0.725880
5.786000  0.099278  0.723539
5.786667  0.099315  0.721198
5.787333  0.099466  0.718857
5.788000  0.099466  0.717116
5.788667  0.099503  0.715834
5.789333  0.099503  0.714553
5.790000  0.099466  0.713271
5.790667  0.099616  0.711989
5.791333  0.099278  0.710708
5.792000  0.098488  0.709426
5.792667  0.097698  0.708144
5.793333  0.097434  0.706997
5.794000  0.097472  0.706540
5.794667  0.097321  0.706084
5.795333  0.097359  0.705628
5.796000  0.097321  0.705172
5.796667  0.097209  0.704716
5.797333  0.097133  0.704259
5.798000  0.097171  0.703803
5.798667  0.097133  0.703347
5.799333  0.097133  0.701930
5.800000  0.097171  0.700206
5.800667  0.097209  0.698483
5.801333  0.097321  0.696759
5.802000  0.097359  0.695035
5.802667  0.097434  0.693312
5.803333  0.097547  0.691588
5.804000  0.097585  0.689865
5.804667  0.097660  0.687881
5.805333  0.097735  0.685422
5.806000  0.097321  0.682963
5.806667  0.096644  0.680504
5.807333  0.095741  0.678046
5.808000  0.094462  0.675587
5.808667  0.093108  0.673128
5.809333  0.092243  0.670670
5.810000  0.091867  0.668211
5.810667  0.091566  0.667100
5.811333  0.091378  0.666060
5.812000  0.091340  0.665019
5.812667  0.089233  0.663979
5.813333  0.081973  0.662939
5.814000  0.071966  0.661899
5.814667  0.065872  0.660858
5.815333  0.064630  0.659818
5.816000  0.064630  0.657326
5.816667  0.065044  0.653628
5.817333  0.065533  0.649930
5.818000  0.065420  0.646232
5.818667  0.065458  0.642533
5.819333  0.065721  0.638835
5.820000  0.065458  0.635137
5.820667  0.064969  0.631439
5.821333  0.065157  0.628169
5.822000  0.065157  0.627490
5.822667  0.065194  0.626811
5.823333  0.064969  0.626132
5.824000  0.064856  0.625453
5.824667  0.065044  0.624774
5.825333  0.064818  0.624095
5.826000  0.064480  0.623416
5.826667  0.064480  0.622737
5.827333  0.064329  0.622614
5.828000  0.064216  0.622689
5.828667  0.064216  0.622764
5.829333  0.064179  0.622838
5.830000  0.064216  0.622913
5.830667  0.064254  0.622988
5.831333  0.064442  0.623063
5.832000  0.064818  0.623137
5.832667  0.065157  0.622085
5.833333  0.065044  0.618782
5.834000  0.065044  0.615479
5.834667  0.065044  0.612175
5.835333  0.065270  0.608872
5.836000  0.065495  0.605569
5.836667  0.065533  0.602266
5.837333  0.065082  0.598963
5.838000  0.064630  0.595660
5.838667  0.064668  0.594616
5.839333  0.064630  0.593742
5.840000  0.064517  0.592869
5.840667  0.064517  0.591995
5.841333  0.064555  0.591122
5.842000  0.064517  0.590248
5.842667  0.064404  0.589375
5.843333  0.064141  0.588502
5.844000  0.063953  0.586391
5.844667  0.063953  0.583163
5.845333  0.063953  0.579935
5.846000  0.063727  0.576707
5.846667  0.063201  0.573479
5.847333  0.063314  0.570251
5.848000  0.062373  0.567023
5.848667  0.060530  0.563795
5.849333  0.060454  0.560963
5.850000  0.060530  0.560995
5.850667  0.060492  0.561027
5.851333  0.060304  0.561059
5.852000  0.060191  0.561091
5.852667  0.060153  0.561123
5.853333  0.060116  0.561155
5.854000  0.060793  0.561187
5.854667  0.062110  0.561219
5.855333  0.063539  0.560574
5.856000  0.063652  0.559662
5.856667  0.064555  0.558750
5.857333  0.066586  0.557838
5.858000  0.067113  0.556926
5.858667  0.066662  0.556014
5.859333  0.066662  0.555103
5.860000  0.066925  0.554191
5.860667  0.067677  0.552445
5.861333  0.069032  0.548873
5.862000  0.069897  0.545300
5.862667  0.070123  0.541727
5.863333  0.070160  0.538155
5.864000  0.069370  0.534582
5.864667  0.068016  0.531009
5.865333  0.067527  0.527436
5.866000  0.066699  0.523864
5.866667  0.065834  0.522844
5.867333  0.065608  0.522079
5.868000  0.065420  0.521314
5.868667  0.064743  0.520549
5.869333  0.064066  0.519784
5.870000  0.064028  0.519019
5.870667  0.064216  0.518255
5.871333  0.064292  0.517490
5.872000  0.064292  0.516889
5.872667  0.064442  0.516449
5.873333  0.064480  0.516009
5.874000  0.064480  0.515569
5.874667  0.064517  0.515129
5.875333  0.064668  0.514689
5.876000  0.063991  0.514249
5.876667  0.063013  0.513809
5.877333  0.063276  0.513299
5.878000  0.063539  0.512162
5.878667  0.063389  0.511026
5.879333  0.063389  0.509890
5.880000  0.063614  0.508753
5.880667  0.063727  0.507617
5.881333  0.063727  0.506481
5.882000  0.063389  0.505345
5.882667  0.062486  0.504208
5.883333  0.062411  0.501608
5.884000  0.061771  0.498370
5.884667  0.059965  0.495132
5.885333  0.058273  0.491895
5.886000  0.057746  0.488657
5.886667  0.057859  0.485420
5.887333  0.058498  0.482182
5.888000  0.059175  0.478944
5.888667  0.058987  0.476047
5.889333  0.058837  0.473973
5.890000  0.059138  0.471899
5.890667  0.059363  0.469824
5.891333  0.059702  0.467750
5.892000  0.060417  0.465675
5.892667  0.061169  0.463601
5.893333  0.061545  0.461527
5.894000  0.061696  0.459452
5.894667  0.061734  0.456514
5.895333  0.061734  0.453467
5.896000  0.061884  0.450420
5.896667  0.061922  0.447374
5.897333  0.061884  0.444327
5.898000  0.061884  0.441280
5.898667  0.061997  0.438233
5.899333  0.062185  0.435187
5.900000  0.062110  0.432253
5.900667  0.061997  0.429439
5.901333  0.061959  0.426625
5.902000  0.061809  0.423811
5.902667  0.061809  0.420997
5.903333  0.062072  0.418184
5.904000  0.061997  0.415370
5.904667  0.061959  0.412556
5.905333  0.061997  0.409575
5.906000  0.062072  0.404690
5.906667  0.062185  0.399804
5.907333  0.062185  0.394919
5.908000  0.062147  0.390033
5.908667  0.062147  0.385148
5.909333  0.062185  0.380263
5.910000  0.062185  0.375377
5.910667  0.062373  0.370492
5.911333  0.062824  0.366729
5.912000  0.063088  0.363503
5.912667  0.063125  0.360277
5.913333  0.063125  0.357052
5.914000  0.063125  0.353826
5.914667  0.063163  0.350600
5.915333  0.063163  0.347374
5.916000  0.062749  0.344148
5.916667  0.062185  0.340416
5.917333  0.062185  0.335331
5.918000  0.061922  0.330246
5.918667  0.061658  0.325161
5.919333  0.061508  0.320076
5.920000  0.061244  0.314991
5.920667  0.060981  0.309906
5.921333  0.060868  0.304821
5.922000  0.060868  0.299736
5.922667  0.060906  0.293533
5.923333  0.060868  0.287161
5.924000  0.060680  0.280789
5.924667  0.060567  0.274417
5.925333  0.060567  0.268045
5.926000  0.060605  0.261673
5.926667  0.060605  0.255301
5.927333  0.060605  0.248929
5.928000  0.060605  0.243488
5.928667  0.060643  0.239122
5.929333  0.060605  0.234756
5.930000  0.060530  0.230391
5.930667  0.060266  0.226025
5.931333  0.059815  0.221659
5.932000  0.059326  0.217293
5.932667  0.059251  0.212927
5.933333  0.059251  0.208562
5.934000  0.059251  0.204207
5.934667  0.058649  0.199853
5.935333  0.058235  0.195498
5.936000  0.058197  0.191144
5.936667  0.058122  0.186789
5.937333  0.057859  0.182435
5.938000  0.057671  0.178080
5.938667  0.057633  0.173726
5.939333  0.057595  0.170705
5.940000  0.057558  0.168384
5.940667  0.057520  0.166063
5.941333  0.057520  0.163742
5.942000  0.057520  0.161421
5.942667  0.057520  0.159100
5.943333  0.057558  0.156779
5.944000  0.057595  0.154458
5.944667  0.057595  0.152555
5.945333  0.057708  0.151894
5.946000  0.057746  0.151233
5.946667  0.057633  0.150572
5.947333  0.057445  0.149911
5.948000  0.057332  0.149250
5.948667  0.057182  0.148589
5.949333  0.057069  0.147928
5.950000  0.057031  0.147267
5.950667  0.057069  0.142476
5.951333  0.057106  0.136943
5.952000  0.057106  0.131410
5.952667  0.056805  0.125877
5.953333  0.056053  0.120344
5.954000  0.054623  0.114812
5.954667  0.052968  0.109279
5.955333  0.052855  0.103746
5.956000  0.051576  0.100410
5.956667  0.048717  0.099830
5.957333  0.047739  0.099250
5.958000  0.047739  0.098670
5.958667  0.047476  0.098090
5.959333  0.047100  0.097510
5.960000  0.046009  0.096930
5.960667  0.043864  0.096350
5.961333  0.042510  0.095772
5.962000  0.042548  0.095249
5.962667  0.042999  0.094727
5.963333  0.043375  0.094204
5.964000  0.043563  0.093682
5.964667  0.043563  0.093159
5.965333  0.043601  0.092636
5.966000  0.043601  0.092114
5.966667  0.043450  0.091591
5.967333  0.042961  0.092204
5.968000  0.041946  0.093467
5.968667  0.041231  0.094730
5.969333  0.041080  0.095994
5.970000  0.040817  0.097257
5.970667  0.041080  0.098521
5.971333  0.042435  0.099784
5.972000  0.042961  0.101047
5.972667  0.042924  0.101670
5.973333  0.042924  0.100163
5.974000  0.042886  0.098656
5.974667  0.042585  0.097149
5.975333  0.042585  0.095642
5.976000  0.042134  0.094136
5.976667  0.041306  0.092629
5.977333  0.040855  0.091122
5.978000  0.041005  0.089615
5.978667  0.040892  0.088438
5.979333  0.040667  0.087330
5.980000  0.040554  0.086222
5.980667  0.040516  0.085114
5.981333  0.040516  0.084005
5.982000  0.040516  0.082897
5.982667  0.040629  0.081789
5.983333  0.040779  0.080681
5.984000  0.040779  0.080428
5.984667  0.040779  0.081339
5.985333  0.040704  0.082250
5.986000  0.040290  0.083161
5.986667  0.039312  0.084073
5.987333  0.038259  0.084984
5.988000  0.038033  0.085895
5.988667  0.037808  0.086807
5.989333  0.036942  0.087687
5.990000  0.036378  0.086970
5.990667  0.035738  0.086252
5.991333  0.034459  0.085535
5.992000  0.032992  0.084818
5.992667  0.032240  0.084100
5.993333  0.031939  0.083383
5.994000  0.031864  0.082665
5.994667  0.031864  0.081948
5.995333  0.031563  0.080706
5.996000  0.031563  0.079136
5.996667  0.031563  0.077565
5.997333  0.031600  0.075995
5.998000  0.031337  0.074424
5.998667  0.030848  0.072854
5.999333  0.030810  0.071283
6.000000  0.030773  0.069713


==> participant1Exp1MAOFFPhaseRadarEMGData.txt <==
0.695769  0.453089
0.695267  0.453803
0.694765  0.458242
0.694263  0.469829
0.692835  0.481153
0.691404  0.487661
0.689973  0.488601
0.688542  0.489090
0.687111  0.484877
0.685680  0.475096
0.684249  0.471748
0.682817  0.472575
0.683289  0.472237
0.685067  0.469792
0.686846  0.467008
0.688624  0.466406
0.690402  0.467534
0.692181  0.469491
0.693959  0.470694
0.695737  0.470619
0.697095  0.470431
0.696645  0.470394
0.696194  0.470506
0.695744  0.471597
0.695294  0.472350
0.694843  0.470544
0.694393  0.467497
0.693942  0.464675
0.693492  0.462757
0.692052  0.462493
0.690340  0.463020
0.688628  0.461365
0.686916  0.455534
0.685204  0.450719
0.683492  0.448649
0.681780  0.445264
0.680068  0.441916
0.679435  0.441276
0.680561  0.441276
0.681686  0.441276
0.682811  0.440862
0.683936  0.440336
0.685061  0.440373
0.686186  0.440599
0.687311  0.440448
0.688436  0.440486
0.689374  0.440975
0.690307  0.441351
0.691240  0.441126
0.692173  0.439433
0.693106  0.438041
0.694039  0.437213
0.694972  0.436536
0.695905  0.436386
0.695723  0.436649
0.694707  0.437288
0.693691  0.438229
0.692675  0.439169
0.691659  0.439847
0.690643  0.440110
0.689627  0.439658
0.688611  0.440298
0.687900  0.437100
0.688696  0.411858
0.689493  0.374464
0.690289  0.368934
0.691086  0.364457
0.691883  0.356068
0.692679  0.353811
0.693476  0.353698
0.694272  0.354413
0.693341  0.356632
0.691877  0.357084
0.690412  0.357573
0.688948  0.358852
0.687483  0.359416
0.686019  0.358927
0.684554  0.358739
0.683090  0.358927
0.682265  0.356745
0.682576  0.355767
0.682887  0.357422
0.683199  0.357686
0.683510  0.357234
0.683822  0.357272
0.684133  0.357535
0.684445  0.358551
0.684756  0.360093
0.684794  0.361485
0.684820  0.361297
0.684846  0.360620
0.684871  0.360018
0.684897  0.359905
0.684923  0.360244
0.684948  0.362350
0.684974  0.369837
0.684922  0.373824
0.684808  0.373147
0.684693  0.370401
0.684578  0.369611
0.684463  0.369461
0.684349  0.369498
0.684234  0.369310
0.684119  0.369047
0.684155  0.365924
0.685062  0.361711
0.685969  0.359379
0.686876  0.359529
0.687783  0.358476
0.688690  0.355729
0.689596  0.353999
0.690503  0.354601
0.691410  0.355504
0.691708  0.355316
0.691795  0.349710
0.691882  0.340870
0.691970  0.334324
0.692057  0.330111
0.692145  0.332518
0.692232  0.337145
0.692319  0.339779
0.692175  0.340757
0.691581  0.340719
0.690987  0.340983
0.690393  0.341058
0.689798  0.341472
0.689204  0.343879
0.688610  0.346136
0.688016  0.344331
0.687421  0.345196
0.688328  0.344933
0.689339  0.342299
0.690349  0.341998
0.691360  0.342864
0.692371  0.343052
0.693381  0.343315
0.694392  0.345911
0.695402  0.349409
0.695924  0.350877
0.696016  0.350764
0.696107  0.349635
0.696198  0.349184
0.696290  0.350576
0.696381  0.352156
0.696472  0.352118
0.696564  0.352381
0.696448  0.353585
0.694911  0.355805
0.693374  0.356896
0.691837  0.356143
0.690300  0.355993
0.688763  0.351441
0.687226  0.336468
0.685689  0.323527
0.684152  0.321007
0.683892  0.320442
0.684121  0.319878
0.684349  0.321421
0.684578  0.322173
0.684807  0.320217
0.685035  0.318599
0.685264  0.318373
0.685493  0.318336
0.685647  0.319427
0.685643  0.330637
0.685639  0.335979
0.685635  0.333534
0.685631  0.332631
0.685627  0.335904
0.685623  0.339741
0.685619  0.341998
0.685615  0.346626
0.684959  0.354864
0.684241  0.358852
0.683524  0.359416
0.682806  0.360469
0.682089  0.364043
0.681371  0.369536
0.680654  0.372733
0.679937  0.372809
0.680336  0.373222
0.681805  0.377436
0.683274  0.383493
0.684742  0.384734
0.686211  0.384847
0.687680  0.386878
0.689149  0.389512
0.690618  0.390076
0.691785  0.390189
0.690426  0.390565
0.689066  0.390565
0.687707  0.391016
0.686348  0.393349
0.684989  0.395042
0.683630  0.394816
0.682271  0.396208
0.680912  0.397675
0.681003  0.398804
0.681708  0.400572
0.682413  0.402942
0.683119  0.405049
0.683824  0.406328
0.684529  0.407005
0.685234  0.407230
0.685940  0.407080
0.687175  0.406064
0.689656  0.404259
0.692137  0.403807
0.694617  0.403469
0.697098  0.403732
0.699579  0.404447
0.702060  0.403243
0.704541  0.402678
0.707022  0.405312
0.708054  0.406629
0.708915  0.407306
0.709776  0.409036
0.710637  0.412008
0.711498  0.413287
0.712359  0.412798
0.713220  0.410691
0.714082  0.410240
0.715020  0.409789
0.716039  0.408660
0.717058  0.408923
0.718078  0.409676
0.719097  0.409676
0.720116  0.413438
0.721135  0.422316
0.722154  0.425213
0.723069  0.424046
0.722881  0.423444
0.722693  0.424159
0.722504  0.424423
0.722316  0.424122
0.722128  0.424423
0.721940  0.424535
0.721751  0.423143
0.721563  0.423482
0.722092  0.424197
0.722954  0.425213
0.723817  0.429464
0.724680  0.435407
0.725543  0.436085
0.726405  0.430065
0.727268  0.427244
0.728131  0.426115
0.729054  0.428185
0.730135  0.432925
0.731215  0.435219
0.732296  0.436724
0.733376  0.438229
0.734457  0.438793
0.735537  0.438868
0.736618  0.438944
0.737698  0.439056
0.737883  0.438906
0.737938  0.438944
0.737993  0.438944
0.738048  0.439583
0.738103  0.439959
0.738158  0.439357
0.738213  0.439245
0.738268  0.439771
0.738760  0.441615
0.739746  0.444022
0.740732  0.445640
0.741718  0.443872
0.742704  0.440524
0.743690  0.439433
0.744676  0.441991
0.745662  0.444135
0.746597  0.443872
0.746806  0.444135
0.747015  0.444662
0.747224  0.443684
0.747433  0.441502
0.747643  0.441126
0.747852  0.440448
0.748061  0.438944
0.748270  0.439470
0.748700  0.439132
0.749242  0.438379
0.749785  0.438567
0.750327  0.439094
0.750870  0.437251
0.751412  0.434429
0.751955  0.433225
0.752498  0.432962
0.752838  0.433037
0.752594  0.432887
0.752350  0.431495
0.752106  0.430028
0.751863  0.429915
0.751619  0.430254
0.751375  0.430103
0.751131  0.428109
0.750888  0.427244
0.749691  0.428598
0.748331  0.428862
0.746970  0.427884
0.745610  0.427319
0.744249  0.424949
0.742889  0.419682
0.741529  0.417388
0.740168  0.417764
0.739885  0.417200
0.740921  0.416522
0.741957  0.416146
0.742993  0.416447
0.744029  0.416410
0.745065  0.418215
0.746100  0.420510
0.747136  0.411933
0.748088  0.406139
0.747252  0.405989
0.746416  0.405575
0.745580  0.402302
0.744744  0.399782
0.743908  0.401324
0.743072  0.399707
0.742236  0.391242
0.741400  0.385449
0.741369  0.384207
0.741790  0.384922
0.742210  0.386502
0.742631  0.387744
0.743052  0.387819
0.743472  0.387367
0.743893  0.387405
0.744313  0.383906
0.744930  0.377850
0.746176  0.377361
0.747423  0.377925
0.748669  0.375818
0.749915  0.373110
0.751162  0.372658
0.752408  0.372959
0.753655  0.373072
0.754901  0.374915
0.756084  0.378715
0.757254  0.379768
0.758424  0.378075
0.759594  0.378978
0.760763  0.377022
0.761933  0.382138
0.763103  0.392973
0.764273  0.397487
0.765582  0.395456
0.767076  0.393462
0.768570  0.395267
0.770064  0.397788
0.771558  0.398503
0.773052  0.399594
0.774546  0.402039
0.776040  0.403920
0.777527  0.405049
0.778724  0.407607
0.779922  0.409224
0.781120  0.408923
0.782318  0.409826
0.783515  0.410278
0.784713  0.407795
0.785911  0.406553
0.787109  0.406666
0.786227  0.406328
0.784076  0.404748
0.781924  0.403619
0.779772  0.403469
0.777620  0.403694
0.775469  0.404146
0.773317  0.404635
0.771165  0.404447
0.769873  0.403431
0.771690  0.402904
0.773507  0.402641
0.775324  0.399142
0.777142  0.391995
0.778959  0.390377
0.780776  0.390151
0.782593  0.390151
0.784410  0.389549
0.784689  0.389211
0.784613  0.389135
0.784536  0.387969
0.784460  0.387894
0.784383  0.392484
0.784307  0.396057
0.784230  0.397901
0.784154  0.399744
0.784385  0.398992
0.785064  0.394327
0.785743  0.390114
0.786421  0.387894
0.787100  0.386803
0.787779  0.386916
0.788457  0.383794
0.789136  0.378301
0.789802  0.375705
0.787512  0.374238
0.785222  0.372508
0.782933  0.371981
0.780643  0.371868
0.778353  0.371831
0.776064  0.372094
0.773774  0.373185
0.771484  0.374577
0.771543  0.375066
0.773166  0.374464
0.774789  0.374464
0.776412  0.375329
0.778035  0.375668
0.779658  0.374991
0.781281  0.372997
0.782904  0.372357
0.783519  0.371605
0.780003  0.369310
0.776486  0.369348
0.772970  0.368257
0.769453  0.364570
0.765937  0.361937
0.762420  0.361824
0.758904  0.362087
0.755388  0.364871
0.756414  0.366075
0.758635  0.367542
0.760855  0.385148
0.763075  0.400083
0.765296  0.403393
0.767516  0.403168
0.769736  0.402867
0.771956  0.403431
0.773483  0.405161
0.773914  0.407118
0.774346  0.408848
0.774778  0.410353
0.775209  0.411820
0.775641  0.413663
0.776072  0.415131
0.776504  0.416109
0.776936  0.417049
0.776787  0.417501
0.776629  0.417689
0.776470  0.420096
0.776312  0.424159
0.776154  0.427771
0.775996  0.430366
0.775837  0.432247
0.775679  0.434128
0.775788  0.435295
0.776090  0.435558
0.776393  0.435257
0.776695  0.434655
0.776998  0.435257
0.777300  0.434806
0.777603  0.434768
0.777905  0.435295
0.778433  0.435407
0.780018  0.435069
0.781604  0.435144
0.783189  0.433376
0.784774  0.429990
0.786359  0.430366
0.787945  0.432398
0.789530  0.433414
0.791115  0.433301
0.790922  0.433263
0.790202  0.432360
0.789482  0.429163
0.788762  0.426830
0.788042  0.426755
0.787322  0.426755
0.786602  0.427545
0.785882  0.427545
0.785303  0.424385
0.784965  0.419419
0.784626  0.416447
0.784288  0.416297
0.783950  0.416598
0.783612  0.416297
0.783274  0.416372
0.782935  0.415544
0.782597  0.414905
0.782462  0.414942
0.782334  0.414942
0.782206  0.414792
0.782077  0.414566
0.781949  0.414867
0.781821  0.413964
0.781693  0.410165
0.781565  0.406704
0.782486  0.406629
0.784233  0.405839
0.785980  0.405914
0.787727  0.399255
0.789474  0.387255
0.791221  0.380596
0.792968  0.379844
0.794715  0.379279
0.795975  0.376119
0.794580  0.373222
0.793186  0.372132
0.791791  0.370777
0.790397  0.367956
0.789002  0.365924
0.787608  0.364344
0.786213  0.361598
0.784819  0.359642
0.785144  0.359905
0.786039  0.360319
0.786934  0.360357
0.787830  0.361899
0.788725  0.362539
0.789620  0.361598
0.790515  0.359679
0.791410  0.357573
0.791515  0.357234
0.790130  0.357272
0.788745  0.357008
0.787360  0.356595
0.785975  0.356632
0.784590  0.356745
0.783205  0.356632
0.781820  0.356519
0.780435  0.356030
0.780381  0.355015
0.780409  0.352645
0.780437  0.350538
0.780464  0.350312
0.780492  0.350425
0.780519  0.350275
0.780547  0.350726
0.780574  0.351290
0.779439  0.351140
0.777307  0.349372
0.775176  0.344406
0.773045  0.340155
0.770913  0.338199
0.768782  0.334888
0.766651  0.330600
0.764519  0.328907
0.762663  0.328794
0.762579  0.328681
0.762494  0.328042
0.762410  0.327929
0.762325  0.328004
0.762240  0.328117
0.762156  0.328230
0.762071  0.328117
0.761987  0.328079
0.762516  0.328380
0.763273  0.328907
0.764029  0.328869
0.764785  0.328681
0.765542  0.327966
0.766298  0.326198
0.767054  0.325672
0.767811  0.325709
0.768254  0.324581
0.768050  0.323377
0.767845  0.323264
0.767641  0.323527
0.767437  0.323640
0.767233  0.321308
0.767029  0.318524
0.766825  0.318486
0.766621  0.318223
0.766160  0.318223
0.765678  0.317884
0.765195  0.317884
0.764713  0.317960
0.764230  0.317245
0.763747  0.312881
0.763265  0.310248
0.762782  0.308141
0.762939  0.286246
0.763689  0.265217
0.764439  0.259950
0.765189  0.259612
0.765939  0.260665
0.766689  0.260778
0.767439  0.257505
0.768189  0.255586
0.769006  0.257355
0.770346  0.257167
0.771686  0.254872
0.773026  0.251937
0.774366  0.249266
0.775706  0.247536
0.777046  0.245918
0.778386  0.245128
0.779726  0.244903
0.778834  0.239561
0.777031  0.230043
0.775228  0.222858
0.773425  0.217440
0.771622  0.210481
0.769818  0.204462
0.768015  0.201941
0.766212  0.201414
0.765139  0.201377
0.765721  0.200549
0.766303  0.199383
0.766886  0.199571
0.767468  0.198518
0.768050  0.196449
0.768633  0.195245
0.769215  0.196185
0.769797  0.197051
0.769809  0.197201
0.769759  0.196562
0.769709  0.193740
0.769658  0.189602
0.769608  0.188022
0.769558  0.189527
0.769508  0.190994
0.769457  0.191784
0.769861  0.192085
0.770722  0.192235
0.771583  0.191746
0.772444  0.192386
0.773305  0.193251
0.774166  0.192913
0.775027  0.191709
0.775888  0.190053
0.776737  0.189452
0.777470  0.189489
0.778203  0.187984
0.778937  0.186969
0.779670  0.188060
0.780403  0.189564
0.781136  0.191521
0.781869  0.193364
0.782602  0.193665
0.782133  0.193665
0.781122  0.193138
0.780110  0.190881
0.779099  0.189226
0.778088  0.188812
0.777077  0.188812
0.776066  0.188812
0.775055  0.188661
0.774297  0.188323
0.774173  0.188285
0.774049  0.188323
0.773925  0.188361
0.773800  0.188285
0.773676  0.188285
0.773552  0.187834
0.773428  0.186893
0.773304  0.186367
0.773380  0.185577
0.773484  0.185088
0.773588  0.184975
0.773692  0.184072
0.773796  0.183583
0.773899  0.182530
0.774003  0.179558
0.774107  0.176322
0.774328  0.171921
0.774678  0.166993
0.775029  0.165413
0.775379  0.165375
0.775729  0.165112
0.776079  0.164359
0.776429  0.163870
0.776780  0.163757
0.776939  0.163720
0.774674  0.163419
0.772410  0.162140
0.770145  0.161387
0.767881  0.161350
0.765617  0.161463
0.763352  0.161952
0.761088  0.162253
0.758824  0.162704
0.758483  0.163005
0.759094  0.162967
0.759705  0.162742
0.760316  0.163419
0.760927  0.163720
0.761538  0.163456
0.762149  0.163268
0.762760  0.163156
0.763287  0.162666
0.763581  0.161350
0.763876  0.159243
0.764170  0.158792
0.764465  0.157889
0.764760  0.155895
0.765054  0.155218
0.765349  0.155331
0.765643  0.155744
0.765532  0.155970
0.765356  0.155707
0.765179  0.155406
0.765003  0.155218
0.764827  0.155255
0.764650  0.156083
0.764474  0.155519
0.764297  0.154390
0.765411  0.154541
0.768061  0.154315
0.770710  0.153450
0.773360  0.153111
0.776009  0.152998
0.778659  0.152622
0.781308  0.152434
0.783957  0.152020
0.786304  0.151418
0.783198  0.150892
0.780093  0.150214
0.776987  0.149763
0.773881  0.149650
0.770776  0.149650
0.767670  0.149801
0.764564  0.150703
0.761459  0.151719
0.761142  0.151757
0.762337  0.152697
0.763532  0.153036
0.764727  0.153788
0.765922  0.157024
0.767117  0.159883
0.768311  0.159619
0.769506  0.159055
0.773970  0.158829
0.788535  0.158566
0.803100  0.156911
0.817666  0.155669
0.832231  0.157738
0.846797  0.156309
0.861362  0.149462
0.875928  0.146641
0.890493  0.146942
0.891768  0.147092
0.890518  0.147092
0.889268  0.147092
0.888018  0.147017
0.886768  0.147054
0.885518  0.147054
0.884268  0.146979
0.883018  0.147242
0.880948  0.147807
0.877819  0.148296
0.874690  0.148409
0.871561  0.148409
0.868432  0.148484
0.865303  0.148484
0.862174  0.148484
0.859045  0.148371
0.855959  0.148033
0.854169  0.147694
0.852380  0.147355
0.850590  0.146565
0.848801  0.145362
0.847011  0.143857
0.845222  0.142427
0.843432  0.142051
0.841643  0.141938
0.839767  0.141223
0.837839  0.140584
0.835912  0.139342
0.833984  0.136709
0.832057  0.134903
0.830130  0.134151
0.828202  0.134076
0.826275  0.134715
0.824349  0.135693
0.822429  0.135355
0.820509  0.131029
0.818589  0.126138
0.816670  0.123505
0.814750  0.122752
0.812830  0.124257
0.810910  0.128959
0.808990  0.134790
0.808755  0.137349
0.808890  0.136182
0.809025  0.134000
0.809160  0.130953
0.809295  0.128057
0.809430  0.127568
0.809565  0.127643
0.809700  0.127680
0.808736  0.127868
0.806227  0.128094
0.803718  0.128019
0.801210  0.128057
0.798701  0.128057
0.796192  0.128094
0.793684  0.128169
0.791175  0.128169
0.788674  0.128282
0.786818  0.128433
0.784962  0.128433
0.783106  0.128470
0.781250  0.128433
0.779394  0.128395
0.777538  0.128358
0.775682  0.128358
0.773826  0.128320
0.772393  0.128358
0.771232  0.128358
0.770071  0.128395
0.768910  0.128470
0.767749  0.128470
0.766588  0.128470
0.765427  0.128583
0.764266  0.128696
0.763257  0.128696
0.762840  0.128959
0.762423  0.129223
0.762006  0.129148
0.761590  0.129110
0.761173  0.129148
0.760756  0.129185
0.760339  0.129110
0.759923  0.129110
0.758575  0.129148
0.756994  0.129260
0.755413  0.128884
0.753832  0.128282
0.752251  0.127643
0.750670  0.126815
0.749089  0.126477
0.747508  0.126364
0.746734  0.126853
0.747195  0.126966
0.747656  0.125009
0.748117  0.123730
0.748578  0.123655
0.749039  0.123730
0.749500  0.123580
0.749961  0.123354
0.750422  0.123241
0.749517  0.123241
0.748600  0.123166
0.747683  0.123016
0.746766  0.122978
0.745849  0.122865
0.744931  0.122338
0.744014  0.122113
0.743097  0.122338
0.742066  0.122338
0.740955  0.122150
0.739843  0.121511
0.738732  0.120457
0.737620  0.119818
0.736509  0.119743
0.735398  0.119555
0.734286  0.119592
0.733641  0.120156
0.735074  0.120269
0.736508  0.120721
0.737942  0.121059
0.739376  0.121097
0.740810  0.121360
0.742244  0.122075
0.743678  0.122677
0.745112  0.122790
0.744767  0.122790
0.743917  0.122790
0.743068  0.122715
0.742218  0.122527
0.741368  0.121398
0.740519  0.120006
0.739669  0.119968
0.738820  0.118576
0.738254  0.118238
0.738162  0.117862
0.738070  0.113611
0.737979  0.109209
0.737887  0.108683
0.737795  0.108758
0.737703  0.108720
0.737612  0.108344
0.737520  0.108231
0.735245  0.107817
0.732904  0.105334
0.730562  0.101610
0.728221  0.099466
0.725880  0.099090
0.723539  0.099278
0.721198  0.099315
0.718857  0.099466
0.717116  0.099466
0.715834  0.099503
0.714553  0.099503
0.713271  0.099466
0.711989  0.099616
0.710708  0.099278
0.709426  0.098488
0.708144  0.097698
0.706997  0.097434
0.706540  0.097472
0.706084  0.097321
0.705628  0.097359
0.705172  0.097321
0.704716  0.097209
0.704259  0.097133
0.703803  0.097171
0.703347  0.097133
0.701930  0.097133
0.700206  0.097171
0.698483  0.097209
0.696759  0.097321
0.695035  0.097359
0.693312  0.097434
0.691588  0.097547
0.689865  0.097585
0.687881  0.097660
0.685422  0.097735
0.682963  0.097321
0.680504  0.096644
0.678046  0.095741
0.675587  0.094462
0.673128  0.093108
0.670670  0.092243
0.668211  0.091867
0.667100  0.091566
0.666060  0.091378
0.665019  0.091340
0.663979  0.089233
0.662939  0.081973
0.661899  0.071966
0.660858  0.065872
0.659818  0.064630
0.657326  0.064630
0.653628  0.065044
0.649930  0.065533
0.646232  0.065420
0.642533  0.065458
0.638835  0.065721
0.635137  0.065458
0.631439  0.064969
0.628169  0.065157
0.627490  0.065157
0.626811  0.065194
0.626132  0.064969
0.625453  0.064856
0.624774  0.065044
0.624095  0.064818
0.623416  0.064480
0.622737  0.064480
0.622614  0.064329
0.622689  0.064216
0.622764  0.064216
0.622838  0.064179
0.622913  0.064216
0.622988  0.064254
0.623063  0.064442
0.623137  0.064818
0.622085  0.065157
0.618782  0.065044
0.615479  0.065044
0.612175  0.065044
0.608872  0.065270
0.605569  0.065495
0.602266  0.065533
0.598963  0.065082
0.595660  0.064630
0.594616  0.064668
0.593742  0.064630
0.592869  0.064517
0.591995  0.064517
0.591122  0.064555
0.590248  0.064517
0.589375  0.064404
0.588502  0.064141
0.586391  0.063953
0.583163  0.063953
0.579935  0.063953
0.576707  0.063727
0.573479  0.063201
0.570251  0.063314
0.567023  0.062373
0.563795  0.060530
0.560963  0.060454
0.560995  0.060530
0.561027  0.060492
0.561059  0.060304
0.561091  0.060191
0.561123  0.060153
0.561155  0.060116
0.561187  0.060793
0.561219  0.062110
0.560574  0.063539
0.559662  0.063652
0.558750  0.064555
0.557838  0.066586
0.556926  0.067113
0.556014  0.066662
0.555103  0.066662
0.554191  0.066925
0.552445  0.067677
0.548873  0.069032
0.545300  0.069897
0.541727  0.070123
0.538155  0.070160
0.534582  0.069370
0.531009  0.068016
0.527436  0.067527
0.523864  0.066699
0.522844  0.065834
0.522079  0.065608
0.521314  0.065420
0.520549  0.064743
0.519784  0.064066
0.519019  0.064028
0.518255  0.064216
0.517490  0.064292
0.516889  0.064292
0.516449  0.064442
0.516009  0.064480
0.515569  0.064480
0.515129  0.064517
0.514689  0.064668
0.514249  0.063991
0.513809  0.063013
0.513299  0.063276
0.512162  0.063539
0.511026  0.063389
0.509890  0.063389
0.508753  0.063614
0.507617  0.063727
0.506481  0.063727
0.505345  0.063389
0.504208  0.062486
0.501608  0.062411
0.498370  0.061771
0.495132  0.059965
0.491895  0.058273
0.488657  0.057746
0.485420  0.057859
0.482182  0.058498
0.478944  0.059175
0.476047  0.058987
0.473973  0.058837
0.471899  0.059138
0.469824  0.059363
0.467750  0.059702
0.465675  0.060417
0.463601  0.061169
0.461527  0.061545
0.459452  0.061696
0.456514  0.061734
0.453467  0.061734
0.450420  0.061884
0.447374  0.061922
0.444327  0.061884
0.441280  0.061884
0.438233  0.061997
0.435187  0.062185
0.432253  0.062110
0.429439  0.061997
0.426625  0.061959
0.423811  0.061809
0.420997  0.061809
0.418184  0.062072
0.415370  0.061997
0.412556  0.061959
0.409575  0.061997
0.404690  0.062072
0.399804  0.062185
0.394919  0.062185
0.390033  0.062147
0.385148  0.062147
0.380263  0.062185
0.375377  0.062185
0.370492  0.062373
0.366729  0.062824
0.363503  0.063088
0.360277  0.063125
0.357052  0.063125
0.353826  0.063125
0.350600  0.063163
0.347374  0.063163
0.344148  0.062749
0.340416  0.062185
0.335331  0.062185
0.330246  0.061922
0.325161  0.061658
0.320076  0.061508
0.314991  0.061244
0.309906  0.060981
0.304821  0.060868
0.299736  0.060868
0.293533  0.060906
0.287161  0.060868
0.280789  0.060680
0.274417  0.060567
0.268045  0.060567
0.261673  0.060605
0.255301  0.060605
0.248929  0.060605
0.243488  0.060605
0.239122  0.060643
0.234756  0.060605
0.230391  0.060530
0.226025  0.060266
0.221659  0.059815
0.217293  0.059326
0.212927  0.059251
0.208562  0.059251
0.204207  0.059251
0.199853  0.058649
0.195498  0.058235
0.191144  0.058197
0.186789  0.058122
0.182435  0.057859
0.178080  0.057671
0.173726  0.057633
0.170705  0.057595
0.168384  0.057558
0.166063  0.057520
0.163742  0.057520
0.161421  0.057520
0.159100  0.057520
0.156779  0.057558
0.154458  0.057595
0.152555  0.057595
0.151894  0.057708
0.151233  0.057746
0.150572  0.057633
0.149911  0.057445
0.149250  0.057332
0.148589  0.057182
0.147928  0.057069
0.147267  0.057031
0.142476  0.057069
0.136943  0.057106
0.131410  0.057106
0.125877  0.056805
0.120344  0.056053
0.114812  0.054623
0.109279  0.052968
0.103746  0.052855
0.100410  0.051576
0.099830  0.048717
0.099250  0.047739
0.098670  0.047739
0.098090  0.047476
0.097510  0.047100
0.096930  0.046009
0.096350  0.043864
0.095772  0.042510
0.095249  0.042548
0.094727  0.042999
0.094204  0.043375
0.093682  0.043563
0.093159  0.043563
0.092636  0.043601
0.092114  0.043601
0.091591  0.043450
0.092204  0.042961
0.093467  0.041946
0.094730  0.041231
0.095994  0.041080
0.097257  0.040817
0.098521  0.041080
0.099784  0.042435
0.101047  0.042961
0.101670  0.042924
0.100163  0.042924
0.098656  0.042886
0.097149  0.042585
0.095642  0.042585
0.094136  0.042134
0.092629  0.041306
0.091122  0.040855
0.089615  0.041005
0.088438  0.040892
0.087330  0.040667
0.086222  0.040554
0.085114  0.040516
0.084005  0.040516
0.082897  0.040516
0.081789  0.040629
0.080681  0.040779
0.080428  0.040779
0.081339  0.040779
0.082250  0.040704
0.083161  0.040290
0.084073  0.039312
0.084984  0.038259
0.085895  0.038033
0.086807  0.037808
0.087687  0.036942
0.086970  0.036378
0.086252  0.035738
0.085535  0.034459
0.084818  0.032992
0.084100  0.032240
0.083383  0.031939
0.082665  0.031864
0.081948  0.031864
0.080706  0.031563
0.079136  0.031563
0.077565  0.031563
0.075995  0.031600
0.074424  0.031337
0.072854  0.030848
0.071283  0.030810
0.069713  0.030773


==> participant1Exp1MAONPhaseRadarEMGData.txt <==
   NaN  0.061282
0.142423  0.061395
0.140030  0.061470
0.137636  0.061470
0.135243  0.061282
0.132849  0.061244
0.130456  0.061207
0.128062  0.060981
0.125669  0.061132
0.124479  0.061470
0.125704  0.061583
0.126929  0.061621
0.128154  0.061508
0.129379  0.061244
0.130604  0.061019
0.131829  0.060943
0.133054  0.060868
0.134278  0.060492
0.133921  0.060078
0.133443  0.059890
0.132964  0.059965
0.132485  0.060041
0.132007  0.060153
0.131528  0.060229
0.131050  0.060229
0.130571  0.060191
0.131129  0.060266
0.132626  0.060379
0.134124  0.060492
0.135621  0.060492
0.137119  0.060417
0.138616  0.060492
0.140114  0.060831
0.141611  0.060793
0.143187  0.060680
0.145336  0.060831
0.147485  0.061244
0.149634  0.061244
0.151783  0.061282
0.153932  0.061244
0.156081  0.060906
0.158230  0.060793
0.160379  0.061019
0.160032  0.061244
0.158697  0.061320
0.157362  0.061320
0.156027  0.061357
0.154692  0.061583
0.153356  0.061846
0.152021  0.061884
0.150686  0.062223
0.149317  0.062937
0.147871  0.063013
0.146425  0.062975
0.144980  0.063013
0.143534  0.062937
0.142089  0.062862
0.140643  0.062975
0.139198  0.062975
0.137752  0.062749
0.140978  0.062260
0.144676  0.062185
0.148373  0.062260
0.152071  0.061959
0.155768  0.061734
0.159466  0.061696
0.163164  0.061696
0.166861  0.060793
0.167437  0.060793
0.164943  0.061320
0.162449  0.061508
0.159954  0.061395
0.157460  0.061244
0.154966  0.061207
0.152472  0.061320
0.149977  0.061282
0.147705  0.061207
0.147427  0.061207
0.147150  0.061056
0.146872  0.060755
0.146595  0.060831
0.146317  0.060266
0.146040  0.059138
0.145762  0.059439
0.145484  0.059853
0.146900  0.059853
0.149055  0.059777
0.151210  0.059702
0.153366  0.059890
0.155521  0.060191
0.157676  0.060229
0.159831  0.060304
0.161986  0.060342
0.163523  0.060342
0.163560  0.060379
0.163597  0.060417
0.163633  0.060492
0.163670  0.060191
0.163707  0.057595
0.163744  0.054285
0.163780  0.053382
0.163817  0.053495
0.164867  0.053344
0.166045  0.053119
0.167223  0.052931
0.168400  0.052893
0.169578  0.053119
0.170756  0.053420
0.171934  0.054134
0.173112  0.054586
0.173148  0.054586
0.171965  0.055000
0.170783  0.055150
0.169600  0.055150
0.168417  0.055037
0.167235  0.054435
0.166052  0.054210
0.164870  0.054097
0.163816  0.054059
0.164259  0.054134
0.164702  0.054097
0.165145  0.054172
0.165587  0.054849
0.166030  0.055677
0.166473  0.056730
0.166916  0.058273
0.167359  0.059401
0.167161  0.059552
0.166657  0.059552
0.166152  0.059815
0.165647  0.060304
0.165142  0.060379
0.164638  0.060342
0.164133  0.060530
0.163628  0.060981
0.163889  0.060304
0.166206  0.059326
0.168523  0.059476
0.170840  0.060304
0.173157  0.060755
0.175473  0.060680
0.177790  0.060078
0.180107  0.059702
0.182424  0.059251
0.183929  0.058573
0.185310  0.057671
0.186691  0.057407
0.188072  0.057370
0.189453  0.057294
0.190834  0.057294
0.192215  0.057332
0.193596  0.057294
0.193344  0.057294
0.191201  0.057294
0.189058  0.057407
0.186915  0.057671
0.184771  0.057896
0.182628  0.057671
0.180485  0.057106
0.178342  0.057934
0.176355  0.061169
0.176863  0.062636
0.177371  0.062636
0.177879  0.063050
0.178387  0.064329
0.178896  0.066624
0.179404  0.068618
0.179912  0.069182
0.180420  0.069107
0.182281  0.069032
0.184856  0.068994
0.187430  0.069408
0.190005  0.070725
0.192579  0.071402
0.195153  0.071402
0.197728  0.071364
0.200302  0.071251
0.201821  0.071176
0.200187  0.071176
0.198554  0.071214
0.196920  0.071026
0.195287  0.070687
0.193653  0.070725
0.192020  0.070725
0.190386  0.070536
0.188752  0.070198
0.187777  0.070198
0.186920  0.070160
0.186064  0.070198
0.185208  0.070235
0.184351  0.070235
0.183495  0.070047
0.182638  0.069897
0.181782  0.069897
0.181482  0.069935
0.181882  0.069822
0.182283  0.069521
0.182683  0.069295
0.183084  0.069445
0.183484  0.069408
0.183885  0.069182
0.184285  0.069634
0.184682  0.069709
0.184972  0.069671
0.185262  0.069596
0.185553  0.069709
0.185843  0.069746
0.186133  0.069935
0.186424  0.070198
0.186714  0.070235
0.187005  0.070424
0.187970  0.070950
0.189323  0.071251
0.190677  0.071214
0.192030  0.071176
0.193384  0.071552
0.194738  0.073659
0.196091  0.074712
0.197445  0.074411
0.198357  0.074223
0.197797  0.074223
0.197236  0.074186
0.196676  0.074298
0.196115  0.074599
0.195554  0.074524
0.194994  0.074825
0.194433  0.075164
0.193873  0.075164
0.192726  0.075164
0.191455  0.075088
0.190185  0.075051
0.188915  0.075013
0.187644  0.074599
0.186374  0.074336
0.185104  0.074374
0.183834  0.074374
0.183273  0.075126
0.183684  0.075653
0.184096  0.075502
0.184507  0.075465
0.184918  0.075427
0.185330  0.075427
0.185741  0.075465
0.186152  0.075427
0.186555  0.075427
0.186481  0.075389
0.186407  0.075314
0.186333  0.075389
0.186259  0.075427
0.186186  0.075465
0.186112  0.075540
0.186038  0.075653
0.185964  0.075540
0.185020  0.076819
0.183529  0.081145
0.182038  0.083891
0.180547  0.084305
0.179056  0.083816
0.177565  0.083891
0.176075  0.084757
0.174584  0.085321
0.173815  0.085170
0.175767  0.085095
0.177718  0.085321
0.179670  0.085810
0.181621  0.086073
0.183572  0.086261
0.185524  0.086976
0.187475  0.087992
0.189427  0.088142
0.190636  0.087954
0.191666  0.087691
0.192696  0.087315
0.193726  0.086638
0.194757  0.085697
0.195787  0.085584
0.196817  0.086261
0.197847  0.086412
0.197285  0.086224
0.194353  0.085923
0.191421  0.085885
0.188488  0.085960
0.185556  0.085810
0.182623  0.085471
0.179691  0.085697
0.176758  0.086261
0.173826  0.085998
0.172974  0.085359
0.172126  0.085058
0.171279  0.084945
0.170431  0.085058
0.169584  0.085020
0.168736  0.085020
0.167889  0.084907
0.167041  0.084982
0.167816  0.085208
0.169701  0.085321
0.171586  0.085283
0.173471  0.085283
0.175357  0.085208
0.177242  0.085246
0.179127  0.085359
0.181012  0.085584
0.182084  0.085998
0.179674  0.086562
0.177264  0.086600
0.174855  0.086449
0.172445  0.086449
0.170035  0.085697
0.167626  0.083553
0.165216  0.082838
0.162806  0.082913
0.163462  0.082612
0.164955  0.081672
0.166449  0.079979
0.167943  0.078474
0.169436  0.077910
0.170930  0.077872
0.172424  0.078512
0.173918  0.079189
0.175205  0.078926
0.176157  0.077872
0.177108  0.077458
0.178060  0.077647
0.179012  0.077722
0.179964  0.077910
0.180916  0.079151
0.181868  0.080205
0.182820  0.080807
0.183791  0.081070
0.184763  0.081108
0.185735  0.081108
0.186706  0.081220
0.187678  0.081333
0.188650  0.081559
0.189622  0.084192
0.190594  0.086261
0.190063  0.086449
0.188413  0.086600
0.186763  0.087578
0.185113  0.088255
0.183463  0.088594
0.181813  0.088782
0.180163  0.088744
0.178513  0.088970
0.177407  0.089346
0.178983  0.089421
0.180558  0.089271
0.182134  0.089083
0.183709  0.089196
0.185285  0.089309
0.186860  0.089534
0.188435  0.089610
0.190011  0.089572
0.189207  0.089459
0.187672  0.089384
0.186137  0.089271
0.184601  0.089045
0.183066  0.089045
0.181531  0.088857
0.179995  0.088368
0.178460  0.088180
0.177231  0.088180
0.176546  0.088180
0.175861  0.087841
0.175176  0.086111
0.174490  0.085058
0.173805  0.084982
0.173120  0.085133
0.172434  0.085170
0.171749  0.085170
0.173021  0.085058
0.174381  0.084719
0.175741  0.084681
0.177101  0.084418
0.178462  0.084155
0.179822  0.084681
0.181182  0.085321
0.182543  0.085321
0.182642  0.085434
0.181720  0.085509
0.180798  0.085584
0.179876  0.085547
0.178954  0.085471
0.178032  0.085772
0.177110  0.085509
0.176188  0.084869
0.175614  0.085095
0.177041  0.085396
0.178468  0.085509
0.179895  0.085509
0.181322  0.085547
0.182749  0.085547
0.184176  0.085622
0.185603  0.085659
0.187030  0.085810
0.186255  0.086299
0.184723  0.086487
0.183190  0.086863
0.181658  0.087315
0.180126  0.087315
0.178594  0.087315
0.177062  0.085998
0.175529  0.081747
0.174765  0.078850
0.175490  0.078587
0.176215  0.079076
0.176941  0.078850
0.177666  0.077872
0.178391  0.076706
0.179116  0.076593
0.179841  0.077045
0.180566  0.077270
0.179915  0.077383
0.179170  0.077759
0.178425  0.077947
0.177680  0.077157
0.176935  0.075916
0.176190  0.075690
0.175445  0.075653
0.174700  0.075502
0.174861  0.075352
0.175818  0.075615
0.176776  0.075803
0.177733  0.075126
0.178691  0.074261
0.179648  0.074035
0.180606  0.074863
0.181563  0.079076
0.182440  0.082537
0.182767  0.082913
0.183094  0.082876
0.183421  0.082876
0.183747  0.082876
0.184074  0.082988
0.184401  0.083402
0.184728  0.083703
0.185055  0.083816
0.187017  0.083778
0.189602  0.083666
0.192188  0.084004
0.194774  0.084268
0.197359  0.084268
0.199945  0.084681
0.202530  0.085998
0.205116  0.087540
0.205737  0.088932
0.202177  0.089760
0.198617  0.089835
0.195057  0.089798
0.191497  0.089835
0.187938  0.089647
0.184378  0.089083
0.180818  0.088142
0.177258  0.087917
0.179787  0.088067
0.182878  0.088067
0.185968  0.088105
0.189058  0.088029
0.192148  0.087691
0.195238  0.087616
0.198328  0.087917
0.201418  0.088556
0.202117  0.089497
0.200532  0.089722
0.198947  0.089760
0.197362  0.090663
0.195777  0.090964
0.194192  0.090663
0.192607  0.090512
0.191022  0.090700
0.189768  0.091227
0.191265  0.091453
0.192762  0.091378
0.194259  0.091190
0.195756  0.090249
0.197253  0.089910
0.198750  0.089873
0.200246  0.089760
0.201743  0.089722
0.202289  0.089760
0.202434  0.090136
0.202579  0.091190
0.202724  0.092318
0.202869  0.090889
0.203014  0.089534
0.203159  0.089572
0.203304  0.089421
0.203530  0.088519
0.203944  0.088029
0.204358  0.087804
0.204772  0.087616
0.205186  0.087616
0.205600  0.087390
0.206014  0.087051
0.206428  0.086939
0.206842  0.087051
0.208520  0.087352
0.210346  0.086976
0.212172  0.086449
0.213998  0.086186
0.215824  0.087540
0.217650  0.090813
0.219476  0.091566
0.221302  0.091603
0.221443  0.091754
0.219837  0.091980
0.218231  0.092055
0.216625  0.092055
0.215020  0.092017
0.213414  0.092055
0.211808  0.092393
0.210203  0.092845
0.208549  0.093108
0.206385  0.093183
0.204222  0.093183
0.202059  0.093146
0.199896  0.093146
0.197733  0.093672
0.195570  0.094462
0.193407  0.095140
0.191244  0.095140
0.193060  0.095779
0.196725  0.096870
0.200390  0.097171
0.204055  0.096644
0.207720  0.096231
0.211385  0.096231
0.215050  0.097246
0.218714  0.098450
0.221609  0.098488
0.222513  0.098525
0.223416  0.098902
0.224319  0.099692
0.225222  0.100707
0.226125  0.101610
0.227028  0.101460
0.227932  0.101234
0.228835  0.101234
0.229636  0.101535
0.230423  0.101460
0.231209  0.101836
0.231996  0.102062
0.232782  0.102174
0.233569  0.102174
0.234356  0.101798
0.235142  0.101572
0.235696  0.101121
0.235986  0.100670
0.236277  0.100632
0.236568  0.100632
0.236859  0.100632
0.237150  0.100707
0.237440  0.100745
0.237731  0.100406
0.238067  0.100594
0.239037  0.102287
0.240006  0.103190
0.240975  0.103378
0.241945  0.103642
0.242914  0.105673
0.243884  0.109811
0.244853  0.110789
0.245822  0.110375
0.247557  0.110864
0.249681  0.111730
0.251806  0.111843
0.253930  0.111993
0.256054  0.112407
0.258179  0.113046
0.260303  0.113122
0.262428  0.114062
0.264211  0.115605
0.265015  0.115567
0.265819  0.115605
0.266623  0.115605
0.267427  0.115755
0.268232  0.113573
0.269036  0.111053
0.269840  0.110977
0.270644  0.112670
0.271513  0.116319
0.272394  0.118313
0.273274  0.118050
0.274154  0.117598
0.275035  0.117410
0.275915  0.117410
0.276795  0.117448
0.277676  0.117410
0.278948  0.117147
0.280699  0.116959
0.282450  0.116996
0.284201  0.116583
0.285953  0.115416
0.287704  0.114363
0.289455  0.115153
0.291206  0.116771
0.292887  0.118727
0.293099  0.120646
0.293312  0.121247
0.293525  0.121210
0.293738  0.121285
0.293950  0.121323
0.294163  0.121247
0.294376  0.121135
0.294589  0.121135
0.294380  0.121135
0.293936  0.122451
0.293492  0.124934
0.293049  0.126176
0.292605  0.128508
0.292161  0.131292
0.291718  0.132157
0.291274  0.132684
0.291502  0.132609
0.293886  0.132270
0.296269  0.131743
0.298653  0.131931
0.301036  0.132533
0.303420  0.132759
0.305803  0.132947
0.308187  0.133323
0.310570  0.136220
0.311525  0.146039
0.312195  0.153675
0.312865  0.154465
0.313535  0.154240
0.314205  0.155970
0.314875  0.159920
0.315545  0.162930
0.316215  0.163983
0.317195  0.163983
0.318587  0.163494
0.319979  0.162967
0.321371  0.162930
0.322763  0.164435
0.324155  0.166090
0.325547  0.166466
0.326939  0.166353
0.328301  0.167218
0.328496  0.168874
0.328691  0.171357
0.328886  0.176360
0.329081  0.182755
0.329276  0.186856
0.329471  0.188285
0.329666  0.188699
0.329861  0.189000
0.329532  0.189151
0.328884  0.189828
0.328235  0.190618
0.327587  0.189828
0.326938  0.189489
0.326290  0.189677
0.325641  0.191032
0.324993  0.192311
0.325204  0.192386
0.328509  0.192612
0.331815  0.193665
0.335121  0.194681
0.338427  0.194530
0.341733  0.195207
0.345039  0.196599
0.348345  0.196975
0.351650  0.197201
0.351842  0.199195
0.351318  0.203559
0.350794  0.206644
0.350270  0.207772
0.349746  0.208487
0.349222  0.209954
0.348698  0.210895
0.348174  0.210895
0.348554  0.211007
0.350238  0.211158
0.351922  0.211233
0.353607  0.211233
0.355291  0.210970
0.356975  0.211196
0.358660  0.211760
0.360344  0.212550
0.362024  0.213678
0.362902  0.214920
0.363779  0.215409
0.364656  0.215371
0.365534  0.215635
0.366411  0.216312
0.367288  0.216838
0.368166  0.217967
0.369043  0.221767
0.369295  0.224851
0.369131  0.225340
0.368968  0.225529
0.368805  0.225980
0.368641  0.226544
0.368478  0.227071
0.368314  0.227259
0.368151  0.227297
0.368497  0.229215
0.370923  0.234745
0.373348  0.241517
0.375774  0.247987
0.378200  0.252652
0.380626  0.255097
0.383051  0.255624
0.385477  0.254947
0.387903  0.254608
0.389679  0.254721
0.391285  0.254834
0.392891  0.254006
0.394496  0.252238
0.396102  0.251937
0.397708  0.252050
0.399314  0.251712
0.400920  0.251373
0.402092  0.251448
0.402581  0.251448
0.403069  0.251862
0.403558  0.252276
0.404047  0.253442
0.404536  0.254533
0.405024  0.254684
0.405513  0.255398
0.406002  0.256038
0.406543  0.256113
0.407085  0.255850
0.407626  0.255812
0.408168  0.256452
0.408710  0.257505
0.409252  0.259461
0.409794  0.260778
0.410336  0.260176
0.411992  0.260063
0.414455  0.261192
0.416918  0.264277
0.419380  0.265480
0.421843  0.266835
0.424305  0.270822
0.426768  0.274622
0.429230  0.276804
0.431259  0.277594
0.431262  0.277669
0.431265  0.279099
0.431268  0.280190
0.431272  0.279926
0.431275  0.279061
0.431278  0.278196
0.431281  0.277331
0.431284  0.277030
0.431837  0.277331
0.432553  0.278083
0.433269  0.278309
0.433985  0.278384
0.434701  0.278497
0.435416  0.278534
0.436132  0.278534
0.436848  0.278008
0.438243  0.276917
0.440803  0.276465
0.443362  0.275337
0.445922  0.273794
0.448482  0.273268
0.451042  0.274133
0.453602  0.275261
0.456162  0.275939
0.458722  0.276240
0.459762  0.276051
0.460745  0.275751
0.461729  0.275976
0.462712  0.276051
0.463696  0.275826
0.464679  0.274697
0.465663  0.272741
0.466646  0.273531
0.467990  0.275901
0.469616  0.276578
0.471243  0.275562
0.472870  0.273531
0.474497  0.272177
0.476124  0.271387
0.477751  0.271349
0.479378  0.271311
0.480990  0.271424
0.482521  0.271349
0.484053  0.270371
0.485584  0.270183
0.487116  0.272891
0.488648  0.276578
0.490179  0.277631
0.491711  0.276653
0.493242  0.278760
0.494998  0.284403
0.496827  0.288955
0.498657  0.287826
0.500486  0.286999
0.502315  0.286660
0.504145  0.286547
0.505974  0.286472
0.507804  0.286096
0.509374  0.286021
0.510459  0.286811
0.511544  0.286923
0.512629  0.287300
0.513714  0.287413
0.514799  0.286660
0.515884  0.286773
0.516969  0.289369
0.518054  0.291099
0.518245  0.290798
0.518382  0.295501
0.518519  0.297231
0.518656  0.297871
0.518792  0.299376
0.518929  0.299225
0.519066  0.298886
0.519203  0.302197
0.520079  0.312241
0.521585  0.316906
0.523091  0.318148
0.524597  0.317696
0.526103  0.318599
0.527609  0.325897
0.529115  0.331691
0.530621  0.334851
0.532064  0.340907
0.533108  0.355090
0.534152  0.369235
0.535196  0.377361
0.536240  0.383681
0.537284  0.386841
0.538328  0.386201
0.539372  0.385599
0.540416  0.386502
0.541858  0.392672
0.543447  0.402867
0.545035  0.408999
0.546623  0.410390
0.548212  0.410390
0.549800  0.408622
0.551389  0.407042
0.552977  0.408773
0.554359  0.411068
0.555315  0.411670
0.556271  0.411406
0.557227  0.413739
0.558183  0.417087
0.559139  0.418253
0.560096  0.417425
0.561052  0.414378
0.562008  0.410466
0.562974  0.406704
0.563940  0.404635
0.564906  0.405462
0.565873  0.411481
0.566839  0.418855
0.567806  0.421563
0.568772  0.422015
0.569739  0.421827
0.571700  0.422542
0.574582  0.424761
0.577465  0.427394
0.580348  0.429426
0.583230  0.431156
0.586113  0.432925
0.588996  0.434204
0.591878  0.435219
0.594450  0.436197
0.594621  0.437777
0.594793  0.438756
0.594964  0.438191
0.595136  0.437702
0.595308  0.438229
0.595479  0.440937
0.595651  0.445377
0.595823  0.449703
0.598163  0.452976
0.601387  0.455158
0.604610  0.456324
0.607834  0.456173
0.611057  0.455271
0.614280  0.455045
0.617504  0.455948
0.620727  0.458543
0.623487  0.461967
0.625197  0.464863
0.626907  0.465390
0.628616  0.463961
0.630326  0.462907
0.632036  0.462644
0.633746  0.462606
0.635456  0.462531
0.637166  0.462757
0.639238  0.464073
0.641349  0.465052
0.643460  0.465541
0.645571  0.465691
0.647682  0.466030
0.649793  0.466406
0.651904  0.466443
0.654015  0.466368
0.656482  0.467008
0.659306  0.467459
0.662131  0.467384
0.664955  0.467647
0.667780  0.467760
0.670604  0.467760
0.673428  0.468136
0.676253  0.471823
0.678906  0.479573
0.679913  0.488263


==> participant1Exp1MAObservedModelledRadarDataDownSampled.txt <==
2.0007  0.1424  0.1840
2.0020  0.1376  0.1842
2.0033  0.1328  0.1836
2.0047  0.1281  0.1829
2.0060  0.1245  0.1842
2.0073  0.1269  0.1846
2.0087  0.1294  0.1836
2.0100  0.1318  0.1828
2.0113  0.1343  0.1816
2.0127  0.1334  0.1800
2.0140  0.1325  0.1804
2.0153  0.1315  0.1809
2.0167  0.1306  0.1808
2.0180  0.1326  0.1813
2.0193  0.1356  0.1816
2.0207  0.1386  0.1816
2.0220  0.1416  0.1824
2.0233  0.1453  0.1825
2.0247  0.1496  0.1836
2.0260  0.1539  0.1836
2.0273  0.1582  0.1824
2.0287  0.1600  0.1836
2.0300  0.1574  0.1838
2.0313  0.1547  0.1845
2.0327  0.1520  0.1853
2.0340  0.1493  0.1882
2.0353  0.1464  0.1883
2.0367  0.1435  0.1882
2.0380  0.1406  0.1883
2.0393  0.1378  0.1877
2.0407  0.1447  0.1862
2.0420  0.1521  0.1855
2.0433  0.1595  0.1848
2.0447  0.1669  0.1824
2.0460  0.1649  0.1838
2.0473  0.1600  0.1840
2.0487  0.1550  0.1835
2.0500  0.1500  0.1837
2.0513  0.1474  0.1835
2.0527  0.1469  0.1823
2.0540  0.1463  0.1810
2.0553  0.1458  0.1788
2.0567  0.1469  0.1799
2.0580  0.1512  0.1795
2.0593  0.1555  0.1808
2.0607  0.1598  0.1811
2.0620  0.1635  0.1812
2.0633  0.1636  0.1814
2.0647  0.1637  0.1808
2.0660  0.1637  0.1648
2.0673  0.1638  0.1626
2.0687  0.1660  0.1616
2.0700  0.1684  0.1610
2.0713  0.1708  0.1624
2.0727  0.1731  0.1656
2.0740  0.1720  0.1668
2.0753  0.1696  0.1672
2.0767  0.1672  0.1652
2.0780  0.1649  0.1643
2.0793  0.1643  0.1644
2.0807  0.1651  0.1645
2.0820  0.1660  0.1686
2.0833  0.1669  0.1757
2.0847  0.1672  0.1791
2.0860  0.1662  0.1798
2.0873  0.1651  0.1813
2.0887  0.1641  0.1817
2.0900  0.1639  0.1811
2.0913  0.1685  0.1789
2.0927  0.1732  0.1823
2.0940  0.1778  0.1805
2.0953  0.1824  0.1783
2.0967  0.1853  0.1740
2.0980  0.1881  0.1732
2.0993  0.1908  0.1730
2.1007  0.1936  0.1730
2.1020  0.1912  0.1730
2.1033  0.1869  0.1740
2.1047  0.1826  0.1740
2.1060  0.1783  0.1747
2.1073  0.1769  0.1874
2.1087  0.1779  0.1885
2.1100  0.1789  0.1979
2.1113  0.1799  0.2046
2.1127  0.1823  0.2042
2.1140  0.1874  0.2051
2.1153  0.1926  0.2103
2.1167  0.1977  0.2102
2.1180  0.2018  0.2097
2.1193  0.1986  0.2098
2.1207  0.1953  0.2084
2.1220  0.1920  0.2085
2.1233  0.1888  0.2072
2.1247  0.1869  0.2071
2.1260  0.1852  0.2073
2.1273  0.1835  0.2068
2.1287  0.1818  0.2064
2.1300  0.1819  0.2062
2.1313  0.1827  0.2048
2.1327  0.1835  0.2051
2.1340  0.1843  0.2057
2.1353  0.1850  0.2058
2.1367  0.1856  0.2059
2.1380  0.1861  0.2065
2.1393  0.1867  0.2073
2.1407  0.1880  0.2091
2.1420  0.1907  0.2098
2.1433  0.1934  0.2107
2.1447  0.1961  0.2188
2.1460  0.1984  0.2175
2.1473  0.1972  0.2174
2.1487  0.1961  0.2185
2.1500  0.1950  0.2191
2.1513  0.1939  0.2199
2.1527  0.1915  0.2197
2.1540  0.1889  0.2195
2.1553  0.1864  0.2178
2.1567  0.1838  0.2179
2.1580  0.1837  0.2212
2.1593  0.1845  0.2207
2.1607  0.1853  0.2206
2.1620  0.1862  0.2206
2.1633  0.1865  0.2205
2.1647  0.1863  0.2205
2.1660  0.1862  0.2207
2.1673  0.1860  0.2212
2.1687  0.1850  0.2241
2.1700  0.1820  0.2417
2.1713  0.1791  0.2415
2.1727  0.1761  0.2439
2.1740  0.1738  0.2449
2.1753  0.1777  0.2452
2.1767  0.1816  0.2471
2.1780  0.1855  0.2493
2.1793  0.1894  0.2521
2.1807  0.1917  0.2510
2.1820  0.1937  0.2484
2.1833  0.1958  0.2459
2.1847  0.1978  0.2479
2.1860  0.1944  0.2467
2.1873  0.1885  0.2468
2.1887  0.1826  0.2456
2.1900  0.1768  0.2475
2.1913  0.1730  0.2453
2.1927  0.1713  0.2443
2.1940  0.1696  0.2445
2.1953  0.1679  0.2442
2.1967  0.1678  0.2450
2.1980  0.1716  0.2451
2.1993  0.1754  0.2450
2.2007  0.1791  0.2453
2.2020  0.1821  0.2469
2.2033  0.1773  0.2484
2.2047  0.1724  0.2480
2.2060  0.1676  0.2409
2.2073  0.1628  0.2393
2.2087  0.1650  0.2362
2.2100  0.1679  0.2283
2.2113  0.1709  0.2268
2.2127  0.1739  0.2301
2.2140  0.1762  0.2268
2.2153  0.1781  0.2262
2.2167  0.1800  0.2269
2.2180  0.1819  0.2326
2.2193  0.1838  0.2347
2.2207  0.1857  0.2348
2.2220  0.1877  0.2354
2.2233  0.1896  0.2425
2.2247  0.1901  0.2480
2.2260  0.1868  0.2507
2.2273  0.1835  0.2532
2.2287  0.1802  0.2536
2.2300  0.1774  0.2550
2.2313  0.1806  0.2548
2.2327  0.1837  0.2546
2.2340  0.1869  0.2555
2.2353  0.1900  0.2556
2.2367  0.1877  0.2551
2.2380  0.1846  0.2543
2.2393  0.1815  0.2538
2.2407  0.1785  0.2522
2.2420  0.1765  0.2522
2.2433  0.1752  0.2472
2.2447  0.1738  0.2444
2.2460  0.1724  0.2449
2.2473  0.1730  0.2446
2.2487  0.1757  0.2437
2.2500  0.1785  0.2424
2.2513  0.1812  0.2452
2.2527  0.1826  0.2455
2.2540  0.1808  0.2459
2.2553  0.1790  0.2456
2.2567  0.1771  0.2457
2.2580  0.1756  0.2447
2.2593  0.1785  0.2457
2.2607  0.1813  0.2458
2.2620  0.1842  0.2460
2.2633  0.1870  0.2464
2.2647  0.1847  0.2481
2.2660  0.1817  0.2501
2.2673  0.1786  0.2501
2.2687  0.1755  0.2364
2.2700  0.1755  0.2286
2.2713  0.1769  0.2292
2.2727  0.1784  0.2238
2.2740  0.1798  0.2247
2.2753  0.1799  0.2255
2.2767  0.1784  0.2269
2.2780  0.1769  0.2218
2.2793  0.1754  0.2212
2.2807  0.1749  0.2204
2.2820  0.1768  0.2215
2.2833  0.1787  0.2176
2.2847  0.1806  0.2191
2.2860  0.1824  0.2384
2.2873  0.1831  0.2392
2.2887  0.1837  0.2392
2.2900  0.1844  0.2405
2.2913  0.1851  0.2415
2.2927  0.1896  0.2412
2.2940  0.1948  0.2427
2.2953  0.1999  0.2437
2.2967  0.2051  0.2506
2.2980  0.2022  0.2560
2.2993  0.1951  0.2561
2.3007  0.1879  0.2557
2.3020  0.1808  0.2521
2.3033  0.1798  0.2519
2.3047  0.1860  0.2520
2.3060  0.1921  0.2510
2.3073  0.1983  0.2516
2.3087  0.2021  0.2554
2.3100  0.1989  0.2560
2.3113  0.1958  0.2589
2.3127  0.1926  0.2578
2.3140  0.1898  0.2595
2.3153  0.1928  0.2599
2.3167  0.1958  0.2572
2.3180  0.1988  0.2563
2.3193  0.2017  0.2559
2.3207  0.2024  0.2569
2.3220  0.2027  0.2621
2.3233  0.2030  0.2555
2.3247  0.2033  0.2552
2.3260  0.2039  0.2518
2.3273  0.2048  0.2508
2.3287  0.2056  0.2503
2.3300  0.2064  0.2492
2.3313  0.2085  0.2502
2.3327  0.2122  0.2480
2.3340  0.2158  0.2506
2.3353  0.2195  0.2603
2.3367  0.2214  0.2608
2.3380  0.2182  0.2615
2.3393  0.2150  0.2614
2.3407  0.2118  0.2623
2.3420  0.2085  0.2640
2.3433  0.2042  0.2642
2.3447  0.1999  0.2641
2.3460  0.1956  0.2672
2.3473  0.1912  0.2688
2.3487  0.1967  0.2729
2.3500  0.2041  0.2724
2.3513  0.2114  0.2714
2.3527  0.2187  0.2766
2.3540  0.2225  0.2768
2.3553  0.2243  0.2795
2.3567  0.2261  0.2839
2.3580  0.2279  0.2830
2.3593  0.2296  0.2837
2.3607  0.2312  0.2844
2.3620  0.2328  0.2852
2.3633  0.2344  0.2843
2.3647  0.2357  0.2828
2.3660  0.2363  0.2817
2.3673  0.2369  0.2817
2.3687  0.2374  0.2819
2.3700  0.2381  0.2816
2.3713  0.2400  0.2875
2.3727  0.2419  0.2886
2.3740  0.2439  0.3025
2.3753  0.2458  0.3038
2.3767  0.2497  0.3068
2.3780  0.2539  0.3074
2.3793  0.2582  0.3097
2.3807  0.2624  0.3120
2.3820  0.2650  0.3153
2.3833  0.2666  0.3153
2.3847  0.2682  0.3109
2.3860  0.2698  0.3051
2.3873  0.2715  0.3169
2.3887  0.2733  0.3207
2.3900  0.2750  0.3193
2.3913  0.2768  0.3194
2.3927  0.2789  0.3187
2.3940  0.2824  0.3184
2.3953  0.2860  0.3149
2.3967  0.2895  0.3143
2.3980  0.2929  0.3221
2.3993  0.2933  0.3276
2.4007  0.2937  0.3276
2.4020  0.2942  0.3276
2.4033  0.2946  0.3273
2.4047  0.2939  0.3301
2.4060  0.2930  0.3380
2.4073  0.2922  0.3487
2.4087  0.2913  0.3516
2.4100  0.2939  0.3507
2.4113  0.2987  0.3500
2.4127  0.3034  0.3517
2.4140  0.3082  0.3529
2.4153  0.3115  0.3783
2.4167  0.3129  0.3946
2.4180  0.3142  0.3974
2.4193  0.3155  0.4104
2.4207  0.3172  0.4123
2.4220  0.3200  0.4104
2.4233  0.3228  0.4131
2.4247  0.3255  0.4168
2.4260  0.3283  0.4182
2.4273  0.3287  0.4256
2.4287  0.3291  0.4455
2.4300  0.3295  0.4549
2.4313  0.3299  0.4561
2.4327  0.3289  0.4575
2.4340  0.3276  0.4575
2.4353  0.3263  0.4572
2.4367  0.3250  0.4616
2.4380  0.3285  0.4621
2.4393  0.3351  0.4655
2.4407  0.3417  0.4663
2.4420  0.3483  0.4692
2.4433  0.3518  0.4728
2.4447  0.3508  0.4846
2.4460  0.3497  0.4875
2.4473  0.3487  0.4912
2.4487  0.3486  0.4914
2.4500  0.3519  0.4917
2.4513  0.3553  0.4913
2.4527  0.3587  0.4925
2.4540  0.3620  0.4955
2.4553  0.3638  0.4981
2.4567  0.3655  0.4985
2.4580  0.3673  0.5003
2.4593  0.3690  0.5076
2.4607  0.3691  0.5129
2.4620  0.3688  0.5138
2.4633  0.3685  0.5154
2.4647  0.3682  0.5157
2.4660  0.3709  0.5264
2.4673  0.3758  0.5446
2.4687  0.3806  0.5541
2.4700  0.3855  0.5539
2.4713  0.3897  0.5536
2.4727  0.3929  0.5526
2.4740  0.3961  0.5499
2.4753  0.3993  0.5496
2.4767  0.4021  0.5493
2.4780  0.4031  0.5498
2.4793  0.4040  0.5519
2.4807  0.4050  0.5535
2.4820  0.4060  0.5553
2.4833  0.4071  0.5550
2.4847  0.4082  0.5558
2.4860  0.4093  0.5597
2.4873  0.4103  0.5607
2.4887  0.4145  0.5620
2.4900  0.4194  0.5674
2.4913  0.4243  0.5741
2.4927  0.4292  0.5814
2.4940  0.4313  0.5824
2.4953  0.4313  0.5854
2.4967  0.4313  0.5841
2.4980  0.4313  0.5820
2.4993  0.4318  0.5820
2.5007  0.4333  0.5832
2.5020  0.4347  0.5834
2.5033  0.4361  0.5835
2.5047  0.4382  0.5815
2.5060  0.4434  0.5796
2.5073  0.4485  0.5771
2.5087  0.4536  0.5795
2.5100  0.4587  0.5807
2.5113  0.4607  0.5801
2.5127  0.4627  0.5805
2.5140  0.4647  0.5788
2.5153  0.4666  0.5774
2.5167  0.4696  0.5811
2.5180  0.4729  0.5774
2.5193  0.4761  0.5748
2.5207  0.4794  0.5747
2.5220  0.4825  0.5747
2.5233  0.4856  0.5733
2.5247  0.4886  0.5811
2.5260  0.4917  0.5812
2.5273  0.4950  0.5904
2.5287  0.4987  0.5944
2.5300  0.5023  0.5931
2.5313  0.5060  0.5929
2.5327  0.5094  0.5923
2.5340  0.5115  0.5934
2.5353  0.5137  0.5940
2.5367  0.5159  0.5932
2.5380  0.5181  0.5982
2.5393  0.5184  0.6032
2.5407  0.5187  0.6059
2.5420  0.5189  0.6074
2.5433  0.5192  0.6107
2.5447  0.5216  0.6264
2.5460  0.5246  0.6273
2.5473  0.5276  0.6357
2.5487  0.5306  0.6446
2.5500  0.5331  0.6636
2.5513  0.5352  0.6830
2.5527  0.5373  0.6908
2.5540  0.5394  0.6897
2.5553  0.5419  0.6954
2.5567  0.5450  0.7079
2.5580  0.5482  0.7089
2.5593  0.5514  0.7064
2.5607  0.5544  0.7094
2.5620  0.5563  0.7097
2.5633  0.5582  0.7138
2.5647  0.5601  0.7141
2.5660  0.5620  0.7090
2.5673  0.5639  0.7046
2.5687  0.5659  0.7097
2.5700  0.5678  0.7170
2.5713  0.5697  0.7172
2.5727  0.5746  0.7193
2.5740  0.5803  0.7225
2.5753  0.5861  0.7249
2.5767  0.5919  0.7265
2.5780  0.5946  0.7282
2.5793  0.5950  0.7285
2.5807  0.5953  0.7285
2.5820  0.5957  0.7332
2.5833  0.5982  0.7381
2.5847  0.6046  0.7402
2.5860  0.6111  0.7395
2.5873  0.6175  0.7399
2.5887  0.6235  0.7437
2.5900  0.6269  0.7457
2.5913  0.6303  0.7442
2.5927  0.6337  0.7441
2.5940  0.6372  0.7441
2.5953  0.6413  0.7455
2.5967  0.6456  0.7459
2.5980  0.6498  0.7464
2.5993  0.6540  0.7463
2.6007  0.6593  0.7470
2.6020  0.6650  0.7471
2.6033  0.6706  0.7472
2.6047  0.6763  0.7496
2.6060  0.6799  0.7590
2.6073  0.6819  0.7614
2.6087  0.6839  0.7612
2.6100  0.6860  0.7615
2.6113  0.6892  0.7618
2.6127  0.6947  0.7620
2.6140  0.7002  0.7610
2.6153  0.7058  0.7587
2.6167  0.7108  0.7614
2.6180  0.7129  0.7661
2.6193  0.7150  0.7669
2.6207  0.7171  0.7714
2.6220  0.7193  0.7730
2.6233  0.7214  0.7724
2.6247  0.7236  0.7715
2.6260  0.7258  0.7765
2.6273  0.7280  0.7888
2.6287  0.7303  0.8286
2.6300  0.7328  0.8397
2.6313  0.7352  0.8412
2.6327  0.7376  0.8473
2.6340  0.7402  0.8524
2.6353  0.7429  0.8542
2.6367  0.7456  0.8543
2.6380  0.7483  0.8543
2.6393  0.7509  0.8540
2.6407  0.7533  0.8541
2.6420  0.7558  0.8547
2.6433  0.7582  0.8538
2.6447  0.7606  0.8539
2.6460  0.7627  0.8541
2.6473  0.7647  0.8534
2.6487  0.7668  0.8556
2.6500  0.7689  0.8548
2.6513  0.7704  0.8534
2.6527  0.7719  0.8537
2.6540  0.7734  0.8538
2.6553  0.7749  0.8539
2.6567  0.7784  0.8549
2.6580  0.7828  0.8551
2.6593  0.7871  0.8550
2.6607  0.7914  0.8548
2.6620  0.7913  0.8546
2.6633  0.7871  0.8556
2.6647  0.7829  0.8578
2.6660  0.7787  0.8596
2.6673  0.7774  0.8597
2.6687  0.7823  0.8593
2.6700  0.7871  0.8595
2.6713  0.7919  0.8597
2.6727  0.7960  0.8598
2.6740  0.7949  0.8598
2.6753  0.7937  0.8625
2.6767  0.7926  0.8656
2.6780  0.7915  0.8659
2.6793  0.7938  0.8659
2.6807  0.7964  0.8657
2.6820  0.7990  0.8665
2.6833  0.8016  0.8665
2.6847  0.8039  0.8667
2.6860  0.8060  0.8667
2.6873  0.8080  0.8666
2.6887  0.8101  0.8679
2.6900  0.8113  0.8694
2.6913  0.8118  0.8699
2.6927  0.8122  0.8700
2.6940  0.8126  0.8710
2.6953  0.8129  0.8712
2.6967  0.8128  0.8717
2.6980  0.8128  0.8717
2.6993  0.8128  0.8717
2.7007  0.8132  0.8716
2.7020  0.8169  0.8717
2.7033  0.8206  0.8718
2.7047  0.8243  0.8718
2.7060  0.8280  0.8713
2.7073  0.8325  0.8717
2.7087  0.8371  0.8717
2.7100  0.8417  0.8717
2.7113  0.8463  0.8741
2.7127  0.8445  0.8783
2.7140  0.8401  0.8789
2.7153  0.8357  0.8788
2.7167  0.8313  0.8785
2.7180  0.8312  0.8785
2.7193  0.8353  0.8785
2.7207  0.8393  0.8785
2.7220  0.8434  0.8787
2.7233  0.8469  0.8788
2.7247  0.8493  0.8785
2.7260  0.8517  0.8776
2.7273  0.8541  0.8723
2.7287  0.8562  0.8608
2.7300  0.8553  0.8606
2.7313  0.8544  0.8606
2.7327  0.8535  0.8552
2.7340  0.8526  0.8526
2.7353  0.8600  0.8515
2.7367  0.8684  0.8514
2.7380  0.8768  0.8513
2.7393  0.8852  0.8510
2.7407  0.8830  0.8506
2.7420  0.8762  0.8500
2.7433  0.8694  0.8496
2.7447  0.8627  0.8492
2.7460  0.8616  0.8491
2.7473  0.8663  0.8471
2.7487  0.8710  0.8433
2.7500  0.8757  0.8432
2.7513  0.8792  0.8434
2.7527  0.8800  0.8431
2.7540  0.8808  0.8418
2.7553  0.8817  0.8392
2.7567  0.8827  0.8395
2.7580  0.8860  0.8414
2.7593  0.8892  0.8427
2.7607  0.8925  0.8435
2.7620  0.8958  0.8429
2.7633  0.8988  0.8401
2.7647  0.9018  0.8369
2.7660  0.9048  0.8352
2.7673  0.9078  0.8380
2.7687  0.9085  0.8377
2.7700  0.9081  0.8414
2.7713  0.9077  0.8407
2.7727  0.9073  0.8454
2.7740  0.9071  0.8482
2.7753  0.9069  0.8436
2.7767  0.9067  0.8420
2.7780  0.9065  0.8423
2.7793  0.9072  0.8428
2.7807  0.9101  0.8424
2.7820  0.9131  0.8414
2.7833  0.9160  0.8425
2.7847  0.9189  0.8432
2.7860  0.9217  0.8438
2.7873  0.9245  0.8425
2.7887  0.9273  0.8376
2.7900  0.9302  0.8358
2.7913  0.9262  0.8350
2.7927  0.9213  0.8337
2.7940  0.9165  0.8321
2.7953  0.9116  0.8304
2.7967  0.9107  0.8302
2.7980  0.9118  0.8303
2.7993  0.9128  0.8314
2.8007  0.9139  0.8318
2.8020  0.9162  0.8314
2.8033  0.9198  0.8312
2.8047  0.9235  0.8312
2.8060  0.9271  0.8310
2.8073  0.9298  0.8323
2.8087  0.9299  0.8323
2.8100  0.9300  0.8323
2.8113  0.9301  0.8297
2.8127  0.9305  0.8257
2.8140  0.9348  0.8262
2.8153  0.9390  0.8270
2.8167  0.9432  0.8296
2.8180  0.9474  0.8294
2.8193  0.9449  0.8288
2.8207  0.9413  0.8268
2.8220  0.9378  0.8267
2.8233  0.9342  0.8264
2.8247  0.9013  0.8290
2.8260  0.8537  0.8268
2.8273  0.8061  0.8264
2.8287  0.7586  0.8334
2.8300  0.7338  0.8419
2.8313  0.7351  0.8404
2.8327  0.7365  0.8409
2.8340  0.7379  0.8421
2.8353  0.7393  0.8425
2.8367  0.7409  0.8423
2.8380  0.7426  0.8424
2.8393  0.7442  0.8423
2.8407  0.7459  0.8423
2.8420  0.7483  0.8431
2.8433  0.7507  0.8429
2.8447  0.7531  0.8429
2.8460  0.7555  0.8458
2.8473  0.7592  0.8533
2.8487  0.7630  0.8586
2.8500  0.7669  0.8583
2.8513  0.7707  0.8582
2.8527  0.7709  0.8582
2.8540  0.7691  0.8589
2.8553  0.7673  0.8587
2.8567  0.7654  0.8574
2.8580  0.7649  0.8586
2.8593  0.7658  0.8611
2.8607  0.7668  0.8653
2.8620  0.7677  0.8656
2.8633  0.7688  0.8701
2.8647  0.7703  0.8786
2.8660  0.7719  0.8802
2.8673  0.7734  0.8798
2.8687  0.7752  0.8806
2.8700  0.7809  0.8819
2.8713  0.7867  0.8824
2.8727  0.7924  0.8799
2.8740  0.7982  0.8807
2.8753  0.7976  0.8804
2.8767  0.7959  0.8807
2.8780  0.7943  0.8809
2.8793  0.7926  0.8807
2.8807  0.7942  0.8806
2.8820  0.7976  0.8799
2.8833  0.8011  0.8800
2.8847  0.8045  0.8799
2.8860  0.8050  0.8797
2.8873  0.8017  0.8797
2.8887  0.7984  0.8797
2.8900  0.7951  0.8797
2.8913  0.7936  0.8799
2.8927  0.7974  0.8800
2.8940  0.8013  0.8800
2.8953  0.8051  0.8801
2.8967  0.8089  0.8801
2.8980  0.8116  0.8800
2.8993  0.8144  0.8800
2.9007  0.8171  0.8799
2.9020  0.8198  0.8800
2.9033  0.8229  0.8815
2.9047  0.8260  0.8830
2.9060  0.8292  0.8828
2.9073  0.8323  0.8828
2.9087  0.8338  0.8830
2.9100  0.8343  0.8815
2.9113  0.8348  0.8795
2.9127  0.8353  0.8792
2.9140  0.8351  0.8792
2.9153  0.8339  0.8792
2.9167  0.8328  0.8792
2.9180  0.8317  0.8793
2.9193  0.8316  0.8794
2.9207  0.8350  0.8804
2.9220  0.8384  0.8822
2.9233  0.8418  0.8819
2.9247  0.8451  0.8820
2.9260  0.8465  0.8821
2.9273  0.8478  0.8819
2.9287  0.8492  0.8780
2.9300  0.8506  0.8773
2.9313  0.8505  0.8776
2.9327  0.8502  0.8782
2.9340  0.8498  0.8799
2.9353  0.8495  0.8806
2.9367  0.8498  0.8811
2.9380  0.8505  0.8844
2.9393  0.8512  0.8860
2.9407  0.8519  0.8868
2.9420  0.8533  0.8866
2.9433  0.8558  0.8866
2.9447  0.8582  0.8865
2.9460  0.8606  0.8856
2.9473  0.8624  0.8827
2.9487  0.8619  0.8822
2.9500  0.8615  0.8821
2.9513  0.8610  0.8822
2.9527  0.8606  0.8833
2.9540  0.8642  0.8830
2.9553  0.8678  0.8830
2.9567  0.8714  0.8825
2.9580  0.8750  0.8826
2.9593  0.8788  0.8819
2.9607  0.8826  0.8809
2.9620  0.8864  0.8803
2.9633  0.8901  0.8758
2.9647  0.8928  0.8703
2.9660  0.8948  0.8710
2.9673  0.8967  0.8707
2.9687  0.8987  0.8692
2.9700  0.8997  0.8699
2.9713  0.8992  0.8697
2.9727  0.8988  0.8695
2.9740  0.8984  0.8691
2.9753  0.8989  0.8685
2.9767  0.9030  0.8676
2.9780  0.9070  0.8676
2.9793  0.9111  0.8679
2.9807  0.9151  0.8695
2.9820  0.9161  0.8701
2.9833  0.9172  0.8710
2.9847  0.9182  0.8716
2.9860  0.9192  0.8716
2.9873  0.9225  0.8719
2.9887  0.9265  0.8720
2.9900  0.9304  0.8720
2.9913  0.9344  0.8721
2.9927  0.9348  0.8724
2.9940  0.9329  0.8726
2.9953  0.9310  0.8728
2.9967  0.9291  0.8736
2.9980  0.9287  0.8738
2.9993  0.9304  0.8750
3.0007  0.9321  0.8752
3.0020  0.9338  0.8743
3.0033  0.9356  0.8706
3.0047  0.9376  0.8695
3.0060  0.9397  0.8730
3.0073  0.9418  0.8763
3.0087  0.9438  0.8763
3.0100  0.9415  0.8765
3.0113  0.9392  0.8777
3.0127  0.9369  0.8786
3.0140  0.9346  0.8789
3.0153  0.9351  0.8792
3.0167  0.9363  0.8789
3.0180  0.9374  0.8815
3.0193  0.9386  0.8815
3.0207  0.9411  0.8796
3.0220  0.9445  0.8787
3.0233  0.9479  0.8785
3.0247  0.9512  0.8783
3.0260  0.9534  0.8785
3.0273  0.9538  0.8785
3.0287  0.9542  0.8798
3.0300  0.9546  0.8817
3.0313  0.9553  0.8851
3.0327  0.9575  0.8847
3.0340  0.9597  0.8843
3.0353  0.9619  0.8846
3.0367  0.9641  0.8835
3.0380  0.9619  0.8817
3.0393  0.9596  0.8799
3.0407  0.9573  0.8797
3.0420  0.9551  0.8800
3.0433  0.9592  0.8802
3.0447  0.9651  0.8804
3.0460  0.9709  0.8806
3.0473  0.9768  0.8812
3.0487  0.9793  0.8822
3.0500  0.9795  0.8822
3.0513  0.9797  0.8828
3.0527  0.9798  0.8836
3.0540  0.9815  0.8839
3.0553  0.9855  0.8842
3.0567  0.9895  0.8844
3.0580  0.9935  0.8824
3.0593  0.9965  0.8822
3.0607  0.9950  0.8821
3.0620  0.9936  0.8814
3.0633  0.9921  0.8802
3.0647  0.9907  0.8790
3.0660  0.9920  0.8787
3.0673  0.9935  0.8784
3.0687  0.9949  0.8764
3.0700  0.9963  0.8760
3.0713  0.9942  0.8759
3.0727  0.9910  0.8745
3.0740  0.9879  0.8745
3.0753  0.9847  0.8752
3.0767  0.9856  0.8771
3.0780  0.9895  0.8778
3.0793  0.9934  0.8776
3.0807  0.9973  0.8770
3.0820  0.9995  0.8805
3.0833  0.9991  0.8804
3.0847  0.9987  0.8806
3.0860  0.9983  0.8818
3.0873  0.9979  0.8824
3.0887  0.9976  0.8824
3.0900  0.9973  0.8823
3.0913  0.9970  0.8823
3.0927  0.9967  0.8823
3.0940  0.9951  0.8822
3.0953  0.9933  0.8819
3.0967  0.9916  0.8819
3.0980  0.9899  0.8810
3.0993  0.9888  0.8806
3.1007  0.9879  0.8805
3.1020  0.9870  0.8804
3.1033  0.9861  0.8804
3.1047  0.9869  0.8809
3.1060  0.9890  0.8777
3.1073  0.9911  0.8771
3.1087  0.9932  0.8785
3.1100  0.9951  0.8777
3.1113  0.9965  0.8784
3.1127  0.9979  0.8804
3.1140  0.9993  0.8805
3.1153  1.0000  0.8802
3.1167  0.9971  0.8804
3.1180  0.9941  0.8798
3.1193  0.9912  0.8809
3.1207  0.9883  0.8812
3.1220  0.9884  0.8812
3.1233  0.9887  0.8812
3.1247  0.9890  0.8812
3.1260  0.9893  0.8814
3.1273  0.9851  0.8811
3.1287  0.9793  0.8795
3.1300  0.9736  0.8752
3.1313  0.9678  0.8720
3.1327  0.9669  0.8714
3.1340  0.9697  0.8703
3.1353  0.9726  0.8697
3.1367  0.9755  0.8677
3.1380  0.9767  0.8677
3.1393  0.9750  0.8676
3.1407  0.9733  0.8685
3.1420  0.9717  0.8686
3.1433  0.9704  0.8697
3.1447  0.9720  0.8692
3.1460  0.9735  0.8686
3.1473  0.9751  0.8668
3.1487  0.9766  0.8666
3.1500  0.9776  0.8657
3.1513  0.9785  0.8625
3.1527  0.9795  0.8608
3.1540  0.9804  0.8604
3.1553  0.9804  0.8605
3.1567  0.9801  0.8613
3.1580  0.9798  0.8613
3.1593  0.9795  0.8614
3.1607  0.9775  0.8617
3.1620  0.9742  0.8617
3.1633  0.9709  0.8616
3.1647  0.9676  0.8618
3.1660  0.9636  0.8653
3.1673  0.9585  0.8650
3.1687  0.9533  0.8648
3.1700  0.9481  0.8645
3.1713  0.9436  0.8650
3.1727  0.9436  0.8681
3.1740  0.9436  0.8685
3.1753  0.9436  0.8685
3.1767  0.9436  0.8708
3.1780  0.9453  0.8720
3.1793  0.9471  0.8720
3.1807  0.9490  0.8706
3.1820  0.9508  0.8673
3.1833  0.9503  0.8659
3.1847  0.9490  0.8661
3.1860  0.9478  0.8638
3.1873  0.9465  0.8639
3.1887  0.9439  0.8645
3.1900  0.9401  0.8643
3.1913  0.9363  0.8658
3.1927  0.9325  0.8676
3.1940  0.9287  0.8673
3.1953  0.9248  0.8670
3.1967  0.9209  0.8671
3.1980  0.9170  0.8689
3.1993  0.9139  0.8695
3.2007  0.9161  0.8695
3.2020  0.9182  0.8697
3.2033  0.9203  0.8692
3.2047  0.9224  0.8674
3.2060  0.9200  0.8686
3.2073  0.9172  0.8667
3.2087  0.9143  0.8661
3.2100  0.9115  0.8656
3.2113  0.9114  0.8605
3.2127  0.9122  0.8577
3.2140  0.9130  0.8560
3.2153  0.9138  0.8554
3.2167  0.9123  0.8538
3.2180  0.9085  0.8535
3.2193  0.9047  0.8516
3.2207  0.9010  0.8527
3.2220  0.8985  0.8540
3.2233  0.8988  0.8541
3.2247  0.8991  0.8534
3.2260  0.8994  0.8533
3.2273  0.8996  0.8522
3.2287  0.8992  0.8518
3.2300  0.8987  0.8515
3.2313  0.8982  0.8523
3.2327  0.8977  0.8521
3.2340  0.8979  0.8558
3.2353  0.8980  0.8572
3.2367  0.8982  0.8584
3.2380  0.8983  0.8590
3.2393  0.8965  0.8584
3.2407  0.8938  0.8580
3.2420  0.8911  0.8564
3.2433  0.8884  0.8547
3.2447  0.8877  0.8551
3.2460  0.8887  0.8552
3.2473  0.8898  0.8550
3.2487  0.8908  0.8544
3.2500  0.8907  0.8545
3.2513  0.8881  0.8547
3.2527  0.8855  0.8551
3.2540  0.8829  0.8554
3.2553  0.8805  0.8536
3.2567  0.8796  0.8531
3.2580  0.8786  0.8527
3.2593  0.8777  0.8523
3.2607  0.8767  0.8522
3.2620  0.8759  0.8522
3.2633  0.8752  0.8527
3.2647  0.8744  0.8514
3.2660  0.8736  0.8463
3.2673  0.8721  0.8488
3.2687  0.8703  0.8515
3.2700  0.8685  0.8518
3.2713  0.8667  0.8484
3.2727  0.8634  0.8466
3.2740  0.8588  0.8469
3.2753  0.8541  0.8398
3.2767  0.8495  0.8324
3.2780  0.8469  0.8307
3.2793  0.8491  0.8304
3.2807  0.8513  0.8264
3.2820  0.8535  0.8266
3.2833  0.8555  0.8263
3.2847  0.8554  0.8258
3.2860  0.8553  0.8236
3.2873  0.8553  0.8231
3.2887  0.8552  0.8221
3.2900  0.8549  0.8223
3.2913  0.8547  0.8162
3.2927  0.8544  0.8145
3.2940  0.8541  0.8143
3.2953  0.8521  0.8141
3.2967  0.8492  0.8125
3.2980  0.8463  0.8117
3.2993  0.8435  0.8138
3.3007  0.8411  0.8141
3.3020  0.8391  0.8142
3.3033  0.8371  0.8144
3.3047  0.8352  0.8095
3.3060  0.8340  0.8065
3.3073  0.8345  0.8069
3.3087  0.8351  0.8059
3.3100  0.8357  0.8094
3.3113  0.8360  0.8141
3.3127  0.8338  0.8142
3.3140  0.8317  0.8137
3.3153  0.8295  0.8125
3.3167  0.8274  0.8108
3.3180  0.8270  0.8113
3.3193  0.8268  0.8206
3.3207  0.8266  0.8217
3.3220  0.8264  0.8203
3.3233  0.8249  0.8201
3.3247  0.8229  0.8188
3.3260  0.8208  0.8188
3.3273  0.8187  0.8193
3.3287  0.8181  0.8190
3.3300  0.8190  0.8174
3.3313  0.8198  0.8169
3.3327  0.8207  0.8128
3.3340  0.8204  0.8050
3.3353  0.8173  0.8020
3.3367  0.8141  0.7988
3.3380  0.8109  0.8019
3.3393  0.8081  0.7996
3.3407  0.8097  0.8004
3.3420  0.8113  0.7997
3.3433  0.8129  0.7985
3.3447  0.8146  0.7976
3.3460  0.8129  0.7972
3.3473  0.8108  0.7991
3.3487  0.8087  0.8023
3.3500  0.8066  0.8025
3.3513  0.8043  0.8021
3.3527  0.8019  0.8064
3.3540  0.7995  0.8161
3.3553  0.7971  0.8185
3.3567  0.7958  0.8182
3.3580  0.7957  0.8183
3.3593  0.7957  0.8183
3.3607  0.7956  0.8184
3.3620  0.7965  0.8200
3.3633  0.8002  0.8234
3.3647  0.8038  0.8235
3.3660  0.8075  0.8230
3.3673  0.8107  0.8159
3.3687  0.8077  0.8150
3.3700  0.8048  0.8148
3.3713  0.8018  0.8144
3.3727  0.7989  0.8119
3.3740  0.7979  0.8110
3.3753  0.7972  0.8108
3.3767  0.7965  0.8089
3.3780  0.7958  0.8087
3.3793  0.7947  0.8075
3.3807  0.7935  0.8075
3.3820  0.7922  0.8069
3.3833  0.7909  0.8059
3.3847  0.7897  0.8056
3.3860  0.7887  0.8055
3.3873  0.7877  0.8065
3.3887  0.7867  0.8052
3.3900  0.7855  0.8042
3.3913  0.7840  0.8060
3.3927  0.7825  0.8124
3.3940  0.7810  0.8134
3.3953  0.7796  0.8212
3.3967  0.7787  0.8292
3.3980  0.7778  0.8316
3.3993  0.7769  0.8308
3.4007  0.7761  0.8393
3.4020  0.7771  0.8394
3.4033  0.7784  0.8401
3.4047  0.7797  0.8456
3.4060  0.7810  0.8485
3.4073  0.7798  0.8491
3.4087  0.7774  0.8552
3.4100  0.7750  0.8556
3.4113  0.7725  0.8561
3.4127  0.7712  0.8591
3.4140  0.7712  0.8591
3.4153  0.7713  0.8571
3.4167  0.7713  0.8602
3.4180  0.7714  0.8587
3.4193  0.7713  0.8550
3.4207  0.7713  0.8546
3.4220  0.7712  0.8545
3.4233  0.7711  0.8547
3.4247  0.7701  0.8549
3.4260  0.7691  0.8547
3.4273  0.7680  0.8543
3.4287  0.7670  0.8544
3.4300  0.7701  0.8543
3.4313  0.7739  0.8539
3.4327  0.7778  0.8537
3.4340  0.7816  0.8539
3.4353  0.7810  0.8541
3.4367  0.7778  0.8533
3.4380  0.7746  0.8546
3.4393  0.7715  0.8554
3.4407  0.7703  0.8556
3.4420  0.7715  0.8579
3.4433  0.7728  0.8605
3.4447  0.7740  0.8605
3.4460  0.7744  0.8604
3.4473  0.7722  0.8588
3.4487  0.7699  0.8583
3.4500  0.7677  0.8582
3.4513  0.7655  0.8581
3.4527  0.7652  0.8538
3.4540  0.7648  0.8510
3.4553  0.7644  0.8508
3.4567  0.7641  0.8514
3.4580  0.7665  0.8531
3.4593  0.7694  0.8537
3.4607  0.7724  0.8541
3.4620  0.7753  0.8514
3.4633  0.7753  0.8499
3.4647  0.7735  0.8499
3.4660  0.7717  0.8498
3.4673  0.7700  0.8501
3.4687  0.7684  0.8511
3.4700  0.7671  0.8522
3.4713  0.7658  0.8519
3.4727  0.7645  0.8535
3.4740  0.7632  0.8536
3.4753  0.7623  0.8547
3.4767  0.7614  0.8548
3.4780  0.7605  0.8556
3.4793  0.7596  0.8582
3.4807  0.7598  0.8584
3.4820  0.7601  0.8623
3.4833  0.7603  0.8647
3.4847  0.7606  0.8652
3.4860  0.7592  0.8655
3.4873  0.7576  0.8679
3.4887  0.7559  0.8680
3.4900  0.7542  0.8682
3.4913  0.7545  0.8673
3.4927  0.7559  0.8665
3.4940  0.7573  0.8658
3.4953  0.7587  0.8616
3.4967  0.7599  0.8594
3.4980  0.7607  0.8586
3.4993  0.7615  0.8565
3.5007  0.7623  0.8535
3.5020  0.7626  0.8537
3.5033  0.7611  0.8556
3.5047  0.7596  0.8520
3.5060  0.7581  0.8518
3.5073  0.7567  0.8495
3.5087  0.7582  0.8434
3.5100  0.7597  0.8446
3.5113  0.7611  0.8407
3.5127  0.7626  0.8388
3.5140  0.7638  0.8390
3.5153  0.7649  0.8378
3.5167  0.7659  0.8320
3.5180  0.7670  0.8316
3.5193  0.7681  0.8345
3.5207  0.7691  0.8354
3.5220  0.7702  0.8473
3.5233  0.7712  0.8494
3.5247  0.7707  0.8496
3.5260  0.7680  0.8500
3.5273  0.7653  0.8498
3.5287  0.7626  0.8498
3.5300  0.7602  0.8503
3.5313  0.7587  0.8503
3.5327  0.7573  0.8505
3.5340  0.7558  0.8502
3.5353  0.7544  0.8505
3.5367  0.7587  0.8495
3.5380  0.7630  0.8483
3.5393  0.7673  0.8484
3.5407  0.7716  0.8476
3.5420  0.7719  0.8433
3.5433  0.7712  0.8431
3.5447  0.7705  0.8439
3.5460  0.7698  0.8440
3.5473  0.7693  0.8441
3.5487  0.7691  0.8443
3.5500  0.7689  0.8438
3.5513  0.7687  0.8434
3.5527  0.7691  0.8432
3.5540  0.7703  0.8434
3.5553  0.7715  0.8442
3.5567  0.7728  0.8419
3.5580  0.7735  0.8420
3.5593  0.7724  0.8411
3.5607  0.7713  0.8410
3.5620  0.7702  0.8430
3.5633  0.7691  0.8437
3.5647  0.7727  0.8441
3.5660  0.7763  0.8440
3.5673  0.7800  0.8431
3.5687  0.7836  0.8435
3.5700  0.7806  0.8429
3.5713  0.7760  0.8417
3.5727  0.7713  0.8408
3.5740  0.7666  0.8402
3.5753  0.7661  0.8407
3.5767  0.7685  0.8413
3.5780  0.7708  0.8364
3.5793  0.7732  0.8358
3.5807  0.7729  0.8323
3.5820  0.7684  0.8238
3.5833  0.7640  0.8212
3.5847  0.7595  0.8208
3.5860  0.7568  0.8163
3.5873  0.7617  0.8126
3.5887  0.7667  0.8111
3.5900  0.7716  0.8103
3.5913  0.7765  0.8086
3.5927  0.7708  0.8078
3.5940  0.7650  0.8075
3.5953  0.7593  0.8038
3.5967  0.7535  0.8097
3.5980  0.7550  0.8304
3.5993  0.7587  0.8411
3.6007  0.7623  0.8402
3.6020  0.7659  0.8430
3.6033  0.7673  0.8517
3.6047  0.7672  0.8540
3.6060  0.7671  0.8550
3.6073  0.7669  0.8536
3.6087  0.7660  0.8515
3.6100  0.7637  0.8514
3.6113  0.7615  0.8514
3.6127  0.7592  0.8509
3.6140  0.7579  0.8509
3.6153  0.7610  0.8502
3.6167  0.7642  0.8515
3.6180  0.7673  0.8512
3.6193  0.7704  0.8495
3.6207  0.7713  0.8462
3.6220  0.7722  0.8380
3.6233  0.7730  0.8382
3.6247  0.7739  0.8375
3.6260  0.7741  0.8386
3.6273  0.7741  0.8390
3.6287  0.7741  0.8394
3.6300  0.7741  0.8399
3.6313  0.7754  0.8435
3.6327  0.7774  0.8479
3.6340  0.7795  0.8490
3.6353  0.7816  0.8482
3.6367  0.7839  0.8503
3.6380  0.7865  0.8501
3.6393  0.7892  0.8500
3.6407  0.7918  0.8502
3.6420  0.7934  0.8500
3.6433  0.7904  0.8489
3.6447  0.7873  0.8489
3.6460  0.7842  0.8488
3.6473  0.7812  0.8488
3.6487  0.7832  0.8488
3.6500  0.7854  0.8491
3.6513  0.7877  0.8503
3.6527  0.7899  0.8507
3.6540  0.7858  0.8503
3.6553  0.7798  0.8506
3.6567  0.7737  0.8505
3.6580  0.7677  0.8509
3.6593  0.7679  0.8516
3.6607  0.7732  0.8512
3.6620  0.7784  0.8500
3.6633  0.7836  0.8495
3.6647  0.7868  0.8500
3.6660  0.7864  0.8507
3.6673  0.7859  0.8505
3.6687  0.7855  0.8500
3.6700  0.7855  0.8505
3.6713  0.7881  0.8506
3.6727  0.7906  0.8505
3.6740  0.7931  0.8512
3.6753  0.7956  0.8501
3.6767  0.7945  0.8500
3.6780  0.7933  0.8499
3.6793  0.7920  0.8500
3.6807  0.7907  0.8501
3.6820  0.7894  0.8507
3.6833  0.7881  0.8508
3.6847  0.7867  0.8508
3.6860  0.7853  0.8506
3.6873  0.7843  0.8502
3.6887  0.7836  0.8509
3.6900  0.7829  0.8521
3.6913  0.7822  0.8520
3.6927  0.7835  0.8523
3.6940  0.7885  0.8553
3.6953  0.7935  0.8543
3.6967  0.7986  0.8473
3.6980  0.8020  0.8349
3.6993  0.7962  0.8329
3.7007  0.7904  0.8354
3.7020  0.7846  0.8187
3.7033  0.7788  0.8045
3.7047  0.7817  0.8001
3.7060  0.7851  0.7992
3.7073  0.7885  0.7999
3.7087  0.7919  0.8015
3.7100  0.7894  0.8013
3.7113  0.7850  0.8018
3.7127  0.7806  0.8019
3.7140  0.7761  0.8043
3.7153  0.7762  0.8048
3.7167  0.7801  0.8029
3.7180  0.7840  0.8025
3.7193  0.7879  0.8011
3.7207  0.7911  0.7991
3.7220  0.7928  0.7983
3.7233  0.7945  0.7980
3.7247  0.7962  0.7970
3.7260  0.7978  0.7952
3.7273  0.7989  0.7951
3.7287  0.8000  0.7934
3.7300  0.8010  0.8009
3.7313  0.8021  0.7922
3.7327  0.8003  0.7873
3.7340  0.7983  0.7937
3.7353  0.7963  0.7952
3.7367  0.7943  0.7938
3.7380  0.7955  0.7967
3.7393  0.7979  0.7953
3.7407  0.8003  0.7950
3.7420  0.8027  0.7945
3.7433  0.8028  0.7944
3.7447  0.8009  0.7941
3.7460  0.7990  0.7973
3.7473  0.7971  0.8026
3.7487  0.7961  0.8127
3.7500  0.7967  0.8134
3.7513  0.7973  0.8120
3.7527  0.7979  0.8137
3.7540  0.7984  0.8132
3.7553  0.7974  0.8130
3.7567  0.7964  0.8117
3.7580  0.7954  0.8102
3.7593  0.7944  0.8104
3.7607  0.7972  0.8106
3.7620  0.8002  0.8110
3.7633  0.8032  0.8103
3.7647  0.8063  0.8092
3.7660  0.8070  0.8088
3.7673  0.8069  0.8096
3.7687  0.8067  0.8082
3.7700  0.8066  0.8073
3.7713  0.8058  0.8096
3.7727  0.8042  0.8103
3.7740  0.8027  0.8098
3.7753  0.8012  0.8144
3.7767  0.8006  0.8190
3.7780  0.8018  0.8212
3.7793  0.8031  0.8228
3.7807  0.8043  0.8224
3.7820  0.8057  0.8217
3.7833  0.8082  0.8217
3.7847  0.8107  0.8223
3.7860  0.8132  0.8227
3.7873  0.8157  0.8229
3.7887  0.8144  0.8228
3.7900  0.8128  0.8226
3.7913  0.8112  0.8267
3.7927  0.8096  0.8269
3.7940  0.8073  0.8250
3.7953  0.8047  0.8280
3.7967  0.8021  0.8271
3.7980  0.7995  0.8254
3.7993  0.7997  0.8218
3.8007  0.8026  0.8218
3.8020  0.8054  0.8227
3.8033  0.8083  0.8247
3.8047  0.8092  0.8248
3.8060  0.8059  0.8244
3.8073  0.8025  0.8255
3.8087  0.7992  0.8340
3.8100  0.7960  0.8384
3.8113  0.7941  0.8392
3.8127  0.7922  0.8461
3.8140  0.7903  0.8472
3.8153  0.7884  0.8468
3.8167  0.7912  0.8465
3.8180  0.7946  0.8465
3.8193  0.7979  0.8468
3.8207  0.8012  0.8462
3.8220  0.8017  0.8461
3.8233  0.8010  0.8462
3.8247  0.8003  0.8462
3.8260  0.7997  0.8466
3.8273  0.7995  0.8471
3.8287  0.7998  0.8452
3.8300  0.8001  0.8422
3.8313  0.8005  0.8458
3.8327  0.8004  0.8454
3.8340  0.7993  0.8430
3.8353  0.7982  0.8416
3.8367  0.7971  0.8400
3.8380  0.7963  0.8393
3.8393  0.7984  0.8396
3.8407  0.8006  0.8406
3.8420  0.8027  0.8410
3.8433  0.8048  0.8442
3.8447  0.8068  0.8446
3.8460  0.8088  0.8451
3.8473  0.8108  0.8404
3.8487  0.8128  0.8370
3.8500  0.8115  0.8370
3.8513  0.8087  0.8355
3.8527  0.8059  0.8343
3.8540  0.8031  0.8346
3.8553  0.8017  0.8347
3.8567  0.8019  0.8346
3.8580  0.8021  0.8337
3.8593  0.8023  0.8337
3.8607  0.8029  0.8343
3.8620  0.8042  0.8357
3.8633  0.8055  0.8358
3.8647  0.8068  0.8349
3.8660  0.8078  0.8337
3.8673  0.8049  0.8337
3.8687  0.8020  0.8363
3.8700  0.7991  0.8525
3.8713  0.7962  0.8547
3.8727  0.7975  0.8562
3.8740  0.7994  0.8587
3.8753  0.8012  0.8562
3.8767  0.8031  0.8552
3.8780  0.8039  0.8541
3.8793  0.8043  0.8540
3.8807  0.8046  0.8542
3.8820  0.8050  0.8545
3.8833  0.8059  0.8545
3.8847  0.8076  0.8541
3.8860  0.8092  0.8542
3.8873  0.8109  0.8528
3.8887  0.8109  0.8522
3.8900  0.8067  0.8514
3.8913  0.8024  0.8473
3.8927  0.7982  0.8468
3.8940  0.7947  0.8450
3.8953  0.8002  0.8435
3.8967  0.8056  0.8423
3.8980  0.8110  0.8420
3.8993  0.8165  0.8422
3.9007  0.8154  0.8424
3.9020  0.8133  0.8411
3.9033  0.8112  0.8438
3.9047  0.8092  0.8473
3.9060  0.8076  0.8472
3.9073  0.8062  0.8434
3.9087  0.8048  0.8358
3.9100  0.8034  0.8343
3.9113  0.8020  0.8293
3.9127  0.8008  0.8219
3.9140  0.7995  0.8222
3.9153  0.7983  0.8247
3.9167  0.7977  0.8282
3.9180  0.7989  0.8333
3.9193  0.8000  0.8444
3.9207  0.8012  0.8469
3.9220  0.8023  0.8473
3.9233  0.8006  0.8485
3.9247  0.7990  0.8491
3.9260  0.7974  0.8487
3.9273  0.7958  0.8487
3.9287  0.7962  0.8492
3.9300  0.7970  0.8464
3.9313  0.7978  0.8443
3.9327  0.7985  0.8438
3.9340  0.7988  0.8442
3.9353  0.7989  0.8445
3.9367  0.7989  0.8447
3.9380  0.7989  0.8444
3.9393  0.8011  0.8453
3.9407  0.8058  0.8455
3.9420  0.8105  0.8446
3.9433  0.8152  0.8416
3.9447  0.8177  0.8414
3.9460  0.8137  0.8398
3.9473  0.8097  0.8395
3.9487  0.8057  0.8398
3.9500  0.8020  0.8408
3.9513  0.8030  0.8417
3.9527  0.8039  0.8418
3.9540  0.8049  0.8416
3.9553  0.8059  0.8416
3.9567  0.8034  0.8416
3.9580  0.8004  0.8419
3.9593  0.7973  0.8413
3.9607  0.7943  0.8432
3.9620  0.7949  0.8431
3.9633  0.7974  0.8434
3.9647  0.8000  0.8458
3.9660  0.8026  0.8459
3.9673  0.8039  0.8458
3.9687  0.8036  0.8350
3.9700  0.8034  0.8174
3.9713  0.8031  0.8173
3.9727  0.8037  0.8087
3.9740  0.8070  0.8068
3.9753  0.8103  0.8118
3.9767  0.8136  0.8158
3.9780  0.8167  0.8175
3.9793  0.8147  0.8180
3.9807  0.8127  0.8170
3.9820  0.8108  0.8183
3.9833  0.8088  0.8255
3.9847  0.8096  0.8264
3.9860  0.8110  0.8274
3.9873  0.8124  0.8274
3.9887  0.8138  0.8276
3.9900  0.8131  0.8286
3.9913  0.8112  0.8315
3.9927  0.8093  0.8362
3.9940  0.8075  0.8416
3.9953  0.8065  0.8425
3.9967  0.8067  0.8465
3.9980  0.8070  0.8486
3.9993  0.8072  0.8493
4.0007  0.8082  0.8521
4.0020  0.8116  0.8534
4.0033  0.8150  0.8495
4.0047  0.8184  0.8486
4.0060  0.8216  0.8487
4.0073  0.8194  0.8488
4.0087  0.8172  0.8484
4.0100  0.8151  0.8484
4.0113  0.8129  0.8485
4.0127  0.8132  0.8502
4.0140  0.8140  0.8502
4.0153  0.8147  0.8479
4.0167  0.8155  0.8471
4.0180  0.8156  0.8371
4.0193  0.8153  0.8303
4.0207  0.8150  0.8291
4.0220  0.8147  0.8288
4.0233  0.8143  0.8271
4.0247  0.8139  0.8293
4.0260  0.8135  0.8329
4.0273  0.8131  0.8328
4.0287  0.8137  0.8323
4.0300  0.8179  0.8319
4.0313  0.8222  0.8326
4.0327  0.8264  0.8349
4.0340  0.8305  0.8353
4.0353  0.8312  0.8352
4.0367  0.8320  0.8360
4.0380  0.8327  0.8379
4.0393  0.8334  0.8358
4.0407  0.8297  0.8363
4.0420  0.8252  0.8361
4.0433  0.8206  0.8357
4.0447  0.8161  0.8357
4.0460  0.8175  0.8354
4.0473  0.8226  0.8357
4.0487  0.8277  0.8353
4.0500  0.8328  0.8356
4.0513  0.8362  0.8354
4.0527  0.8371  0.8352
4.0540  0.8379  0.8351
4.0553  0.8388  0.8351
4.0567  0.8390  0.8350
4.0580  0.8371  0.8355
4.0593  0.8352  0.8340
4.0607  0.8333  0.8317
4.0620  0.8314  0.8309
4.0633  0.8305  0.8301
4.0647  0.8296  0.8276
4.0660  0.8288  0.8284
4.0673  0.8279  0.8285
4.0687  0.8282  0.8293
4.0700  0.8287  0.8295
4.0713  0.8292  0.8302
4.0727  0.8298  0.8302
4.0740  0.8307  0.8295
4.0753  0.8320  0.8251
4.0767  0.8332  0.8242
4.0780  0.8344  0.8238
4.0793  0.8358  0.8275
4.0807  0.8372  0.8287
4.0820  0.8387  0.8240
4.0833  0.8401  0.8210
4.0847  0.8407  0.8194
4.0860  0.8381  0.8195
4.0873  0.8354  0.8196
4.0887  0.8328  0.8211
4.0900  0.8302  0.8196
4.0913  0.8335  0.8158
4.0927  0.8368  0.8060
4.0940  0.8401  0.8035
4.0953  0.8434  0.8037
4.0967  0.8439  0.7971
4.0980  0.8437  0.7932
4.0993  0.8435  0.7889
4.1007  0.8433  0.7811
4.1020  0.8429  0.7779
4.1033  0.8423  0.7776
4.1047  0.8416  0.7771
4.1060  0.8410  0.7768
4.1073  0.8403  0.7777
4.1087  0.8394  0.7779
4.1100  0.8386  0.7783
4.1113  0.8377  0.7735
4.1127  0.8371  0.7679
4.1140  0.8376  0.7673
4.1153  0.8381  0.7681
4.1167  0.8386  0.7681
4.1180  0.8391  0.7685
4.1193  0.8387  0.7676
4.1207  0.8384  0.7676
4.1220  0.8380  0.7708
4.1233  0.8376  0.7699
4.1247  0.8377  0.7610
4.1260  0.8379  0.7590
4.1273  0.8381  0.7571
4.1287  0.8384  0.7583
4.1300  0.8409  0.7581
4.1313  0.8450  0.7522
4.1327  0.8491  0.7428
4.1340  0.8532  0.7438
4.1353  0.8563  0.7436
4.1367  0.8577  0.7347
4.1380  0.8592  0.7324
4.1393  0.8607  0.7331
4.1407  0.8622  0.7331
4.1420  0.8644  0.7342
4.1433  0.8665  0.7368
4.1447  0.8687  0.7367
4.1460  0.8708  0.7354
4.1473  0.8677  0.7458
4.1487  0.8645  0.7591
4.1500  0.8612  0.7606
4.1513  0.8580  0.7616
4.1527  0.8572  0.7690
4.1540  0.8571  0.7810
4.1553  0.8569  0.7823
4.1567  0.8568  0.7816
4.1580  0.8582  0.7817
4.1593  0.8608  0.7819
4.1607  0.8633  0.7838
4.1620  0.8659  0.7881
4.1633  0.8675  0.7985
4.1647  0.8674  0.7999
4.1660  0.8673  0.8025
4.1673  0.8672  0.8016
4.1687  0.8668  0.8013
4.1700  0.8651  0.8003
4.1713  0.8634  0.8038
4.1727  0.8618  0.8062
4.1740  0.8601  0.8055
4.1753  0.8600  0.8053
4.1767  0.8600  0.8070
4.1780  0.8600  0.8023
4.1793  0.8600  0.7980
4.1807  0.8580  0.7976
4.1820  0.8555  0.7972
4.1833  0.8529  0.7977
4.1847  0.8503  0.7980
4.1860  0.8498  0.7977
4.1873  0.8510  0.7961
4.1887  0.8523  0.7952
4.1900  0.8535  0.7945
4.1913  0.8532  0.7942
4.1927  0.8503  0.7946
4.1940  0.8474  0.7921
4.1953  0.8446  0.7911
4.1967  0.8427  0.7971
4.1980  0.8460  0.7973
4.1993  0.8493  0.7982
4.2007  0.8525  0.7989
4.2020  0.8558  0.7991
4.2033  0.8572  0.7990
4.2047  0.8585  0.8017
4.2060  0.8598  0.8046
4.2073  0.8611  0.8049
4.2087  0.8606  0.8066
4.2100  0.8594  0.8067
4.2113  0.8583  0.8066
4.2127  0.8572  0.8066
4.2140  0.8581  0.8064
4.2153  0.8608  0.8058
4.2167  0.8634  0.8056
4.2180  0.8661  0.8085
4.2193  0.8675  0.8094
4.2207  0.8667  0.8080
4.2220  0.8659  0.8067
4.2233  0.8651  0.8067
4.2247  0.8644  0.8066
4.2260  0.8644  0.8073
4.2273  0.8643  0.8102
4.2287  0.8643  0.8155
4.2300  0.8642  0.8158
4.2313  0.8634  0.8161
4.2327  0.8626  0.8162
4.2340  0.8618  0.8160
4.2353  0.8609  0.8164
4.2367  0.8587  0.8162
4.2380  0.8561  0.8160
4.2393  0.8535  0.8148
4.2407  0.8508  0.8166
4.2420  0.8502  0.8186
4.2433  0.8511  0.8209
4.2447  0.8520  0.8223
4.2460  0.8530  0.8217
4.2473  0.8552  0.8140
4.2487  0.8599  0.8091
4.2500  0.8646  0.8082
4.2513  0.8693  0.8130
4.2527  0.8726  0.8083
4.2540  0.8677  0.8042
4.2553  0.8628  0.8041
4.2567  0.8579  0.8044
4.2580  0.8530  0.8054
4.2593  0.8531  0.8053
4.2607  0.8535  0.8043
4.2620  0.8540  0.7962
4.2633  0.8544  0.7929
4.2647  0.8523  0.7892
4.2660  0.8492  0.7901
4.2673  0.8462  0.7914
4.2687  0.8432  0.7910
4.2700  0.8403  0.7985
4.2713  0.8375  0.8023
4.2727  0.8348  0.8003
4.2740  0.8320  0.8000
4.2753  0.8300  0.7970
4.2767  0.8294  0.7965
4.2780  0.8288  0.7966
4.2793  0.8282  0.7984
4.2807  0.8281  0.7993
4.2820  0.8311  0.7987
4.2833  0.8342  0.7982
4.2847  0.8372  0.8014
4.2860  0.8402  0.8035
4.2873  0.8368  0.8033
4.2887  0.8328  0.8031
4.2900  0.8289  0.8024
4.2913  0.8249  0.8022
4.2927  0.8243  0.8023
4.2940  0.8249  0.8006
4.2953  0.8256  0.7948
4.2967  0.8262  0.7945
4.2980  0.8260  0.7926
4.2993  0.8250  0.7922
4.3007  0.8239  0.7921
4.3020  0.8229  0.7924
4.3033  0.8227  0.7915
4.3047  0.8242  0.7875
4.3060  0.8257  0.7853
4.3073  0.8272  0.7852
4.3087  0.8282  0.7859
4.3100  0.8263  0.7874
4.3113  0.8244  0.7890
4.3127  0.8225  0.7894
4.3140  0.8205  0.7933
4.3153  0.8199  0.7934
4.3167  0.8193  0.7914
4.3180  0.8188  0.7875
4.3193  0.8182  0.7873
4.3207  0.8200  0.7878
4.3220  0.8227  0.7877
4.3233  0.8255  0.7873
4.3247  0.8282  0.7869
4.3260  0.8274  0.7860
4.3273  0.8234  0.7793
4.3287  0.8194  0.7759
4.3300  0.8153  0.7748
4.3313  0.8128  0.7761
4.3327  0.8136  0.7761
4.3340  0.8143  0.7762
4.3353  0.8151  0.7759
4.3367  0.8162  0.7753
4.3380  0.8199  0.7754
4.3393  0.8237  0.7749
4.3407  0.8275  0.7691
4.3420  0.8312  0.7651
4.3433  0.8288  0.7593
4.3447  0.8259  0.7585
4.3460  0.8229  0.7605
4.3473  0.8199  0.7611
4.3487  0.8175  0.7611
4.3500  0.8154  0.7573
4.3513  0.8133  0.7464
4.3527  0.8112  0.7448
4.3540  0.8097  0.7450
4.3553  0.8086  0.7447
4.3567  0.8075  0.7416
4.3580  0.8064  0.7399
4.3593  0.8055  0.7393
4.3607  0.8051  0.7387
4.3620  0.8047  0.7365
4.3633  0.8043  0.7360
4.3647  0.8038  0.7309
4.3660  0.8021  0.7302
4.3673  0.8005  0.7298
4.3687  0.7988  0.7268
4.3700  0.7972  0.6863
4.3713  0.7991  0.6815
4.3727  0.8015  0.6826
4.3740  0.8039  0.6834
4.3753  0.8062  0.6837
4.3767  0.8054  0.6887
4.3780  0.8033  0.6874
4.3793  0.8011  0.6802
4.3807  0.7990  0.6847
4.3820  0.7969  0.6916
4.3833  0.7948  0.6867
4.3847  0.7926  0.6788
4.3860  0.7905  0.6782
4.3873  0.7893  0.6797
4.3887  0.7903  0.6850
4.3900  0.7913  0.6864
4.3913  0.7923  0.6861
4.3927  0.7929  0.6859
4.3940  0.7898  0.6859
4.3953  0.7867  0.6804
4.3967  0.7836  0.6789
4.3980  0.7805  0.6821
4.3993  0.7796  0.6799
4.4007  0.7790  0.6787
4.4020  0.7784  0.6797
4.4033  0.7778  0.6812
4.4047  0.7800  0.6794
4.4060  0.7835  0.6789
4.4073  0.7870  0.6742
4.4087  0.7905  0.6723
4.4100  0.7901  0.6666
4.4113  0.7854  0.6625
4.4127  0.7807  0.6572
4.4140  0.7761  0.6440
4.4153  0.7735  0.6440
4.4167  0.7765  0.6458
4.4180  0.7794  0.6485
4.4193  0.7823  0.6513
4.4207  0.7847  0.6556
4.4220  0.7818  0.6555
4.4233  0.7790  0.6475
4.4247  0.7761  0.6454
4.4260  0.7732  0.6426
4.4273  0.7712  0.6445
4.4287  0.7693  0.6581
4.4300  0.7674  0.6571
4.4313  0.7655  0.6555
4.4327  0.7635  0.6554
4.4340  0.7615  0.6538
4.4353  0.7596  0.6540
4.4367  0.7576  0.6548
4.4380  0.7581  0.6546
4.4393  0.7612  0.6532
4.4407  0.7643  0.6522
4.4420  0.7674  0.6530
4.4433  0.7694  0.6502
4.4447  0.7687  0.6507
4.4460  0.7680  0.6474
4.4473  0.7673  0.6521
4.4487  0.7667  0.6579
4.4500  0.7668  0.6754
4.4513  0.7668  0.6872
4.4527  0.7669  0.6980
4.4540  0.7670  0.7013
4.4553  0.7645  0.7024
4.4567  0.7615  0.7030
4.4580  0.7586  0.7034
4.4593  0.7557  0.7016
4.4607  0.7526  0.6999
4.4620  0.7496  0.7031
4.4633  0.7466  0.7035
4.4647  0.7435  0.7028
4.4660  0.7410  0.6998
4.4673  0.7392  0.6991
4.4687  0.7374  0.7019
4.4700  0.7356  0.7063
4.4713  0.7345  0.7054
4.4727  0.7352  0.7049
4.4740  0.7359  0.7078
4.4753  0.7366  0.7091
4.4767  0.7373  0.7124
4.4780  0.7375  0.7127
4.4793  0.7376  0.7158
4.4807  0.7378  0.7110
4.4820  0.7380  0.7094
4.4833  0.7385  0.7100
4.4847  0.7390  0.7070
4.4860  0.7395  0.7093
4.4873  0.7401  0.7053
4.4887  0.7374  0.7066
4.4900  0.7329  0.7077
4.4913  0.7285  0.7075
4.4927  0.7241  0.7070
4.4940  0.7217  0.7061
4.4953  0.7219  0.7057
4.4967  0.7220  0.7044
4.4980  0.7221  0.7042
4.4993  0.7224  0.7036
4.5007  0.7230  0.7034
4.5020  0.7237  0.7013
4.5033  0.7243  0.7025
4.5047  0.7250  0.7017
4.5060  0.7250  0.7039
4.5073  0.7250  0.7120
4.5087  0.7250  0.7136
4.5100  0.7250  0.7134
4.5113  0.7230  0.7138
4.5127  0.7207  0.7136
4.5140  0.7184  0.7136
4.5153  0.7160  0.7155
4.5167  0.7155  0.7141
4.5180  0.7160  0.7141
4.5193  0.7164  0.7119
4.5207  0.7169  0.7107
4.5220  0.7167  0.7109
4.5233  0.7158  0.7112
4.5247  0.7149  0.7117
4.5260  0.7140  0.7132
4.5273  0.7140  0.7113
4.5287  0.7170  0.7077
4.5300  0.7199  0.7092
4.5313  0.7229  0.7076
4.5327  0.7258  0.7093
4.5340  0.7263  0.7094
4.5353  0.7269  0.7099
4.5367  0.7274  0.7108
4.5380  0.7280  0.7112
4.5393  0.7216  0.7152
4.5407  0.7139  0.7142
4.5420  0.7061  0.7141
4.5433  0.6984  0.7136
4.5447  0.6972  0.7115
4.5460  0.6997  0.7089
4.5473  0.7023  0.7065
4.5487  0.7048  0.6922
4.5500  0.7055  0.6860
4.5513  0.7040  0.6650
4.5527  0.7025  0.6581
4.5540  0.7010  0.6551
4.5553  0.6994  0.6539
4.5567  0.6973  0.6538
4.5580  0.6951  0.6538
4.5593  0.6930  0.6552
4.5607  0.6908  0.6548
4.5620  0.6875  0.6686
4.5633  0.6842  0.6722
4.5647  0.6809  0.6840
4.5660  0.6776  0.6892
4.5673  0.6765  0.6879
4.5687  0.6758  0.6837
4.5700  0.6751  0.6887
4.5713  0.6744  0.6908
4.5727  0.6740  0.6911
4.5740  0.6737  0.6944
4.5753  0.6735  0.6889
4.5767  0.6732  0.6870
4.5780  0.6740  0.6853
4.5793  0.6760  0.6806
4.5807  0.6780  0.6808
4.5820  0.6800  0.6801
4.5833  0.6817  0.6812
4.5847  0.6821  0.6776
4.5860  0.6825  0.6767
4.5873  0.6829  0.6748
4.5887  0.6833  0.6701
4.5900  0.6843  0.6702
4.5913  0.6854  0.6706
4.5927  0.6864  0.6717
4.5940  0.6874  0.6857
4.5953  0.6835  0.6966
4.5967  0.6785  0.6964
4.5980  0.6736  0.6965
4.5993  0.6686  0.6973
4.6007  0.6664  0.6984
4.6020  0.6658  0.6988
4.6033  0.6653  0.6979
4.6047  0.6648  0.6977
4.6060  0.6647  0.6897
4.6073  0.6651  0.6829
4.6087  0.6655  0.6827
4.6100  0.6659  0.6836
4.6113  0.6661  0.6834
4.6127  0.6653  0.6834
4.6140  0.6646  0.6846
4.6153  0.6638  0.6849
4.6167  0.6631  0.6843
4.6180  0.6657  0.6883
4.6193  0.6683  0.6874
4.6207  0.6710  0.6912
4.6220  0.6736  0.6961
4.6233  0.6719  0.7011
4.6247  0.6692  0.7054
4.6260  0.6664  0.7029
4.6273  0.6637  0.7055
4.6287  0.6626  0.7165
4.6300  0.6625  0.7236
4.6313  0.6624  0.7224
4.6327  0.6623  0.7217
4.6340  0.6629  0.7230
4.6353  0.6647  0.7226
4.6367  0.6665  0.7227
4.6380  0.6682  0.7226
4.6393  0.6688  0.7209
4.6407  0.6645  0.7211
4.6420  0.6603  0.7211
4.6433  0.6560  0.7229
4.6447  0.6518  0.7255
4.6460  0.6507  0.7266
4.6473  0.6497  0.7262
4.6487  0.6487  0.7272
4.6500  0.6477  0.7282
4.6513  0.6465  0.7299
4.6527  0.6453  0.7302
4.6540  0.6441  0.7319
4.6553  0.6429  0.7320
4.6567  0.6442  0.7326
4.6580  0.6471  0.7343
4.6593  0.6501  0.7346
4.6607  0.6530  0.7313
4.6620  0.6521  0.7227
4.6633  0.6453  0.7191
4.6647  0.6385  0.7105
4.6660  0.6316  0.7106
4.6673  0.6260  0.7107
4.6687  0.6256  0.7070
4.6700  0.6252  0.7022
4.6713  0.6248  0.7020
4.6727  0.6243  0.6952
4.6740  0.6270  0.6940
4.6753  0.6297  0.6909
4.6767  0.6324  0.6945
4.6780  0.6351  0.6943
4.6793  0.6333  0.6926
4.6807  0.6302  0.6932
4.6820  0.6271  0.6936
4.6833  0.6240  0.6927
4.6847  0.6230  0.6939
4.6860  0.6235  0.6952
4.6873  0.6241  0.6951
4.6887  0.6246  0.6947
4.6900  0.6246  0.6986
4.6913  0.6237  0.7185
4.6927  0.6229  0.7192
4.6940  0.6220  0.7087
4.6953  0.6211  0.7062
4.6967  0.6196  0.7047
4.6980  0.6182  0.7033
4.6993  0.6167  0.7018
4.7007  0.6152  0.7024
4.7020  0.6149  0.7019
4.7033  0.6145  0.7012
4.7047  0.6142  0.7013
4.7060  0.6138  0.7006
4.7073  0.6136  0.7004
4.7087  0.6135  0.6994
4.7100  0.6133  0.7001
4.7113  0.6131  0.7002
4.7127  0.6138  0.6996
4.7140  0.6150  0.6997
4.7153  0.6162  0.6971
4.7167  0.6174  0.6936
4.7180  0.6197  0.6913
4.7193  0.6238  0.6875
4.7207  0.6278  0.6827
4.7220  0.6319  0.6767
4.7233  0.6342  0.6702
4.7247  0.6283  0.6679
4.7260  0.6224  0.6588
4.7273  0.6165  0.6512
4.7287  0.6106  0.6266
4.7300  0.6101  0.6220
4.7313  0.6098  0.6215
4.7327  0.6094  0.6214
4.7340  0.6091  0.6248
4.7353  0.6054  0.6248
4.7367  0.6006  0.6211
4.7380  0.5959  0.6376
4.7393  0.5912  0.6399
4.7407  0.5896  0.6398
4.7420  0.5904  0.6391
4.7433  0.5911  0.6347
4.7447  0.5919  0.6310
4.7460  0.5929  0.6327
4.7473  0.5944  0.6297
4.7487  0.5959  0.6290
4.7500  0.5975  0.6252
4.7513  0.5983  0.6236
4.7527  0.5958  0.6235
4.7540  0.5933  0.6283
4.7553  0.5908  0.6275
4.7567  0.5883  0.6248
4.7580  0.5880  0.6216
4.7593  0.5877  0.6211
4.7607  0.5874  0.6296
4.7620  0.5872  0.6309
4.7633  0.5893  0.6341
4.7647  0.5923  0.6356
4.7660  0.5953  0.6373
4.7673  0.5983  0.6367
4.7687  0.5973  0.6392
4.7700  0.5932  0.6494
4.7713  0.5891  0.6567
4.7727  0.5850  0.6581
4.7740  0.5827  0.6585
4.7753  0.5836  0.6555
4.7767  0.5845  0.6569
4.7780  0.5854  0.6599
4.7793  0.5860  0.6603
4.7807  0.5851  0.6597
4.7820  0.5842  0.6584
4.7833  0.5833  0.6584
4.7847  0.5824  0.6565
4.7860  0.5828  0.6551
4.7873  0.5832  0.6553
4.7887  0.5836  0.6546
4.7900  0.5840  0.6397
4.7913  0.5831  0.6051
4.7927  0.5817  0.6006
4.7940  0.5803  0.5982
4.7953  0.5789  0.5999
4.7967  0.5784  0.6064
4.7980  0.5788  0.6491
4.7993  0.5791  0.6536
4.8007  0.5794  0.6664
4.8020  0.5814  0.6680
4.8033  0.5866  0.6673
4.8047  0.5918  0.6672
4.8060  0.5970  0.6672
4.8073  0.6007  0.6711
4.8087  0.5961  0.6765
4.8100  0.5915  0.6807
4.8113  0.5868  0.6842
4.8127  0.5822  0.6867
4.8140  0.5823  0.6924
4.8153  0.5828  0.6926
4.8167  0.5832  0.6926
4.8180  0.5837  0.6932
4.8193  0.5860  0.6936
4.8207  0.5890  0.6938
4.8220  0.5920  0.6961
4.8233  0.5950  0.6977
4.8247  0.5950  0.6991
4.8260  0.5923  0.6989
4.8273  0.5896  0.6998
4.8287  0.5868  0.7017
4.8300  0.5858  0.7051
4.8313  0.5883  0.7065
4.8327  0.5907  0.7039
4.8340  0.5931  0.7015
4.8353  0.5954  0.7010
4.8367  0.5965  0.6962
4.8380  0.5976  0.6893
4.8393  0.5988  0.6881
4.8407  0.5999  0.6906
4.8420  0.6022  0.6931
4.8433  0.6046  0.6939
4.8447  0.6070  0.6963
4.8460  0.6093  0.6960
4.8473  0.6094  0.6965
4.8487  0.6086  0.6981
4.8500  0.6079  0.6981
4.8513  0.6071  0.6984
4.8527  0.6072  0.6961
4.8540  0.6080  0.6971
4.8553  0.6088  0.7009
4.8567  0.6096  0.7011
4.8580  0.6110  0.7041
4.8593  0.6135  0.7071
4.8607  0.6161  0.7050
4.8620  0.6187  0.7039
4.8633  0.6216  0.7012
4.8647  0.6266  0.6995
4.8660  0.6316  0.6988
4.8673  0.6367  0.6998
4.8687  0.6417  0.6950
4.8700  0.6422  0.6887
4.8713  0.6424  0.6844
4.8727  0.6425  0.6840
4.8740  0.6426  0.6838
4.8753  0.6448  0.6826
4.8767  0.6478  0.6787
4.8780  0.6507  0.6771
4.8793  0.6537  0.6767
4.8807  0.6553  0.6768
4.8820  0.6554  0.6794
4.8833  0.6556  0.6801
4.8847  0.6557  0.6870
4.8860  0.6575  0.6876
4.8873  0.6628  0.6868
4.8887  0.6681  0.6868
4.8900  0.6734  0.6871
4.8913  0.6783  0.6883
4.8927  0.6803  0.6935
4.8940  0.6823  0.6932
4.8953  0.6843  0.6949
4.8967  0.6863  0.6779
4.8980  0.6856  0.6606
4.8993  0.6846  0.6490
4.9007  0.6836  0.6415
4.9020  0.6826  0.6412
4.9033  0.6863  0.6418
4.9047  0.6919  0.6429
4.9060  0.6975  0.6441
4.9073  0.7032  0.6362
4.9087  0.7069  0.6347
4.9100  0.7088  0.6335
4.9113  0.7106  0.6319
4.9127  0.7125  0.6180
4.9140  0.7129  0.6180
4.9153  0.7098  0.6229
4.9167  0.7067  0.6227
4.9180  0.7037  0.6224
4.9193  0.7012  0.6257
4.9207  0.7046  0.6308
4.9220  0.7079  0.6364
4.9233  0.7112  0.6350
4.9247  0.7146  0.6469
4.9260  0.7162  0.6505
4.9273  0.7177  0.6478
4.9287  0.7191  0.6465
4.9300  0.7206  0.6408
4.9313  0.7258  0.6410
4.9327  0.7328  0.6413
4.9340  0.7397  0.6422
4.9353  0.7466  0.6420
4.9367  0.7508  0.6418
4.9380  0.7521  0.6439
4.9393  0.7534  0.6421
4.9407  0.7548  0.6383
4.9420  0.7567  0.6368
4.9433  0.7603  0.6319
4.9447  0.7638  0.6281
4.9460  0.7673  0.6276
4.9473  0.7706  0.6249
4.9487  0.7720  0.6240
4.9500  0.7733  0.6239
4.9513  0.7746  0.6274
4.9527  0.7759  0.6254
4.9540  0.7767  0.6252
4.9553  0.7775  0.6299
4.9567  0.7782  0.6343
4.9580  0.7789  0.6309
4.9593  0.7803  0.6259
4.9607  0.7819  0.6304
4.9620  0.7836  0.6330
4.9633  0.7853  0.6335
4.9647  0.7873  0.6352
4.9660  0.7898  0.6394
4.9673  0.7922  0.6392
4.9687  0.7947  0.6400
4.9700  0.7965  0.6410
4.9713  0.7965  0.6426
4.9727  0.7966  0.6432
4.9740  0.7967  0.6435
4.9753  0.7968  0.6436
4.9767  0.7972  0.6524
4.9780  0.7977  0.6630
4.9793  0.7981  0.6686
4.9807  0.7985  0.6685
4.9820  0.8031  0.6668
4.9833  0.8083  0.6680
4.9847  0.8135  0.6683
4.9860  0.8187  0.6690
4.9873  0.8202  0.6685
4.9887  0.8200  0.6677
4.9900  0.8198  0.6679
4.9913  0.8196  0.6635
4.9927  0.8193  0.6603
4.9940  0.8188  0.6597
4.9953  0.8184  0.6571
4.9967  0.8179  0.6582
4.9980  0.8173  0.6574
4.9993  0.8164  0.6570
5.0007  0.8155  0.6624
5.0020  0.8146  0.6654
5.0033  0.8140  0.6671
5.0047  0.8178  0.6646
5.0060  0.8215  0.6648
5.0073  0.8253  0.6645
5.0087  0.8290  0.6578
5.0100  0.8262  0.6644
5.0113  0.8225  0.6668
5.0127  0.8187  0.6700
5.0140  0.8150  0.6667
5.0153  0.8149  0.6677
5.0167  0.8167  0.6694
5.0180  0.8185  0.6682
5.0193  0.8203  0.6660
5.0207  0.8217  0.6605
5.0220  0.8226  0.6538
5.0233  0.8234  0.6477
5.0247  0.8243  0.6370
5.0260  0.8246  0.6356
5.0273  0.8233  0.6357
5.0287  0.8220  0.6359
5.0300  0.8207  0.6384
5.0313  0.8197  0.6394
5.0327  0.8230  0.6439
5.0340  0.8263  0.6454
5.0353  0.8296  0.6455
5.0367  0.8329  0.6449
5.0380  0.8358  0.6431
5.0393  0.8385  0.6432
5.0407  0.8413  0.6419
5.0420  0.8441  0.6435
5.0433  0.8430  0.6441
5.0447  0.8400  0.6465
5.0460  0.8370  0.6466
5.0473  0.8340  0.6565
5.0487  0.8320  0.6600
5.0500  0.8312  0.6688
5.0513  0.8304  0.6711
5.0527  0.8296  0.6707
5.0540  0.8303  0.6657
5.0553  0.8355  0.6641
5.0567  0.8407  0.6564
5.0580  0.8458  0.6564
5.0593  0.8504  0.6538
5.0607  0.8440  0.6508
5.0620  0.8376  0.6518
5.0633  0.8311  0.6573
5.0647  0.8247  0.6537
5.0660  0.8219  0.6580
5.0673  0.8198  0.6655
5.0687  0.8178  0.6662
5.0700  0.8157  0.6654
5.0713  0.8160  0.6641
5.0727  0.8176  0.6666
5.0740  0.8193  0.6677
5.0753  0.8210  0.6662
5.0767  0.8199  0.6542
5.0780  0.8153  0.6463
5.0793  0.8108  0.6473
5.0807  0.8062  0.6492
5.0820  0.8018  0.6488
5.0833  0.7977  0.6448
5.0847  0.7937  0.6426
5.0860  0.7896  0.6425
5.0873  0.7857  0.6472
5.0887  0.7867  0.6510
5.0900  0.7876  0.6502
5.0913  0.7886  0.6505
5.0927  0.7896  0.6502
5.0940  0.7920  0.6508
5.0953  0.7948  0.6502
5.0967  0.7975  0.6493
5.0980  0.8002  0.6493
5.0993  0.7998  0.6465
5.1007  0.7975  0.6435
5.1020  0.7952  0.6409
5.1033  0.7929  0.6464
5.1047  0.7909  0.6667
5.1060  0.7894  0.6670
5.1073  0.7879  0.6730
5.1087  0.7864  0.6707
5.1100  0.7857  0.6674
5.1113  0.7878  0.6633
5.1127  0.7899  0.6622
5.1140  0.7921  0.6620
5.1153  0.7939  0.6660
5.1167  0.7859  0.6710
5.1180  0.7780  0.6710
5.1193  0.7700  0.6774
5.1207  0.7620  0.6837
5.1220  0.7660  0.6901
5.1233  0.7725  0.6906
5.1247  0.7791  0.6911
5.1260  0.7856  0.6913
5.1273  0.7853  0.6912
5.1287  0.7809  0.6902
5.1300  0.7766  0.6884
5.1313  0.7722  0.6902
5.1327  0.7703  0.6884
5.1340  0.7715  0.6882
5.1353  0.7728  0.6884
5.1367  0.7740  0.6894
5.1380  0.7748  0.6896
5.1393  0.7737  0.6936
5.1407  0.7727  0.7380
5.1420  0.7716  0.7422
5.1433  0.7705  0.7470
5.1447  0.7659  0.7469
5.1460  0.7613  0.7459
5.1473  0.7567  0.7409
5.1487  0.7520  0.7390
5.1500  0.7522  0.7337
5.1513  0.7535  0.7343
5.1527  0.7548  0.7335
5.1540  0.7560  0.7323
5.1553  0.7526  0.7323
5.1567  0.7462  0.7324
5.1580  0.7398  0.7317
5.1593  0.7335  0.7320
5.1607  0.7299  0.7329
5.1620  0.7303  0.7314
5.1633  0.7306  0.7334
5.1647  0.7310  0.7315
5.1660  0.7309  0.7269
5.1673  0.7286  0.7260
5.1687  0.7264  0.7293
5.1700  0.7242  0.7299
5.1713  0.7220  0.7316
5.1727  0.7210  0.7300
5.1740  0.7200  0.7327
5.1753  0.7190  0.7401
5.1767  0.7180  0.7435
5.1780  0.7154  0.7427
5.1793  0.7125  0.7402
5.1807  0.7095  0.7394
5.1820  0.7065  0.7371
5.1833  0.7040  0.7381
5.1847  0.7019  0.7390
5.1860  0.6998  0.7402
5.1873  0.6976  0.7369
5.1887  0.6966  0.7365
5.1900  0.6971  0.7363
5.1913  0.6976  0.7368
5.1927  0.6981  0.7370
5.1940  0.6983  0.7371
5.1953  0.6973  0.7374
5.1967  0.6963  0.7376
5.1980  0.6953  0.7386
5.1993  0.6943  0.7484
5.2007  0.6914  0.7587
5.2020  0.6885  0.7594
5.2033  0.6857  0.7515
5.2047  0.6828  0.7500
5.2060  0.6851  0.7484
5.2073  0.6886  0.7464
5.2087  0.6922  0.7482
5.2100  0.6957  0.7489
5.2113  0.6966  0.7487
5.2127  0.6957  0.7494
5.2140  0.6948  0.7488
5.2153  0.6939  0.7453
5.2167  0.6921  0.7440
5.2180  0.6886  0.7433
5.2193  0.6852  0.7366
5.2207  0.6818  0.7331
5.2220  0.6794  0.7305
5.2233  0.6817  0.7305
5.2247  0.6839  0.7299
5.2260  0.6862  0.7301
5.2273  0.6884  0.7300
5.2287  0.6903  0.7306
5.2300  0.6922  0.7293
5.2313  0.6940  0.7278
5.2327  0.6959  0.7273
5.2340  0.6947  0.7279
5.2353  0.6927  0.7291
5.2367  0.6906  0.7297
5.2380  0.6886  0.7299
5.2393  0.6887  0.7100
5.2407  0.6903  0.6758
5.2420  0.6919  0.6645
5.2433  0.6935  0.6623
5.2447  0.6933  0.6650
5.2460  0.6904  0.6658
5.2473  0.6875  0.6675
5.2487  0.6846  0.6669
5.2500  0.6823  0.6651
5.2513  0.6829  0.6657
5.2527  0.6835  0.6655
5.2540  0.6841  0.6658
5.2553  0.6848  0.6681
5.2567  0.6848  0.6692
5.2580  0.6849  0.6680
5.2593  0.6849  0.6682
5.2607  0.6850  0.6766
5.2620  0.6848  0.6794
5.2633  0.6846  0.6764
5.2647  0.6843  0.6763
5.2660  0.6841  0.6759
5.2673  0.6851  0.6695
5.2687  0.6869  0.6676
5.2700  0.6887  0.6642
5.2713  0.6905  0.6632
5.2727  0.6917  0.6638
5.2740  0.6919  0.6504
5.2753  0.6921  0.6399
5.2767  0.6922  0.6468
5.2780  0.6922  0.6503
5.2793  0.6910  0.6505
5.2807  0.6898  0.6509
5.2820  0.6886  0.6553
5.2833  0.6874  0.6545
5.2847  0.6893  0.6517
5.2860  0.6914  0.6523
5.2873  0.6934  0.6527
5.2887  0.6954  0.6584
5.2900  0.6960  0.6596
5.2913  0.6962  0.6582
5.2927  0.6964  0.6609
5.2940  0.6966  0.6611
5.2953  0.6949  0.6642
5.2967  0.6918  0.6646
5.2980  0.6888  0.6603
5.2993  0.6857  0.6333
5.3007  0.6839  0.6301
5.3020  0.6843  0.6311
5.3033  0.6848  0.6299
5.3047  0.6853  0.6280
5.3060  0.6856  0.6291
5.3073  0.6856  0.6457
5.3087  0.6856  0.6424
5.3100  0.6856  0.6493
5.3113  0.6856  0.6558
5.3127  0.6842  0.6670
5.3140  0.6828  0.6684
5.3153  0.6814  0.6763
5.3167  0.6799  0.6791
5.3180  0.6818  0.6830
5.3193  0.6847  0.6890
5.3207  0.6877  0.6908
5.3220  0.6906  0.6933
5.3233  0.6904  0.6937
5.3247  0.6877  0.6941
5.3260  0.6850  0.6973
5.3273  0.6823  0.6982
5.3287  0.6810  0.7002
5.3300  0.6824  0.7034
5.3313  0.6838  0.7059
5.3327  0.6852  0.7066
5.3340  0.6872  0.7057
5.3353  0.6921  0.7040
5.3367  0.6971  0.7040
5.3380  0.7021  0.7036
5.3393  0.7070  0.7051
5.3407  0.7089  0.7066
5.3420  0.7106  0.7101
5.3433  0.7124  0.7107
5.3447  0.7141  0.7088
5.3460  0.7160  0.7077
5.3473  0.7181  0.7084
5.3487  0.7201  0.7112
5.3500  0.7222  0.7196
5.3513  0.7229  0.7184
5.3527  0.7225  0.7190
5.3540  0.7221  0.7190
5.3553  0.7218  0.7181
5.3567  0.7221  0.7189
5.3580  0.7238  0.7226
5.3593  0.7255  0.7271
5.3607  0.7273  0.7210
5.3620  0.7291  0.7217
5.3633  0.7312  0.7265
5.3647  0.7334  0.7285
5.3660  0.7355  0.7289
5.3673  0.7377  0.7290
5.3687  0.7379  0.7290
5.3700  0.7380  0.7294
5.3713  0.7382  0.7292
5.3727  0.7383  0.7295
5.3740  0.7397  0.7323
5.3753  0.7417  0.7322
5.3767  0.7437  0.7293
5.3780  0.7457  0.7324
5.3793  0.7468  0.7324
5.3807  0.7472  0.7321
5.3820  0.7476  0.7304
5.3833  0.7481  0.7290
5.3847  0.7487  0.7291
5.3860  0.7498  0.7287
5.3873  0.7509  0.7278
5.3887  0.7520  0.7251
5.3900  0.7528  0.7250
5.3913  0.7523  0.7239
5.3927  0.7519  0.7229
5.3940  0.7514  0.7230
5.3953  0.7509  0.7210
5.3967  0.7483  0.7221
5.3980  0.7456  0.7211
5.3993  0.7429  0.7157
5.4007  0.7402  0.7143
5.4020  0.7409  0.7134
5.4033  0.7430  0.7134
5.4047  0.7451  0.7146
5.4060  0.7471  0.7101
5.4073  0.7473  0.7057
5.4087  0.7456  0.7029
5.4100  0.7439  0.7021
5.4113  0.7422  0.6943
5.4127  0.7414  0.6886
5.4140  0.7422  0.6905
5.4153  0.7431  0.6915
5.4167  0.7439  0.6912
5.4180  0.7449  0.6834
5.4193  0.7474  0.6834
5.4207  0.7499  0.6794
5.4220  0.7524  0.6793
5.4233  0.7549  0.6809
5.4247  0.7573  0.6850
5.4260  0.7596  0.6843
5.4273  0.7619  0.6869
5.4287  0.7643  0.6992
5.4300  0.7671  0.6960
5.4313  0.7701  0.6994
5.4327  0.7731  0.7008
5.4340  0.7760  0.7041
5.4353  0.7787  0.7069
5.4367  0.7811  0.7078
5.4380  0.7835  0.7089
5.4393  0.7859  0.7061
5.4407  0.7862  0.7059
5.4420  0.7819  0.7039
5.4433  0.7776  0.7039
5.4447  0.7733  0.7046
5.4460  0.7699  0.7037
5.4473  0.7735  0.7031
5.4487  0.7771  0.6949
5.4500  0.7808  0.6934
5.4513  0.7844  0.6929
5.4527  0.7846  0.6926
5.4540  0.7845  0.6916
5.4553  0.7843  0.6981
5.4567  0.7842  0.7009
5.4580  0.7851  0.6967
5.4593  0.7864  0.6916
5.4607  0.7878  0.6908
5.4620  0.7891  0.6838
5.4633  0.7875  0.6804
5.4647  0.7829  0.6784
5.4660  0.7784  0.6783
5.4673  0.7738  0.6795
5.4687  0.7715  0.6811
5.4700  0.7748  0.6805
5.4713  0.7780  0.6816
5.4727  0.7813  0.6793
5.4740  0.7835  0.6781
5.4753  0.7765  0.6762
5.4767  0.7695  0.6720
5.4780  0.7624  0.6696
5.4793  0.7554  0.6723
5.4807  0.7586  0.6746
5.4820  0.7631  0.7012
5.4833  0.7675  0.7035
5.4847  0.7720  0.7037
5.4860  0.7739  0.7065
5.4873  0.7748  0.7089
5.4887  0.7756  0.7113
5.4900  0.7765  0.7131
5.4913  0.7768  0.7141
5.4927  0.7765  0.7160
5.4940  0.7762  0.7214
5.4953  0.7758  0.7245
5.4967  0.7758  0.7265
5.4980  0.7764  0.7265
5.4993  0.7770  0.7265

